A priori error estimates for a Hybrid High-Order method on variable-exponent Leray-Lions problems

We derive a priori error estimates for the Hybrid High-Order (HHO) discretization of variable-exponent Leray--Lions problems introduced in a companion convergence study. HHO methods belong to the family of hybrid nonconforming methods, based on cell and face polynomial unknowns of arbitrary degree. Under additional broken regularity of the exact solution and its flux, we establish a localized error estimate that retains the individual element sizes and a global estimate whose rate distinguishes the purely subquadratic, mixed subquadratic--superquadratic, and purely superquadratic regimes. In the subquadratic range, we also derive a regime-dependent refinement that compares the local approximation scale with the local non-degeneracy scale and recovers the optimal polynomial order when that scale is resolved by the mesh. The analysis relies on variable-exponent approximation properties of polynomial projectors, mean-exponent tools for discrete polynomial spaces, and weighted monotonicity estimates. The framework also covers regularized and mildly non-symmetric anisotropic Carreau--Yasuda-type fluxes. Numerical experiments on Cartesian and Voronoi meshes support the predicted rates and show that the regularity assumption on the flux cannot be dispensed with.

==> rates_results/dim2/configs/A_picard8_d0.json <==
{
  "solutions": [
    "exponential",
    "polynomial",
    "trigonometric"
  ],
  "r_laws": {
    "sin_low": {
      "type": "trigonometric",
      "r0": 1.5,
      "amp": 0.5
    },
    "sin_high": {
      "type": "trigonometric",
      "r0": 2.0,
      "amp": 0.5
    },
    "sin_mid": {
      "type": "trigonometric",
      "r0": 1.5,
      "amp": 1.0
    }
  },
  "k_values": [
    0,
    1,
    2,
    3
  ],
  "mesh": {
    "type": "square",
    "refinements": [
      4,
      8,
      16,
      32,
      64
    ]
  },
  "method": {
    "picard_tol": 1e-08,
    "theta_steps": 6,
    "picard_relax_auto": true,
    "picard_relax_alpha": 0.5
  },
  "defaults": {
    "kappa": 1.0,
    "alpha": 2.0,
    "delta": 0.0
  }
}

==> rates_results/dim2/configs/C_newton_d0.json <==
{
  "solutions": [
    "exponential",
    "polynomial",
    "trigonometric"
  ],
  "r_laws": {
    "sin_low": {
      "type": "trigonometric",
      "r0": 1.5,
      "amp": 0.5
    },
    "sin_high": {
      "type": "trigonometric",
      "r0": 2.0,
      "amp": 0.5
    },
    "sin_mid": {
      "type": "trigonometric",
      "r0": 1.5,
      "amp": 1.0
    }
  },
  "k_values": [
    0,
    1,
    2,
    3
  ],
  "mesh": {
    "type": "square",
    "refinements": [
      4,
      8,
      16,
      32,
      64
    ]
  },
  "method": {
    "picard_tol": 1e-08,
    "theta_steps": 6,
    "picard_relax_auto": true,
    "picard_relax_alpha": 0.5,
    "nonlinear_solver": "newton"
  },
  "defaults": {
    "kappa": 1.0,
    "alpha": 2.0,
    "delta": 0.0
  }
}

==> rates_results/dim2/configs/C_newton_d1.json <==
{
  "solutions": [
    "exponential",
    "polynomial",
    "trigonometric"
  ],
  "r_laws": {
    "sin_low": {
      "type": "trigonometric",
      "r0": 1.5,
      "amp": 0.5
    },
    "sin_high": {
      "type": "trigonometric",
      "r0": 2.0,
      "amp": 0.5
    },
    "sin_mid": {
      "type": "trigonometric",
      "r0": 1.5,
      "amp": 1.0
    }
  },
  "k_values": [
    0,
    1,
    2,
    3
  ],
  "mesh": {
    "type": "square",
    "refinements": [
      4,
      8,
      16,
      32,
      64
    ]
  },
  "method": {
    "picard_tol": 1e-08,
    "theta_steps": 6,
    "picard_relax_auto": true,
    "picard_relax_alpha": 0.5,
    "nonlinear_solver": "newton"
  },
  "defaults": {
    "kappa": 1.0,
    "alpha": 2.0,
    "delta": 1.0
  }
}

==> rates_results/dim2/configs/D_picard10_d0.json <==
{
  "solutions": [
    "exponential",
    "polynomial",
    "trigonometric"
  ],
  "r_laws": {
    "sin_low": {
      "type": "trigonometric",
      "r0": 1.5,
      "amp": 0.5
    },
    "sin_mid": {
      "type": "trigonometric",
      "r0": 1.5,
      "amp": 1.0
    }
  },
  "k_values": [
    0,
    1,
    2,
    3
  ],
  "mesh": {
    "type": "square",
    "refinements": [
      4,
      8,
      16,
      32,
      64
    ]
  },
  "method": {
    "picard_tol": 1e-10,
    "theta_steps": 6,
    "picard_relax_auto": true,
    "picard_relax_alpha": 0.5
  },
  "defaults": {
    "kappa": 1.0,
    "alpha": 2.0,
    "delta": 0.0
  }
}

==> rates_results/dim2/configs/E_picard9_d0.json <==
{
  "solutions": [
    "exponential",
    "polynomial",
    "trigonometric"
  ],
  "r_laws": {
    "sin_low": {
      "type": "trigonometric",
      "r0": 1.5,
      "amp": 0.5
    },
    "sin_mid": {
      "type": "trigonometric",
      "r0": 1.5,
      "amp": 1.0
    }
  },
  "k_values": [
    0,
    1,
    2,
    3
  ],
  "mesh": {
    "type": "square",
    "refinements": [
      4,
      8,
      16,
      32,
      64
    ]
  },
  "method": {
    "picard_tol": 1e-09,
    "theta_steps": 6,
    "picard_relax_auto": true,
    "picard_relax_alpha": 0.5
  },
  "defaults": {
    "kappa": 1.0,
    "alpha": 2.0,
    "delta": 0.0
  }
}

==> rates_results/dim2/configs/g2_C_newton_d0.json <==
{
  "solutions": [
    "radial_singular"
  ],
  "r_laws": {
    "sin_low": {
      "type": "trigonometric",
      "r0": 1.5,
      "amp": 0.5
    },
    "sin_high": {
      "type": "trigonometric",
      "r0": 2.0,
      "amp": 0.5
    },
    "sin_mid": {
      "type": "trigonometric",
      "r0": 1.5,
      "amp": 1.0
    }
  },
  "k_values": [
    0,
    1,
    2,
    3
  ],
  "mesh": {
    "type": "square",
    "refinements": [
      4,
      8,
      16,
      32,
      64
    ]
  },
  "method": {
    "picard_tol": 1e-08,
    "theta_steps": 6,
    "picard_relax_auto": true,
    "picard_relax_alpha": 0.5,
    "nonlinear_solver": "newton"
  },
  "defaults": {
    "kappa": 1.0,
    "alpha": 2.0,
    "delta": 0.0
  },
  "overrides": {
    "radial_singular": {
      "gamma": 2.0,
      "singularity_location": "center"
    }
  }
}

==> rates_results/dim2/configs/g2_C_newton_d1.json <==
{
  "solutions": [
    "radial_singular"
  ],
  "r_laws": {
    "sin_low": {
      "type": "trigonometric",
      "r0": 1.5,
      "amp": 0.5
    },
    "sin_high": {
      "type": "trigonometric",
      "r0": 2.0,
      "amp": 0.5
    },
    "sin_mid": {
      "type": "trigonometric",
      "r0": 1.5,
      "amp": 1.0
    }
  },
  "k_values": [
    0,
    1,
    2,
    3
  ],
  "mesh": {
    "type": "square",
    "refinements": [
      4,
      8,
      16,
      32,
      64
    ]
  },
  "method": {
    "picard_tol": 1e-08,
    "theta_steps": 6,
    "picard_relax_auto": true,
    "picard_relax_alpha": 0.5,
    "nonlinear_solver": "newton"
  },
  "defaults": {
    "kappa": 1.0,
    "alpha": 2.0,
    "delta": 1.0
  },
  "overrides": {
    "radial_singular": {
      "gamma": 2.0,
      "singularity_location": "center"
    }
  }
}

==> rates_results/dim2/configs/g2_D_picard10_d0.json <==
{
  "solutions": [
    "radial_singular"
  ],
  "r_laws": {
    "sin_low": {
      "type": "trigonometric",
      "r0": 1.5,
      "amp": 0.5
    },
    "sin_mid": {
      "type": "trigonometric",
      "r0": 1.5,
      "amp": 1.0
    }
  },
  "k_values": [
    0,
    1,
    2,
    3
  ],
  "mesh": {
    "type": "square",
    "refinements": [
      4,
      8,
      16,
      32,
      64
    ]
  },
  "method": {
    "picard_tol": 1e-10,
    "theta_steps": 6,
    "picard_relax_auto": true,
    "picard_relax_alpha": 0.5
  },
  "defaults": {
    "kappa": 1.0,
    "alpha": 2.0,
    "delta": 0.0
  },
  "overrides": {
    "radial_singular": {
      "gamma": 2.0,
      "singularity_location": "center"
    }
  }
}

==> rates_results/dim2/configs/g2_E_picard9_d0.json <==
{
  "solutions": [
    "radial_singular"
  ],
  "r_laws": {
    "sin_low": {
      "type": "trigonometric",
      "r0": 1.5,
      "amp": 0.5
    },
    "sin_mid": {
      "type": "trigonometric",
      "r0": 1.5,
      "amp": 1.0
    }
  },
  "k_values": [
    0,
    1,
    2,
    3
  ],
  "mesh": {
    "type": "square",
    "refinements": [
      4,
      8,
      16,
      32,
      64
    ]
  },
  "method": {
    "picard_tol": 1e-09,
    "theta_steps": 6,
    "picard_relax_auto": true,
    "picard_relax_alpha": 0.5
  },
  "defaults": {
    "kappa": 1.0,
    "alpha": 2.0,
    "delta": 0.0
  },
  "overrides": {
    "radial_singular": {
      "gamma": 2.0,
      "singularity_location": "center"
    }
  }
}

==> rates_results/dim2/configs/g4_C_newton_d0.json <==
{
  "solutions": [
    "radial_singular"
  ],
  "r_laws": {
    "sin_low": {
      "type": "trigonometric",
      "r0": 1.5,
      "amp": 0.5
    },
    "sin_high": {
      "type": "trigonometric",
      "r0": 2.0,
      "amp": 0.5
    },
    "sin_mid": {
      "type": "trigonometric",
      "r0": 1.5,
      "amp": 1.0
    }
  },
  "k_values": [
    0,
    1,
    2,
    3
  ],
  "mesh": {
    "type": "square",
    "refinements": [
      4,
      8,
      16,
      32,
      64
    ]
  },
  "method": {
    "picard_tol": 1e-08,
    "theta_steps": 6,
    "picard_relax_auto": true,
    "picard_relax_alpha": 0.5,
    "nonlinear_solver": "newton"
  },
  "defaults": {
    "kappa": 1.0,
    "alpha": 2.0,
    "delta": 0.0
  },
  "overrides": {
    "radial_singular": {
      "gamma": 4.0,
      "singularity_location": "center"
    }
  }
}

==> rates_results/dim2/configs/g4_C_newton_d1.json <==
{
  "solutions": [
    "radial_singular"
  ],
  "r_laws": {
    "sin_low": {
      "type": "trigonometric",
      "r0": 1.5,
      "amp": 0.5
    },
    "sin_high": {
      "type": "trigonometric",
      "r0": 2.0,
      "amp": 0.5
    },
    "sin_mid": {
      "type": "trigonometric",
      "r0": 1.5,
      "amp": 1.0
    }
  },
  "k_values": [
    0,
    1,
    2,
    3
  ],
  "mesh": {
    "type": "square",
    "refinements": [
      4,
      8,
      16,
      32,
      64
    ]
  },
  "method": {
    "picard_tol": 1e-08,
    "theta_steps": 6,
    "picard_relax_auto": true,
    "picard_relax_alpha": 0.5,
    "nonlinear_solver": "newton"
  },
  "defaults": {
    "kappa": 1.0,
    "alpha": 2.0,
    "delta": 1.0
  },
  "overrides": {
    "radial_singular": {
      "gamma": 4.0,
      "singularity_location": "center"
    }
  }
}

==> rates_results/dim2/configs/g4_D_picard10_d0.json <==
{
  "solutions": [
    "radial_singular"
  ],
  "r_laws": {
    "sin_low": {
      "type": "trigonometric",
      "r0": 1.5,
      "amp": 0.5
    },
    "sin_mid": {
      "type": "trigonometric",
      "r0": 1.5,
      "amp": 1.0
    }
  },
  "k_values": [
    0,
    1,
    2,
    3
  ],
  "mesh": {
    "type": "square",
    "refinements": [
      4,
      8,
      16,
      32,
      64
    ]
  },
  "method": {
    "picard_tol": 1e-10,
    "theta_steps": 6,
    "picard_relax_auto": true,
    "picard_relax_alpha": 0.5
  },
  "defaults": {
    "kappa": 1.0,
    "alpha": 2.0,
    "delta": 0.0
  },
  "overrides": {
    "radial_singular": {
      "gamma": 4.0,
      "singularity_location": "center"
    }
  }
}

==> rates_results/dim2/configs/g4_E_picard9_d0.json <==
{
  "solutions": [
    "radial_singular"
  ],
  "r_laws": {
    "sin_low": {
      "type": "trigonometric",
      "r0": 1.5,
      "amp": 0.5
    },
    "sin_mid": {
      "type": "trigonometric",
      "r0": 1.5,
      "amp": 1.0
    }
  },
  "k_values": [
    0,
    1,
    2,
    3
  ],
  "mesh": {
    "type": "square",
    "refinements": [
      4,
      8,
      16,
      32,
      64
    ]
  },
  "method": {
    "picard_tol": 1e-09,
    "theta_steps": 6,
    "picard_relax_auto": true,
    "picard_relax_alpha": 0.5
  },
  "defaults": {
    "kappa": 1.0,
    "alpha": 2.0,
    "delta": 0.0
  },
  "overrides": {
    "radial_singular": {
      "gamma": 4.0,
      "singularity_location": "center"
    }
  }
}

==> rates_results/dim2/delta0/results_exponential/sin_high_k0_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 0.64,
    "k": 0,
    "kappa": 1.0,
    "nonlinear_solver": "newton, picard fallback (see per-mesh \"solver\")",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.816496580927726,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 2 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 2.0
    },
    "r_law_tag": "sin_high",
    "r_law_type": "trigonometric",
    "r_minus": 2.0,
    "r_plus": 2.5,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.04570136699831647,
      "lp_error": 0.04675737372876766,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 3.152263458301132e-13,
      "picard_iters": 5,
      "w1p_error": 0.6618314834780648,
      "w1p_error_cell": 0.20118755304872898,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.01399756646898107,
      "lp_error": 0.014405356794517207,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 0.6687632749252926,
      "ocv_w1p_cell": 1.7111557268776538,
      "picard_converged": true,
      "picard_final_res": 5.71124443036464e-16,
      "picard_iters": 6,
      "w1p_error": 0.416322245241319,
      "w1p_error_cell": 0.06144575820010864,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.004236330815569694,
      "lp_error": 0.004425249067907904,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 0.7189576031100452,
      "ocv_w1p_cell": 1.767143993451507,
      "picard_converged": true,
      "picard_final_res": 1.0560803003797562e-15,
      "picard_iters": 6,
      "w1p_error": 0.2529308554702051,
      "w1p_error_cell": 0.018052134424424063,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 0.001276257376790696,
      "lp_error": 0.0013562125098086613,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 0.7316478109640864,
      "ocv_w1p_cell": 1.8067105469134506,
      "picard_converged": true,
      "picard_final_res": 2.6320059620645696e-15,
      "picard_iters": 7,
      "w1p_error": 0.15231892835066174,
      "w1p_error_cell": 0.005160056901047563,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 0.0003877396002886911,
      "lp_error": 0.0004189072193247408,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 0.7297568639709409,
      "ocv_w1p_cell": 1.8065324784513157,
      "picard_converged": true,
      "picard_final_res": 2.1619185672892513e-14,
      "picard_iters": 7,
      "w1p_error": 0.09184915600235263,
      "w1p_error_cell": 0.001475142673246878,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta0/results_exponential/sin_high_k1_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 1.28,
    "k": 1,
    "kappa": 1.0,
    "nonlinear_solver": "newton, picard fallback (see per-mesh \"solver\")",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.816496580927726,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 2 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 2.0
    },
    "r_law_tag": "sin_high",
    "r_law_type": "trigonometric",
    "r_minus": 2.0,
    "r_plus": 2.5,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.004285573557962161,
      "lp_error": 0.004902275629007474,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 8.304306951672488e-13,
      "picard_iters": 5,
      "w1p_error": 0.14915654705776937,
      "w1p_error_cell": 0.03173898260030421,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.0008304496346947162,
      "lp_error": 0.0009790970061843022,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.3398716702137254,
      "ocv_w1p_cell": 2.0998573387863018,
      "picard_converged": true,
      "picard_final_res": 1.2581924175081852e-13,
      "picard_iters": 6,
      "w1p_error": 0.05892515829922078,
      "w1p_error_cell": 0.0074041115919648015,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.00015672216155907727,
      "lp_error": 0.0001885029576126908,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.4160555048229422,
      "ocv_w1p_cell": 2.2841187536138343,
      "picard_converged": true,
      "picard_final_res": 2.7228850959313255e-14,
      "picard_iters": 6,
      "w1p_error": 0.022081347653693448,
      "w1p_error_cell": 0.0015201438861433556,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 2.9243747927955898e-05,
      "lp_error": 3.564733427229053e-05,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.4326078727263882,
      "ocv_w1p_cell": 2.3412430319262225,
      "picard_converged": true,
      "picard_final_res": 1.0114128178655722e-14,
      "picard_iters": 6,
      "w1p_error": 0.008180269912909825,
      "w1p_error_cell": 0.00029998553736515477,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 5.452666674439975e-06,
      "lp_error": 6.719867207642808e-06,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.4284175106268784,
      "ocv_w1p_cell": 2.355765337967811,
      "picard_converged": true,
      "picard_final_res": 2.796924036221194e-14,
      "picard_iters": 6,
      "w1p_error": 0.0030392828306155884,
      "w1p_error_cell": 5.8606297849225374e-05,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta0/results_exponential/sin_high_k2_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 1.92,
    "k": 2,
    "kappa": 1.0,
    "nonlinear_solver": "newton, picard fallback (see per-mesh \"solver\")",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.816496580927726,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 2 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 2.0
    },
    "r_law_tag": "sin_high",
    "r_law_type": "trigonometric",
    "r_minus": 2.0,
    "r_plus": 2.5,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.00048810539208889175,
      "lp_error": 0.0005652071266884062,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 4.578839551346008e-15,
      "picard_iters": 6,
      "w1p_error": 0.030345605507196664,
      "w1p_error_cell": 0.006194932063890702,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 6.35065390917922e-05,
      "lp_error": 7.880908946083948e-05,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.9602428334419928,
      "ocv_w1p_cell": 3.0719190209322194,
      "picard_converged": true,
      "picard_final_res": 5.551396818009048e-15,
      "picard_iters": 6,
      "w1p_error": 0.007798371423033074,
      "w1p_error_cell": 0.0007367103623226528,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 7.662495596210816e-06,
      "lp_error": 9.72269893713259e-06,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 2.054652714359677,
      "ocv_w1p_cell": 3.136820988406352,
      "picard_converged": true,
      "picard_final_res": 1.021571246628951e-14,
      "picard_iters": 6,
      "w1p_error": 0.0018771190550983855,
      "w1p_error_cell": 8.375670233800537e-05,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 9.060097059083587e-07,
      "lp_error": 1.1702479389767665e-06,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 2.0765329366477983,
      "ocv_w1p_cell": 3.0690931019755583,
      "picard_converged": true,
      "picard_final_res": 1.1234815478942192e-14,
      "picard_iters": 6,
      "w1p_error": 0.0004450339238330149,
      "w1p_error_cell": 9.979998748367233e-06,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 1.071161516438569e-07,
      "lp_error": 1.4043792666748488e-07,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 2.075640861709867,
      "ocv_w1p_cell": 3.0413131585691713,
      "picard_converged": true,
      "picard_final_res": 3.3289512474138734e-14,
      "picard_iters": 6,
      "w1p_error": 0.00010557545403935812,
      "w1p_error_cell": 1.212282957699466e-06,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta0/results_exponential/sin_high_k3_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 2.56,
    "k": 3,
    "kappa": 1.0,
    "nonlinear_solver": "newton, picard fallback (see per-mesh \"solver\")",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.816496580927726,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 2 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 2.0
    },
    "r_law_tag": "sin_high",
    "r_law_type": "trigonometric",
    "r_minus": 2.0,
    "r_plus": 2.5,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 6.588720405196978e-05,
      "lp_error": 8.116940968410849e-05,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 4.39417567458674e-15,
      "picard_iters": 6,
      "w1p_error": 0.005870966689541825,
      "w1p_error_cell": 0.0009041995011686073,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 5.96003382060282e-06,
      "lp_error": 7.496673912047639e-06,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 2.5288322483614323,
      "ocv_w1p_cell": 3.705109372734116,
      "picard_converged": true,
      "picard_final_res": 7.603160551173189e-15,
      "picard_iters": 6,
      "w1p_error": 0.0010173145489786916,
      "w1p_error_cell": 6.93290428953136e-05,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 4.5716253612796385e-07,
      "lp_error": 5.852258104656597e-07,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 2.68971528452779,
      "ocv_w1p_cell": 3.7089912590397187,
      "picard_converged": true,
      "picard_final_res": 3.2717262223119303e-14,
      "picard_iters": 6,
      "w1p_error": 0.00015767769953420655,
      "w1p_error_cell": 5.3014855507406705e-06,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 3.331284778444671e-08,
      "lp_error": 4.3262986372141355e-08,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 2.750880638557041,
      "ocv_w1p_cell": 3.706255928474668,
      "picard_converged": true,
      "picard_final_res": 1.0104064092048795e-13,
      "picard_iters": 6,
      "w1p_error": 2.342462722881725e-05,
      "w1p_error_cell": 4.061658223303951e-07,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 2.406172583217838e-09,
      "lp_error": 3.1626042303943317e-09,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 2.7617006435010643,
      "ocv_w1p_cell": 3.674465821908128,
      "picard_converged": true,
      "picard_final_res": 2.819240273820526e-13,
      "picard_iters": 5,
      "w1p_error": 3.4539651848539848e-06,
      "w1p_error_cell": 3.181111894666633e-08,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta0/results_exponential/sin_low_k0_square.json <==
{
  "abort_reason": "theta bisection exhausted on mesh /home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu (last converging theta=0.971313)",
  "aborted": true,
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 0.75,
    "k": 0,
    "kappa": 1.0,
    "nonlinear_solver": "newton, picard fallback (see per-mesh \"solver\")",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 1.5
    },
    "r_law_tag": "sin_low",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.0,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.032394193754344984,
      "lp_error": 0.032415858752359666,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 8.562333972140683e-15,
      "picard_iters": 21,
      "w1p_error": 0.3660680911568279,
      "w1p_error_cell": 0.10968069688622464,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.007857593000446807,
      "lp_error": 0.007895382449786055,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.0777249073260189,
      "ocv_w1p_cell": 1.8978595517999466,
      "picard_converged": true,
      "picard_final_res": 1.5820456303404864e-13,
      "picard_iters": 45,
      "w1p_error": 0.17343404388239725,
      "w1p_error_cell": 0.029431849126528645,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.00195995324690481,
      "lp_error": 0.0019709721518698592,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.0382978415106179,
      "ocv_w1p_cell": 1.968560581469715,
      "picard_converged": true,
      "picard_final_res": 1.14073747310048e-13,
      "picard_iters": 15,
      "w1p_error": 0.08444531415989939,
      "w1p_error_cell": 0.007520067957412941,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 0.0004913584425642978,
      "lp_error": 0.0004943115697434162,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.0210927811617179,
      "ocv_w1p_cell": 1.993610871682348,
      "picard_converged": true,
      "picard_final_res": 8.383720321142336e-12,
      "picard_iters": 26,
      "w1p_error": 0.04160983563274727,
      "w1p_error_cell": 0.0018883613076104084,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 0.0001233639883136454,
      "lp_error": 0.00012413661906030893,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.0115485617378883,
      "ocv_w1p_cell": 1.9989112791422985,
      "picard_converged": true,
      "picard_final_res": 7.26887184541633e-11,
      "picard_iters": 20,
      "w1p_error": 0.02063903954542804,
      "w1p_error_cell": 0.00047244669015832855,
      "solver": "Picard, tol. 1e-10"
    }
  ]
}

==> rates_results/dim2/delta0/results_exponential/sin_low_k1_square.json <==
{
  "abort_reason": "theta bisection exhausted on mesh /home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu (last converging theta=0.913452)",
  "aborted": true,
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 1.5,
    "k": 1,
    "kappa": 1.0,
    "nonlinear_solver": "newton, picard fallback (see per-mesh \"solver\")",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 1.5
    },
    "r_law_tag": "sin_low",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.0,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.0010111295420744213,
      "lp_error": 0.000981772053233949,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 2.5660915555594073e-14,
      "picard_iters": 7,
      "w1p_error": 0.05123805379257025,
      "w1p_error_cell": 0.009157983120953252,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.00010885920104482404,
      "lp_error": 0.00010349250403310554,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 2.0077409299470244,
      "ocv_w1p_cell": 2.313161632582269,
      "picard_converged": true,
      "picard_final_res": 5.091692234405766e-14,
      "picard_iters": 12,
      "w1p_error": 0.012740966736223987,
      "w1p_error_cell": 0.0018427601098130577,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 1.1990887397445203e-05,
      "lp_error": 1.1269826614601383e-05,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.9924773328578966,
      "ocv_w1p_cell": 2.3257286419270127,
      "picard_converged": true,
      "picard_final_res": 1.7546355161115965e-12,
      "picard_iters": 20,
      "w1p_error": 0.0032018939164706727,
      "w1p_error_cell": 0.00036758240889999,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 1.3482508389195468e-06,
      "lp_error": 1.2592528109909198e-06,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 2.004272103131092,
      "ocv_w1p_cell": 2.3827411432923786,
      "picard_converged": true,
      "picard_final_res": 9.804953068886664e-11,
      "picard_iters": 15,
      "w1p_error": 0.0007981032771668963,
      "w1p_error_cell": 7.048084389255798e-05,
      "solver": "Picard, tol. 1e-10"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 1.5429012867003806e-07,
      "lp_error": 1.4435444295584684e-07,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 2.008831015180478,
      "ocv_w1p_cell": 2.4135784794342525,
      "picard_converged": true,
      "picard_final_res": 8.377708085373194e-11,
      "picard_iters": 11,
      "w1p_error": 0.00019830821359050494,
      "w1p_error_cell": 1.3228529684337088e-05,
      "solver": "Picard, tol. 1e-10"
    }
  ]
}

==> rates_results/dim2/delta0/results_exponential/sin_low_k2_square.json <==
{
  "abort_reason": "theta bisection exhausted on mesh /home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu (last converging theta=0.879303)",
  "aborted": true,
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 2.25,
    "k": 2,
    "kappa": 1.0,
    "nonlinear_solver": "newton, picard fallback (see per-mesh \"solver\")",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 1.5
    },
    "r_law_tag": "sin_low",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.0,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 7.05170331328458e-05,
      "lp_error": 6.63381333961379e-05,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 1.6760124998787842e-10,
      "picard_iters": 14,
      "w1p_error": 0.003676492272377772,
      "w1p_error_cell": 0.0013604541054416048,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 2.5925803384233064e-06,
      "lp_error": 2.4210091877560563e-06,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 3.04343579594749,
      "ocv_w1p_cell": 3.82970871480703,
      "picard_converged": true,
      "picard_final_res": 4.6647075606768716e-11,
      "picard_iters": 8,
      "w1p_error": 0.0004459315427117953,
      "w1p_error_cell": 9.568121857110172e-05,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 1.2573350945464795e-07,
      "lp_error": 1.2067083880077992e-07,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 3.037137334554982,
      "ocv_w1p_cell": 3.7363622826123954,
      "picard_converged": true,
      "picard_final_res": 8.263288297622051e-10,
      "picard_iters": 11,
      "w1p_error": 5.432487733422308e-05,
      "w1p_error_cell": 7.179092944857257e-06,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 7.185976773190314e-09,
      "lp_error": 6.960238574347282e-09,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 3.033279792266147,
      "ocv_w1p_cell": 3.7738066862932973,
      "picard_converged": true,
      "picard_final_res": 8.607814630405596e-11,
      "picard_iters": 6,
      "w1p_error": 6.634499464546139e-06,
      "w1p_error_cell": 5.244887823435163e-07,
      "solver": "Picard, tol. 1e-10"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 7.071825644982651e-10,
      "lp_error": 6.255399953891006e-10,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 3.0067738651697336,
      "ocv_w1p_cell": 3.2546827622568806,
      "picard_converged": true,
      "picard_final_res": 9.980703204480357e-11,
      "picard_iters": 5,
      "w1p_error": 8.254277014887257e-07,
      "w1p_error_cell": 5.495143856306642e-08,
      "solver": "Picard, tol. 1e-10"
    }
  ]
}

==> rates_results/dim2/delta0/results_exponential/sin_low_k3_square.json <==
{
  "abort_reason": "theta bisection exhausted on mesh /home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu (last converging theta=0.984452)",
  "aborted": true,
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 3.0,
    "k": 3,
    "kappa": 1.0,
    "nonlinear_solver": "newton, picard fallback (see per-mesh \"solver\")",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 1.5
    },
    "r_law_tag": "sin_low",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.0,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 9.38277490966843e-06,
      "lp_error": 8.376817261471082e-06,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 5.459963850363927e-12,
      "picard_iters": 19,
      "w1p_error": 0.00027890338784571783,
      "w1p_error_cell": 0.00022465211654467424,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 1.3920866365989167e-07,
      "lp_error": 1.2594349278520435e-07,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 4.10932041639371,
      "ocv_w1p_cell": 4.585871608068019,
      "picard_converged": true,
      "picard_final_res": 6.009334166835896e-10,
      "picard_iters": 10,
      "w1p_error": 1.615939446376099e-05,
      "w1p_error_cell": 9.354608236935016e-06,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 2.7590381615508314e-09,
      "lp_error": 2.6320271427044055e-09,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 4.103550560823371,
      "ocv_w1p_cell": 4.511901460942716,
      "picard_converged": true,
      "picard_final_res": 9.450134397320829e-11,
      "picard_iters": 4,
      "w1p_error": 9.402148516763671e-07,
      "w1p_error_cell": 4.100803724519442e-07,
      "solver": "Picard, tol. 1e-10"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 4.2345606521005104e-10,
      "lp_error": 3.4264438893992594e-10,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 3.728659881470996,
      "ocv_w1p_cell": 3.829092036910295,
      "picard_converged": true,
      "picard_final_res": 9.673577210664903e-11,
      "picard_iters": 2,
      "w1p_error": 7.0923251717216e-08,
      "w1p_error_cell": 2.8853428403449857e-08,
      "solver": "Picard, tol. 1e-10"
    }
  ]
}

==> rates_results/dim2/delta0/results_exponential/sin_mid_k0_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 0.48,
    "k": 0,
    "kappa": 1.0,
    "nonlinear_solver": "newton, picard fallback (see per-mesh \"solver\")",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 1.0,
      "r0": 1.5
    },
    "r_law_tag": "sin_mid",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.054928904559145154,
      "lp_error": 0.05570722560199852,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 1.2981894622438267e-15,
      "picard_iters": 9,
      "w1p_error": 0.7438136758212581,
      "w1p_error_cell": 0.23886365688743977,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.01418183041063087,
      "lp_error": 0.014832672903897403,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 0.7630191282488642,
      "ocv_w1p_cell": 1.7185527645746197,
      "picard_converged": true,
      "picard_final_res": 1.3501029732022721e-14,
      "picard_iters": 25,
      "w1p_error": 0.4383010531752166,
      "w1p_error_cell": 0.07257952900683423,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.0040404042319388276,
      "lp_error": 0.004314054124024341,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 0.8098514796059907,
      "ocv_w1p_cell": 1.8079911470268513,
      "picard_converged": true,
      "picard_final_res": 6.824627734675316e-14,
      "picard_iters": 16,
      "w1p_error": 0.2500247068863469,
      "w1p_error_cell": 0.02072786533410792,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 0.0011818021022244366,
      "lp_error": 0.001286864196206895,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 0.8008316013497059,
      "ocv_w1p_cell": 1.8076276441705197,
      "picard_converged": true,
      "picard_final_res": 3.132075418239628e-13,
      "picard_iters": 24,
      "w1p_error": 0.14351873353274797,
      "w1p_error_cell": 0.005921127822858127,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 0.00034858244584664536,
      "lp_error": 0.00038638547915101015,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 0.784856000303833,
      "ocv_w1p_cell": 1.8065934270695427,
      "picard_converged": true,
      "picard_final_res": 6.64285221590425e-12,
      "picard_iters": 30,
      "w1p_error": 0.0832996918752614,
      "w1p_error_cell": 0.0016926439958559972,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta0/results_exponential/sin_mid_k1_square.json <==
{
  "abort_reason": "theta bisection exhausted on mesh /home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu (last converging theta=0.900024)",
  "aborted": true,
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 0.96,
    "k": 1,
    "kappa": 1.0,
    "nonlinear_solver": "newton, picard fallback (see per-mesh \"solver\")",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 1.0,
      "r0": 1.5
    },
    "r_law_tag": "sin_mid",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.004212092555627105,
      "lp_error": 0.004818470269782859,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 7.969615397541002e-14,
      "picard_iters": 13,
      "w1p_error": 0.15723122149568247,
      "w1p_error_cell": 0.03003873795688968,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.0009280751564433847,
      "lp_error": 0.0011554694181979733,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.2962765153857019,
      "ocv_w1p_cell": 1.9493880937780168,
      "picard_converged": true,
      "picard_final_res": 2.9899302170264106e-14,
      "picard_iters": 7,
      "w1p_error": 0.06402073776373901,
      "w1p_error_cell": 0.0077778111304641784,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.00018297586508938426,
      "lp_error": 0.00023317742629703754,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.3777457889784241,
      "ocv_w1p_cell": 2.155568401015135,
      "picard_converged": true,
      "picard_final_res": 1.3483364190638425e-13,
      "picard_iters": 15,
      "w1p_error": 0.02463643511129924,
      "w1p_error_cell": 0.001745688080209304,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 3.4710651754551456e-05,
      "lp_error": 4.4934698880316155e-05,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.409853488989295,
      "ocv_w1p_cell": 2.2490898212682295,
      "picard_converged": true,
      "picard_final_res": 1.8581776706814846e-12,
      "picard_iters": 23,
      "w1p_error": 0.00927192000468887,
      "w1p_error_cell": 0.0003672173120654479,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 6.527825244162948e-06,
      "lp_error": 8.555240600740776e-06,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.4158946154394008,
      "ocv_w1p_cell": 2.3080169389079557,
      "picard_converged": true,
      "picard_final_res": 6.683777520881513e-11,
      "picard_iters": 11,
      "w1p_error": 0.003474881285457687,
      "w1p_error_cell": 7.415464526766907e-05,
      "solver": "Picard, tol. 1e-10"
    }
  ]
}

==> rates_results/dim2/delta0/results_exponential/sin_mid_k2_square.json <==
{
  "abort_reason": "theta bisection exhausted on mesh /home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu (last converging theta=0.992188)",
  "aborted": true,
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 1.44,
    "k": 2,
    "kappa": 1.0,
    "nonlinear_solver": "newton, picard fallback (see per-mesh \"solver\")",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 1.0,
      "r0": 1.5
    },
    "r_law_tag": "sin_mid",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.0004789970602622058,
      "lp_error": 0.0005385243903302361,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 1.2791778027911658e-12,
      "picard_iters": 11,
      "w1p_error": 0.029942756113147506,
      "w1p_error_cell": 0.007752940343974375,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 7.127203479200022e-05,
      "lp_error": 9.353183802022846e-05,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.7203034650365618,
      "ocv_w1p_cell": 2.9365160068276897,
      "picard_converged": true,
      "picard_final_res": 7.489734418923027e-11,
      "picard_iters": 8,
      "w1p_error": 0.009087173673232904,
      "w1p_error_cell": 0.0010127145308061,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 9.089075278559015e-06,
      "lp_error": 1.2263480400297326e-05,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.969141430620911,
      "ocv_w1p_cell": 3.1001061050427987,
      "picard_converged": true,
      "picard_final_res": 7.160361989632457e-11,
      "picard_iters": 11,
      "w1p_error": 0.0023209371954806875,
      "w1p_error_cell": 0.00011810329153562457,
      "solver": "Picard, tol. 1e-10"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 1.0914388658223554e-06,
      "lp_error": 1.496755356315635e-06,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 2.0498046761774638,
      "ocv_w1p_cell": 3.0305234620730896,
      "picard_converged": true,
      "picard_final_res": 7.093974972535613e-11,
      "picard_iters": 10,
      "w1p_error": 0.000560545274621366,
      "w1p_error_cell": 1.4453849785386226e-05,
      "solver": "Picard, tol. 1e-10"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 1.2855648114298395e-07,
      "lp_error": 1.7871528908254777e-07,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 2.07407271754556,
      "ocv_w1p_cell": 3.002241533009577,
      "picard_converged": true,
      "picard_final_res": 9.286512887302578e-11,
      "picard_iters": 8,
      "w1p_error": 0.000133122846289302,
      "w1p_error_cell": 1.8039262622902015e-06,
      "solver": "Picard, tol. 1e-10"
    }
  ]
}

==> rates_results/dim2/delta0/results_exponential/sin_mid_k3_square.json <==
{
  "abort_reason": "theta bisection exhausted on mesh /home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu (last converging theta=0.951172)",
  "aborted": true,
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 1.92,
    "k": 3,
    "kappa": 1.0,
    "nonlinear_solver": "newton, picard fallback (see per-mesh \"solver\")",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 1.0,
      "r0": 1.5
    },
    "r_law_tag": "sin_mid",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 6.352250721343489e-05,
      "lp_error": 7.112389639846823e-05,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 8.999620224659726e-12,
      "picard_iters": 14,
      "w1p_error": 0.005390188311167627,
      "w1p_error_cell": 0.001461580647134979,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 7.16185444527419e-06,
      "lp_error": 9.68017669484978e-06,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 2.0522457741685254,
      "ocv_w1p_cell": 3.744983962685724,
      "picard_converged": true,
      "picard_final_res": 3.4517955625029913e-11,
      "picard_iters": 19,
      "w1p_error": 0.0012996200457746068,
      "w1p_error_cell": 0.00010901098850515573,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 6.002537953721009e-07,
      "lp_error": 8.218711363074785e-07,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 2.5843963509768226,
      "ocv_w1p_cell": 3.697249544415777,
      "picard_converged": true,
      "picard_final_res": 9.465250354259864e-11,
      "picard_iters": 8,
      "w1p_error": 0.00021675054100325742,
      "w1p_error_cell": 8.404027651412301e-06,
      "solver": "Picard, tol. 1e-10"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 4.420209500509106e-08,
      "lp_error": 6.138431037468354e-08,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 2.744234178755979,
      "ocv_w1p_cell": 3.659696721215787,
      "picard_converged": true,
      "picard_final_res": 8.765792884135016e-11,
      "picard_iters": 6,
      "w1p_error": 3.234918824800514e-05,
      "w1p_error_cell": 6.649806139076024e-07,
      "solver": "Picard, tol. 1e-10"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 3.3481946072818327e-09,
      "lp_error": 4.726850731032669e-09,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 2.7054493811499363,
      "ocv_w1p_cell": 3.2913476705280202,
      "picard_converged": true,
      "picard_final_res": 7.169568518771197e-11,
      "picard_iters": 9,
      "w1p_error": 4.959546559702385e-06,
      "w1p_error_cell": 6.792264812610141e-08,
      "solver": "Picard, tol. 1e-10"
    }
  ]
}

==> rates_results/dim2/delta0/results_polynomial/sin_high_k0_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 0.64,
    "k": 0,
    "kappa": 1.0,
    "nonlinear_solver": "newton, picard fallback (see per-mesh \"solver\")",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.816496580927726,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 2 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 2.0
    },
    "r_law_tag": "sin_high",
    "r_law_type": "trigonometric",
    "r_minus": 2.0,
    "r_plus": 2.5,
    "solution": "polynomial"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.012194481711846948,
      "lp_error": 0.013271904911980457,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 2.1839914719916887e-13,
      "picard_iters": 5,
      "w1p_error": 0.43346228337088444,
      "w1p_error_cell": 0.138196006638234,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.005735200967511116,
      "lp_error": 0.006045837502795496,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 0.5467318264282669,
      "ocv_w1p_cell": 1.5706377756926477,
      "picard_converged": true,
      "picard_final_res": 7.090644651882672e-16,
      "picard_iters": 6,
      "w1p_error": 0.2967349047182991,
      "w1p_error_cell": 0.046525003115264876,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.0020727612705728478,
      "lp_error": 0.0022227863680685167,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 0.6420886451664901,
      "ocv_w1p_cell": 1.8456920647088093,
      "picard_converged": true,
      "picard_final_res": 1.9510748023311387e-15,
      "picard_iters": 6,
      "w1p_error": 0.1901431537861667,
      "w1p_error_cell": 0.01294427517083048,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 0.0007172508374525836,
      "lp_error": 0.0007797310791248988,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 0.6750086739982566,
      "ocv_w1p_cell": 1.8775603558895033,
      "picard_converged": true,
      "picard_final_res": 2.0022335844421392e-15,
      "picard_iters": 6,
      "w1p_error": 0.11909206747165496,
      "w1p_error_cell": 0.0035227007418842625,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 0.0002420121555621366,
      "lp_error": 0.00026514318188795144,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 0.6884283121022616,
      "ocv_w1p_cell": 1.8711220035942602,
      "picard_converged": true,
      "picard_final_res": 3.5339429815354162e-15,
      "picard_iters": 6,
      "w1p_error": 0.0739001403144523,
      "w1p_error_cell": 0.0009629681036045809,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta0/results_polynomial/sin_high_k1_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 1.28,
    "k": 1,
    "kappa": 1.0,
    "nonlinear_solver": "newton, picard fallback (see per-mesh \"solver\")",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.816496580927726,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 2 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 2.0
    },
    "r_law_tag": "sin_high",
    "r_law_type": "trigonometric",
    "r_minus": 2.0,
    "r_plus": 2.5,
    "solution": "polynomial"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.004453312026617073,
      "lp_error": 0.004617933736569225,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 8.600508795263043e-13,
      "picard_iters": 5,
      "w1p_error": 0.12241222393819493,
      "w1p_error_cell": 0.02810481753960504,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.000721977753313571,
      "lp_error": 0.0007978116420277476,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.5268096911498108,
      "ocv_w1p_cell": 2.590187228104266,
      "picard_converged": true,
      "picard_final_res": 1.7872832629533453e-15,
      "picard_iters": 6,
      "w1p_error": 0.04248242245971852,
      "w1p_error_cell": 0.00466720331334671,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.00013290369900791698,
      "lp_error": 0.0001541582039263702,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.4460519572093746,
      "ocv_w1p_cell": 2.3694743900155357,
      "picard_converged": true,
      "picard_final_res": 2.2966715581550437e-14,
      "picard_iters": 6,
      "w1p_error": 0.01559208734518722,
      "w1p_error_cell": 0.0009031790490298193,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 2.510548004954481e-05,
      "lp_error": 2.9942246114847922e-05,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.4217415455187454,
      "ocv_w1p_cell": 2.4036498605718264,
      "picard_converged": true,
      "picard_final_res": 4.781643924444565e-15,
      "picard_iters": 6,
      "w1p_error": 0.005819925263579637,
      "w1p_error_cell": 0.0001706880620823872,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 4.775737596348988e-06,
      "lp_error": 5.800125542204328e-06,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.4034176726879035,
      "ocv_w1p_cell": 2.425903419303841,
      "picard_converged": true,
      "picard_final_res": 1.168414788986024e-14,
      "picard_iters": 6,
      "w1p_error": 0.0022001211287689263,
      "w1p_error_cell": 3.1763873066349767e-05,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta0/results_polynomial/sin_high_k2_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 1.92,
    "k": 2,
    "kappa": 1.0,
    "nonlinear_solver": "newton, picard fallback (see per-mesh \"solver\")",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.816496580927726,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 2 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 2.0
    },
    "r_law_tag": "sin_high",
    "r_law_type": "trigonometric",
    "r_minus": 2.0,
    "r_plus": 2.5,
    "solution": "polynomial"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.00037591578776428576,
      "lp_error": 0.0003931191286645385,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 2.711913771218631e-14,
      "picard_iters": 6,
      "w1p_error": 0.023052633675501207,
      "w1p_error_cell": 0.003991874087945572,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 4.944845493825904e-05,
      "lp_error": 5.567040033657132e-05,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 2.110568452419951,
      "ocv_w1p_cell": 3.07583362892555,
      "picard_converged": true,
      "picard_final_res": 1.5656541001295734e-12,
      "picard_iters": 6,
      "w1p_error": 0.005337970101947932,
      "w1p_error_cell": 0.0004734331348975535,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 5.601908320305722e-06,
      "lp_error": 6.543547888164838e-06,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 2.164738198241285,
      "ocv_w1p_cell": 3.174973271788368,
      "picard_converged": true,
      "picard_final_res": 3.9336097596287124e-14,
      "picard_iters": 6,
      "w1p_error": 0.0011904879572922052,
      "w1p_error_cell": 5.241993282320303e-05,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 6.346835914997379e-07,
      "lp_error": 7.623299622261258e-07,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 2.1403345961222295,
      "ocv_w1p_cell": 3.0950831032423936,
      "picard_converged": true,
      "picard_final_res": 2.4337527379659586e-13,
      "picard_iters": 6,
      "w1p_error": 0.0002700350213920863,
      "w1p_error_cell": 6.134562661313404e-06,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 7.262152312306891e-08,
      "lp_error": 8.926982045277954e-08,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 2.1147056227433323,
      "ocv_w1p_cell": 3.001143479767994,
      "picard_converged": true,
      "picard_final_res": 1.9688037221058212e-14,
      "picard_iters": 6,
      "w1p_error": 6.234911134435502e-05,
      "w1p_error_cell": 7.662127918395105e-07,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta0/results_polynomial/sin_high_k3_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 2.56,
    "k": 3,
    "kappa": 1.0,
    "nonlinear_solver": "newton, picard fallback (see per-mesh \"solver\")",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.816496580927726,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 2 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 2.0
    },
    "r_law_tag": "sin_high",
    "r_law_type": "trigonometric",
    "r_minus": 2.0,
    "r_plus": 2.5,
    "solution": "polynomial"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 6.030280678186053e-05,
      "lp_error": 6.826033363067468e-05,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 3.2954917221138994e-15,
      "picard_iters": 6,
      "w1p_error": 0.004788812090140933,
      "w1p_error_cell": 0.0008636888158734446,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 4.777403903775915e-06,
      "lp_error": 5.675780686570168e-06,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 2.6858472016466686,
      "ocv_w1p_cell": 3.885754766238059,
      "picard_converged": true,
      "picard_final_res": 1.3654770515663573e-14,
      "picard_iters": 6,
      "w1p_error": 0.0007442300890732607,
      "w1p_error_cell": 5.842901370896858e-05,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 3.586521911425314e-07,
      "lp_error": 4.36751652660613e-07,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 2.7573803005573496,
      "ocv_w1p_cell": 3.818138531765035,
      "picard_converged": true,
      "picard_final_res": 2.1929861865968147e-14,
      "picard_iters": 6,
      "w1p_error": 0.00011006596473508523,
      "w1p_error_cell": 4.142421906123899e-06,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 2.58406594678235e-08,
      "lp_error": 3.209707368441935e-08,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 2.792174845759928,
      "ocv_w1p_cell": 3.841939292698563,
      "picard_converged": true,
      "picard_final_res": 3.5963435565532514e-13,
      "picard_iters": 5,
      "w1p_error": 1.5890028013283003e-05,
      "w1p_error_cell": 2.8887859363916117e-07,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 1.8577232971325398e-09,
      "lp_error": 2.347703111900522e-09,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 2.7894064313582643,
      "ocv_w1p_cell": 3.851034196513546,
      "picard_converged": true,
      "picard_final_res": 1.0639568833799105e-13,
      "picard_iters": 5,
      "w1p_error": 2.298421401611801e-06,
      "w1p_error_cell": 2.0018823643247066e-08,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta0/results_polynomial/sin_low_k0_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 0.75,
    "k": 0,
    "kappa": 1.0,
    "nonlinear_solver": "newton, picard fallback (see per-mesh \"solver\")",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 1.5
    },
    "r_law_tag": "sin_low",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.0,
    "solution": "polynomial"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.07275041591069699,
      "lp_error": 0.06889240802504334,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 2.380750492863919e-13,
      "picard_iters": 13,
      "w1p_error": 0.7603047531595291,
      "w1p_error_cell": 0.26488248500828226,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.0198649463580108,
      "lp_error": 0.018770605199350823,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.0499452045439428,
      "ocv_w1p_cell": 1.8382407287281268,
      "picard_converged": true,
      "picard_final_res": 6.254080179880195e-14,
      "picard_iters": 19,
      "w1p_error": 0.3672169381831698,
      "w1p_error_cell": 0.07407772623720854,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.005083544558773351,
      "lp_error": 0.0048019135956285305,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.0174482971717334,
      "ocv_w1p_cell": 1.945857620019765,
      "picard_converged": true,
      "picard_final_res": 2.56061788529942e-13,
      "picard_iters": 21,
      "w1p_error": 0.18140123885759757,
      "w1p_error_cell": 0.019227646658080973,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 0.0012830756267599636,
      "lp_error": 0.001212477327503101,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.0010408731266869,
      "ocv_w1p_cell": 1.9780665905051793,
      "picard_converged": true,
      "picard_final_res": 5.713414006860483e-12,
      "picard_iters": 28,
      "w1p_error": 0.09063520450308704,
      "w1p_error_cell": 0.004880549877185917,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 0.0003226884281018737,
      "lp_error": 0.000305086359696777,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 0.9948470050876006,
      "ocv_w1p_cell": 1.992812172981259,
      "picard_converged": true,
      "picard_final_res": 3.778578484203878e-11,
      "picard_iters": 8,
      "w1p_error": 0.04547975635073227,
      "w1p_error_cell": 0.0012262316337126218,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta0/results_polynomial/sin_low_k1_square.json <==
{
  "abort_reason": "theta bisection exhausted on mesh /home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu (last converging theta=0.758789)",
  "aborted": true,
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 1.5,
    "k": 1,
    "kappa": 1.0,
    "nonlinear_solver": "newton, picard fallback (see per-mesh \"solver\")",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 1.5
    },
    "r_law_tag": "sin_low",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.0,
    "solution": "polynomial"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.0048145994646471785,
      "lp_error": 0.00445472748569465,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 3.72173918064759e-14,
      "picard_iters": 26,
      "w1p_error": 0.14234875959204418,
      "w1p_error_cell": 0.03502461759586459,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.0005281317270269929,
      "lp_error": 0.00047338365591664117,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 2.0161732908113654,
      "ocv_w1p_cell": 2.2245314157314646,
      "picard_converged": true,
      "picard_final_res": 5.879784418140656e-14,
      "picard_iters": 24,
      "w1p_error": 0.03519046861134559,
      "w1p_error_cell": 0.0074941558384273525,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 5.838909678410498e-05,
      "lp_error": 5.12233263981463e-05,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 2.0188936341766763,
      "ocv_w1p_cell": 2.298318371874827,
      "picard_converged": true,
      "picard_final_res": 5.253060746717677e-13,
      "picard_iters": 37,
      "w1p_error": 0.008683154093287123,
      "w1p_error_cell": 0.0015235613621948341,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 6.6434437115881175e-06,
      "lp_error": 5.781407189725217e-06,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 2.0164221324323646,
      "ocv_w1p_cell": 2.3690939419260006,
      "picard_converged": true,
      "picard_final_res": 8.35569225734979e-12,
      "picard_iters": 18,
      "w1p_error": 0.002146218639925021,
      "w1p_error_cell": 0.00029491143425769894,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 7.775662825222968e-07,
      "lp_error": 6.774383345196257e-07,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 2.0134173144988945,
      "ocv_w1p_cell": 2.417097930424318,
      "picard_converged": true,
      "picard_final_res": 9.741586895823449e-11,
      "picard_iters": 14,
      "w1p_error": 0.0005315870015370383,
      "w1p_error_cell": 5.521655865677898e-05,
      "solver": "Picard, tol. 1e-10"
    }
  ]
}

==> rates_results/dim2/delta0/results_polynomial/sin_low_k2_square.json <==
{
  "abort_reason": "theta bisection exhausted on mesh /home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu (last converging theta=0.930664)",
  "aborted": true,
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 2.25,
    "k": 2,
    "kappa": 1.0,
    "nonlinear_solver": "newton, picard fallback (see per-mesh \"solver\")",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 1.5
    },
    "r_law_tag": "sin_low",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.0,
    "solution": "polynomial"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 9.909568836417923e-05,
      "lp_error": 9.288668696676023e-05,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 6.480105152829621e-12,
      "picard_iters": 27,
      "w1p_error": 0.010223238312585883,
      "w1p_error_cell": 0.002023620648461508,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 6.518188532163511e-06,
      "lp_error": 6.010118430893066e-06,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 3.042678895007548,
      "ocv_w1p_cell": 3.7703954262582493,
      "picard_converged": true,
      "picard_final_res": 1.2741055631429248e-10,
      "picard_iters": 6,
      "w1p_error": 0.0012406545428587132,
      "w1p_error_cell": 0.0001482951621978161,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 3.9552509469671497e-07,
      "lp_error": 3.679718277141075e-07,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 3.0251156329949342,
      "ocv_w1p_cell": 3.8672753575267746,
      "picard_converged": true,
      "picard_final_res": 8.172919950641867e-11,
      "picard_iters": 11,
      "w1p_error": 0.0001524051478456275,
      "w1p_error_cell": 1.0161667956321866e-05,
      "solver": "Picard, tol. 1e-10"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 2.490517733399104e-08,
      "lp_error": 2.314425027146766e-08,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 3.0123750630443005,
      "ocv_w1p_cell": 3.7784225871615646,
      "picard_converged": true,
      "picard_final_res": 9.715575455164054e-11,
      "picard_iters": 8,
      "w1p_error": 1.8887930863912174e-05,
      "w1p_error_cell": 7.40536492461206e-07,
      "solver": "Picard, tol. 1e-10"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 1.6030864780162206e-09,
      "lp_error": 1.4937156953522561e-09,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 3.0411440362876907,
      "ocv_w1p_cell": 3.5392695053985683,
      "picard_converged": true,
      "picard_final_res": 1.8834261437484094e-10,
      "picard_iters": 2,
      "w1p_error": 2.292431180764677e-06,
      "w1p_error_cell": 6.198149292635612e-08,
      "solver": "Picard, tol. 1e-9"
    }
  ]
}

==> rates_results/dim2/delta0/results_polynomial/sin_low_k3_square.json <==
{
  "abort_reason": "theta bisection exhausted on mesh /home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu (last converging theta=0.954102)",
  "aborted": true,
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 3.0,
    "k": 3,
    "kappa": 1.0,
    "nonlinear_solver": "newton, picard fallback (see per-mesh \"solver\")",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 1.5
    },
    "r_law_tag": "sin_low",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.0,
    "solution": "polynomial"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 1.3415723331474798e-05,
      "lp_error": 1.1231016039514387e-05,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 8.93684318785438e-12,
      "picard_iters": 44,
      "w1p_error": 0.0004877301134567976,
      "w1p_error_cell": 0.00028309226737517894,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 2.212700705956596e-07,
      "lp_error": 1.726772018977945e-07,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 4.227406451041597,
      "ocv_w1p_cell": 4.723250916299359,
      "picard_converged": true,
      "picard_final_res": 9.241596420801491e-11,
      "picard_iters": 12,
      "w1p_error": 2.6037829742416277e-05,
      "w1p_error_cell": 1.0717352016975959e-05,
      "solver": "Picard, tol. 1e-10"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 3.798630180559063e-09,
      "lp_error": 3.2561423221358133e-09,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 4.103758996041554,
      "ocv_w1p_cell": 4.64087706871849,
      "picard_converged": true,
      "picard_final_res": 8.931292715540902e-11,
      "picard_iters": 10,
      "w1p_error": 1.514433577535847e-06,
      "w1p_error_cell": 4.2958023544707846e-07,
      "solver": "Picard, tol. 1e-10"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 2.6798308840516554e-10,
      "lp_error": 2.3031940500747665e-10,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 3.9874262155549944,
      "ocv_w1p_cell": 4.058886217937761,
      "picard_converged": true,
      "picard_final_res": 9.246477819877308e-11,
      "picard_iters": 9,
      "w1p_error": 9.548064271117316e-08,
      "w1p_error_cell": 2.5774947604180902e-08,
      "solver": "Picard, tol. 1e-10"
    }
  ]
}

==> rates_results/dim2/delta0/results_polynomial/sin_mid_k0_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 0.48,
    "k": 0,
    "kappa": 1.0,
    "nonlinear_solver": "newton, picard fallback (see per-mesh \"solver\")",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 1.0,
      "r0": 1.5
    },
    "r_law_tag": "sin_mid",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "polynomial"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.0883316680887104,
      "lp_error": 0.08583934296530527,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 1.4694091672037296e-15,
      "picard_iters": 13,
      "w1p_error": 0.8135695522652941,
      "w1p_error_cell": 0.3742152263009194,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.02335845723809298,
      "lp_error": 0.02267313309318942,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.0497863013600466,
      "ocv_w1p_cell": 1.8821426600081004,
      "picard_converged": true,
      "picard_final_res": 1.108119938892299e-14,
      "picard_iters": 16,
      "w1p_error": 0.39298639996620066,
      "w1p_error_cell": 0.10151729977495769,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.005703554246798009,
      "lp_error": 0.005519984567939394,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 0.9561888873730021,
      "ocv_w1p_cell": 1.9719170261345,
      "picard_converged": true,
      "picard_final_res": 5.266022787873031e-14,
      "picard_iters": 20,
      "w1p_error": 0.20255174286364924,
      "w1p_error_cell": 0.025878189200803772,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 0.0013963540182340478,
      "lp_error": 0.001350574455021185,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 0.8935638014983894,
      "ocv_w1p_cell": 1.9820443759399988,
      "picard_converged": true,
      "picard_final_res": 4.708961834586148e-13,
      "picard_iters": 25,
      "w1p_error": 0.1090301167541653,
      "w1p_error_cell": 0.006550569727748834,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 0.00034505694288884404,
      "lp_error": 0.00033326887451459156,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 0.849082414548381,
      "ocv_w1p_cell": 1.9894109939460856,
      "picard_converged": true,
      "picard_final_res": 1.155857535489204e-12,
      "picard_iters": 44,
      "w1p_error": 0.0605267286205462,
      "w1p_error_cell": 0.0016497065205705423,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta0/results_polynomial/sin_mid_k1_square.json <==
{
  "abort_reason": "theta bisection exhausted on mesh /home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu (last converging theta=0.896378)",
  "aborted": true,
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 0.96,
    "k": 1,
    "kappa": 1.0,
    "nonlinear_solver": "newton, picard fallback (see per-mesh \"solver\")",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 1.0,
      "r0": 1.5
    },
    "r_law_tag": "sin_mid",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "polynomial"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.005831556719889178,
      "lp_error": 0.0056480388727489315,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 2.50169536679077e-15,
      "picard_iters": 23,
      "w1p_error": 0.13527160291864748,
      "w1p_error_cell": 0.04001647334785549,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.000657369281174495,
      "lp_error": 0.0006585218643354895,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.754115503892016,
      "ocv_w1p_cell": 2.410896146357252,
      "picard_converged": true,
      "picard_final_res": 4.0125392242997865e-14,
      "picard_iters": 20,
      "w1p_error": 0.04010192807805235,
      "w1p_error_cell": 0.007524657815364424,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 9.184138451182985e-05,
      "lp_error": 0.00010139585828808763,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.7110742080012054,
      "ocv_w1p_cell": 2.2942119125593208,
      "picard_converged": true,
      "picard_final_res": 2.6874018015391206e-13,
      "picard_iters": 24,
      "w1p_error": 0.012248434732633581,
      "w1p_error_cell": 0.001534122901052524,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 1.4854535993302971e-05,
      "lp_error": 1.7975042500677202e-05,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.604871696403287,
      "ocv_w1p_cell": 2.3183927759423058,
      "picard_converged": true,
      "picard_final_res": 6.081811447627796e-12,
      "picard_iters": 11,
      "w1p_error": 0.004026855749431284,
      "w1p_error_cell": 0.0003075773747105914,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 2.624379041158884e-06,
      "lp_error": 3.360227906164969e-06,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.515504348750766,
      "ocv_w1p_cell": 2.379185553364973,
      "picard_converged": true,
      "picard_final_res": 8.047948910441767e-11,
      "picard_iters": 14,
      "w1p_error": 0.0014084861970256619,
      "w1p_error_cell": 5.91209641525777e-05,
      "solver": "Picard, tol. 1e-10"
    }
  ]
}

==> rates_results/dim2/delta0/results_polynomial/sin_mid_k2_square.json <==
{
  "abort_reason": "theta bisection exhausted on mesh /home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu (last converging theta=0.942871)",
  "aborted": true,
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 1.44,
    "k": 2,
    "kappa": 1.0,
    "nonlinear_solver": "newton, picard fallback (see per-mesh \"solver\")",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 1.0,
      "r0": 1.5
    },
    "r_law_tag": "sin_mid",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "polynomial"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.0003010493573108348,
      "lp_error": 0.0003217122561358978,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 1.1875270074124319e-11,
      "picard_iters": 14,
      "w1p_error": 0.01701687418013153,
      "w1p_error_cell": 0.004225831860055554,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 3.2113609811130136e-05,
      "lp_error": 3.8058726796170347e-05,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 2.0485154383218216,
      "ocv_w1p_cell": 3.284151449469098,
      "picard_converged": true,
      "picard_final_res": 1.587419838999469e-10,
      "picard_iters": 6,
      "w1p_error": 0.004113534975404025,
      "w1p_error_cell": 0.0004337945750355945,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 3.898884963067687e-06,
      "lp_error": 4.824245424656738e-06,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 2.0547891084624266,
      "ocv_w1p_cell": 3.160667565526123,
      "picard_converged": true,
      "picard_final_res": 6.933323602542686e-11,
      "picard_iters": 11,
      "w1p_error": 0.0009900612682088063,
      "w1p_error_cell": 4.8509659121039045e-05,
      "solver": "Picard, tol. 1e-10"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 4.4527900430059136e-07,
      "lp_error": 5.603749289117228e-07,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 2.104755964534819,
      "ocv_w1p_cell": 2.9542587804092557,
      "picard_converged": true,
      "picard_final_res": 6.280795553012052e-11,
      "picard_iters": 8,
      "w1p_error": 0.00023017989737862687,
      "w1p_error_cell": 6.259039826277722e-06,
      "solver": "Picard, tol. 1e-10"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 5.0347375519881716e-08,
      "lp_error": 6.438975878175278e-08,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 2.1053412776676894,
      "ocv_w1p_cell": 2.898320749483398,
      "picard_converged": true,
      "picard_final_res": 8.552112299483722e-11,
      "picard_iters": 8,
      "w1p_error": 5.349294601261405e-05,
      "w1p_error_cell": 8.395106932545185e-07,
      "solver": "Picard, tol. 1e-10"
    }
  ]
}

==> rates_results/dim2/delta0/results_polynomial/sin_mid_k3_square.json <==
{
  "abort_reason": "theta bisection exhausted on mesh /home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu (last converging theta=0.952942)",
  "aborted": true,
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 1.92,
    "k": 3,
    "kappa": 1.0,
    "nonlinear_solver": "newton, picard fallback (see per-mesh \"solver\")",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 1.0,
      "r0": 1.5
    },
    "r_law_tag": "sin_mid",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "polynomial"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 5.53621594049707e-05,
      "lp_error": 5.8245341808169044e-05,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 4.78217896417134e-12,
      "picard_iters": 23,
      "w1p_error": 0.0034820379397064545,
      "w1p_error_cell": 0.0008196207346999683,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 3.893857390475714e-06,
      "lp_error": 5.081534490320282e-06,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 2.464961998600232,
      "ocv_w1p_cell": 3.972877712531895,
      "picard_converged": true,
      "picard_final_res": 3.785783901451581e-11,
      "picard_iters": 9,
      "w1p_error": 0.0006306755564555199,
      "w1p_error_cell": 5.219844626744065e-05,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 3.208055200594174e-07,
      "lp_error": 4.270130643498524e-07,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 2.594562729066302,
      "ocv_w1p_cell": 3.9103746655314695,
      "picard_converged": true,
      "picard_final_res": 5.99999873770065e-11,
      "picard_iters": 8,
      "w1p_error": 0.00010441203631098117,
      "w1p_error_cell": 3.4715242805869444e-06,
      "solver": "Picard, tol. 1e-10"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 2.4348932124484124e-08,
      "lp_error": 3.2983384839962805e-08,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 2.7143305787982097,
      "ocv_w1p_cell": 3.7941593264934443,
      "picard_converged": true,
      "picard_final_res": 6.970504553903332e-11,
      "picard_iters": 8,
      "w1p_error": 1.590946748509303e-05,
      "w1p_error_cell": 2.502444426306371e-07,
      "solver": "Picard, tol. 1e-10"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 1.8799814016082293e-09,
      "lp_error": 2.5976178805352616e-09,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 2.6852062279050313,
      "ocv_w1p_cell": 2.860232697188965,
      "picard_converged": true,
      "picard_final_res": 9.990645312067705e-11,
      "picard_iters": 7,
      "w1p_error": 2.473591752613854e-06,
      "w1p_error_cell": 3.446264489880772e-08,
      "solver": "Picard, tol. 1e-10"
    }
  ]
}

==> rates_results/dim2/delta0/results_radial_g2/sin_high_k0_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 0.64,
    "k": 0,
    "kappa": 1.0,
    "nonlinear_solver": "newton, picard fallback (see per-mesh \"solver\")",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.816496580927726,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 2 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 2.0
    },
    "r_law_tag": "sin_high",
    "r_law_type": "trigonometric",
    "r_minus": 2.0,
    "r_plus": 2.5,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.01410555364615354,
      "lp_error": 0.014612741624167432,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 2.2300233671651227e-16,
      "picard_iters": 5,
      "w1p_error": 0.19505347709754012,
      "w1p_error_cell": 0.038207666953946964,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.004672517108691832,
      "lp_error": 0.004869084514581717,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 0.5773109471485168,
      "ocv_w1p_cell": 1.5457297693692396,
      "picard_converged": true,
      "picard_final_res": 1.7636213638353163e-14,
      "picard_iters": 5,
      "w1p_error": 0.13072714744972086,
      "w1p_error_cell": 0.013086981657998077,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.0014925452713189591,
      "lp_error": 0.0015615780053616231,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 0.6534553351437643,
      "ocv_w1p_cell": 1.7060404375817257,
      "picard_converged": true,
      "picard_final_res": 4.57507704671102e-13,
      "picard_iters": 5,
      "w1p_error": 0.08311054457409056,
      "w1p_error_cell": 0.004011161500188883,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 0.00046686934434887745,
      "lp_error": 0.0004903350392145604,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 0.6837404782166452,
      "ocv_w1p_cell": 1.7490057902207135,
      "picard_converged": true,
      "picard_final_res": 2.2425272643982714e-12,
      "picard_iters": 5,
      "w1p_error": 0.05174039439092905,
      "w1p_error_cell": 0.001193347541577122,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 0.00014445643485538624,
      "lp_error": 0.0001523078631009231,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 0.6967477590760844,
      "ocv_w1p_cell": 1.7637586816131312,
      "picard_converged": true,
      "picard_final_res": 4.74923842773977e-15,
      "picard_iters": 6,
      "w1p_error": 0.031921828491762796,
      "w1p_error_cell": 0.0003514169252034666,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta0/results_radial_g2/sin_high_k1_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 1.28,
    "k": 1,
    "kappa": 1.0,
    "nonlinear_solver": "newton, picard fallback (see per-mesh \"solver\")",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.816496580927726,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 2 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 2.0
    },
    "r_law_tag": "sin_high",
    "r_law_type": "trigonometric",
    "r_minus": 2.0,
    "r_plus": 2.5,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.0010902053259346425,
      "lp_error": 0.001278627214919635,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 1.1027571570402688e-14,
      "picard_iters": 5,
      "w1p_error": 0.037765086851830346,
      "w1p_error_cell": 0.007669533686536013,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.0002563533493924172,
      "lp_error": 0.00031511085204587023,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.1607742394624851,
      "ocv_w1p_cell": 2.0610971967370024,
      "picard_converged": true,
      "picard_final_res": 1.2095983520002807e-15,
      "picard_iters": 5,
      "w1p_error": 0.01689128242851979,
      "w1p_error_cell": 0.0018378788462632576,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 5.225293715021793e-05,
      "lp_error": 6.511845117514046e-05,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.2960459717118638,
      "ocv_w1p_cell": 1.80619332854053,
      "picard_converged": true,
      "picard_final_res": 2.614267683227542e-15,
      "picard_iters": 5,
      "w1p_error": 0.006878819445800627,
      "w1p_error_cell": 0.0005255312057113567,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 1.0218144107633568e-05,
      "lp_error": 1.2873284330204106e-05,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.3440789801306012,
      "ocv_w1p_cell": 1.7344100071707729,
      "picard_converged": true,
      "picard_final_res": 3.467221248826658e-15,
      "picard_iters": 5,
      "w1p_error": 0.002709603974966201,
      "w1p_error_cell": 0.0001579388866807837,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 1.9762924649185503e-06,
      "lp_error": 2.514628466973768e-06,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.3595059231121351,
      "ocv_w1p_cell": 1.7337882171440693,
      "picard_converged": true,
      "picard_final_res": 1.1633202893827357e-14,
      "picard_iters": 5,
      "w1p_error": 0.0010559752969327638,
      "w1p_error_cell": 4.748613390534689e-05,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta0/results_radial_g2/sin_high_k2_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 1.92,
    "k": 2,
    "kappa": 1.0,
    "nonlinear_solver": "newton, picard fallback (see per-mesh \"solver\")",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.816496580927726,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 2 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 2.0
    },
    "r_law_tag": "sin_high",
    "r_law_type": "trigonometric",
    "r_minus": 2.0,
    "r_plus": 2.5,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.00019049495489973284,
      "lp_error": 0.00022854031210752147,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 5.984528278546233e-15,
      "picard_iters": 5,
      "w1p_error": 0.011470571094343452,
      "w1p_error_cell": 0.0011308488964983949,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 3.358247811758383e-05,
      "lp_error": 4.3835326223407516e-05,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.4665170791135635,
      "ocv_w1p_cell": 1.6273465227429686,
      "picard_converged": true,
      "picard_final_res": 4.121473520102743e-15,
      "picard_iters": 5,
      "w1p_error": 0.0041506815162233104,
      "w1p_error_cell": 0.0003660365572008997,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 5.1483421487769066e-06,
      "lp_error": 7.267578614093416e-06,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.6434783656138046,
      "ocv_w1p_cell": 1.726972593569326,
      "picard_converged": true,
      "picard_final_res": 5.702005060455372e-15,
      "picard_iters": 5,
      "w1p_error": 0.001328565974791833,
      "w1p_error_cell": 0.00011057422637408314,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 7.392687331872252e-07,
      "lp_error": 1.127508412073108e-06,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.7151250324424931,
      "ocv_w1p_cell": 1.7650791622745132,
      "picard_converged": true,
      "picard_final_res": 2.420571840993251e-14,
      "picard_iters": 5,
      "w1p_error": 0.00040464953408431766,
      "w1p_error_cell": 3.253210287411726e-05,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 1.02857485403217e-07,
      "lp_error": 1.697596941190289e-07,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.7465519217919343,
      "ocv_w1p_cell": 1.7829298111008631,
      "picard_converged": true,
      "picard_final_res": 4.321587904290107e-14,
      "picard_iters": 5,
      "w1p_error": 0.00012059089744976973,
      "w1p_error_cell": 9.453590447140903e-06,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta0/results_radial_g2/sin_high_k3_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 2.56,
    "k": 3,
    "kappa": 1.0,
    "nonlinear_solver": "newton, picard fallback (see per-mesh \"solver\")",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.816496580927726,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 2 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 2.0
    },
    "r_law_tag": "sin_high",
    "r_law_type": "trigonometric",
    "r_minus": 2.0,
    "r_plus": 2.5,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 3.777473461129514e-05,
      "lp_error": 4.474103346949712e-05,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 6.403249970370158e-15,
      "picard_iters": 5,
      "w1p_error": 0.0032091127023099785,
      "w1p_error_cell": 0.0006266697841727572,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 8.189371548468054e-06,
      "lp_error": 1.1354694086651239e-05,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.2369485248398313,
      "ocv_w1p_cell": 1.7951968391001618,
      "picard_converged": true,
      "picard_final_res": 5.962211849920159e-15,
      "picard_iters": 5,
      "w1p_error": 0.001361527320927862,
      "w1p_error_cell": 0.00018056378851456203,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 1.2221876552803447e-06,
      "lp_error": 1.938668637741702e-06,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.5981042843823816,
      "ocv_w1p_cell": 1.746685871712229,
      "picard_converged": true,
      "picard_final_res": 8.839311746022489e-15,
      "picard_iters": 5,
      "w1p_error": 0.00044972707543546313,
      "w1p_error_cell": 5.3805394250118735e-05,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 1.6288344929691258e-07,
      "lp_error": 2.9312093697515687e-07,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.7387405057977605,
      "ocv_w1p_cell": 1.7731159302833743,
      "picard_converged": true,
      "picard_final_res": 1.850106842867131e-14,
      "picard_iters": 5,
      "w1p_error": 0.00013475223830083764,
      "w1p_error_cell": 1.574217504274971e-05,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 2.0964717969879385e-08,
      "lp_error": 4.2802685284531375e-08,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.7801572591807848,
      "ocv_w1p_cell": 1.7903576114173665,
      "picard_converged": true,
      "picard_final_res": 8.642735227850872e-13,
      "picard_iters": 4,
      "w1p_error": 3.9233337635873994e-05,
      "w1p_error_cell": 4.551068718567726e-06,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta0/results_radial_g2/sin_low_k0_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 0.75,
    "k": 0,
    "kappa": 1.0,
    "nonlinear_solver": "newton, picard fallback (see per-mesh \"solver\")",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 1.5
    },
    "r_law_tag": "sin_low",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.0,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.015585502272084816,
      "lp_error": 0.015576778416136573,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 1.9898322899371095e-15,
      "picard_iters": 9,
      "w1p_error": 0.17137378050657487,
      "w1p_error_cell": 0.05117130208558887,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.004106081677439574,
      "lp_error": 0.004107589589126513,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.052262066981871,
      "ocv_w1p_cell": 1.9245615360566986,
      "picard_converged": true,
      "picard_final_res": 9.40159499521817e-15,
      "picard_iters": 10,
      "w1p_error": 0.08263840606924408,
      "w1p_error_cell": 0.013479560030041002,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.0010685856217067604,
      "lp_error": 0.0010681105920979463,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 0.9744781642313102,
      "ocv_w1p_cell": 1.977755268827161,
      "picard_converged": true,
      "picard_final_res": 5.0622109316600264e-14,
      "picard_iters": 11,
      "w1p_error": 0.04205665950262598,
      "w1p_error_cell": 0.0034222525609113735,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 0.00027536189982848284,
      "lp_error": 0.0002752340530506014,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 0.9590531230446616,
      "ocv_w1p_cell": 1.994654120281873,
      "picard_converged": true,
      "picard_final_res": 1.8952368109364872e-13,
      "picard_iters": 11,
      "w1p_error": 0.021633710657466262,
      "w1p_error_cell": 0.0008587392945331135,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 7.051421494197075e-05,
      "lp_error": 7.04981257298525e-05,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 0.9615701794435046,
      "ocv_w1p_cell": 1.9990118394358674,
      "picard_converged": true,
      "picard_final_res": 5.622860014719428e-13,
      "picard_iters": 14,
      "w1p_error": 0.011108861441550561,
      "w1p_error_cell": 0.00021483192037910655,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta0/results_radial_g2/sin_low_k1_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 1.5,
    "k": 1,
    "kappa": 1.0,
    "nonlinear_solver": "newton, picard fallback (see per-mesh \"solver\")",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 1.5
    },
    "r_law_tag": "sin_low",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.0,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.000306101052839556,
      "lp_error": 0.0003012568638936493,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 5.022190119268969e-13,
      "picard_iters": 16,
      "w1p_error": 0.0025614450168261055,
      "w1p_error_cell": 0.0025243626219291727,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 2.2698219612462952e-05,
      "lp_error": 2.217429058959381e-05,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 2.6768668412568997,
      "ocv_w1p_cell": 3.369642017939098,
      "picard_converged": true,
      "picard_final_res": 1.2260109351445629e-12,
      "picard_iters": 9,
      "w1p_error": 0.0004005602267773236,
      "w1p_error_cell": 0.0002442240443777388,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 1.5665231813768387e-06,
      "lp_error": 1.536698109781455e-06,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 2.195454851732943,
      "ocv_w1p_cell": 3.0459332808481734,
      "picard_converged": true,
      "picard_final_res": 6.777029150559768e-12,
      "picard_iters": 12,
      "w1p_error": 8.745206316067698e-05,
      "w1p_error_cell": 2.957134898450652e-05,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 1.1290421842750845e-07,
      "lp_error": 1.1206506254598325e-07,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 2.09343556589608,
      "ocv_w1p_cell": 2.9911271979617515,
      "picard_converged": true,
      "picard_final_res": 2.2298434102537607e-10,
      "picard_iters": 5,
      "w1p_error": 2.0491944003332952e-05,
      "w1p_error_cell": 3.7192222315980143e-06,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 9.498193782376079e-09,
      "lp_error": 9.532007887424353e-09,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 2.0779775563488205,
      "ocv_w1p_cell": 2.9956174216945404,
      "picard_converged": true,
      "picard_final_res": 4.1655368794435053e-10,
      "picard_iters": 9,
      "w1p_error": 4.853439112457229e-06,
      "w1p_error_cell": 4.663171947480509e-07,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta0/results_radial_g2/sin_low_k2_square.json <==
{
  "abort_reason": "theta bisection exhausted on mesh /home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu (last converging theta=0.955965)",
  "aborted": true,
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 2.25,
    "k": 2,
    "kappa": 1.0,
    "nonlinear_solver": "newton, picard fallback (see per-mesh \"solver\")",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 1.5
    },
    "r_law_tag": "sin_low",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.0,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 1.9517714680147466e-05,
      "lp_error": 1.8742878319936202e-05,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 1.556609582761046e-11,
      "picard_iters": 8,
      "w1p_error": 0.00039349741043311407,
      "w1p_error_cell": 0.0003463127520837529,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 5.38682492364127e-07,
      "lp_error": 5.298602345987205e-07,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 3.004148396678348,
      "ocv_w1p_cell": 3.9407234356415954,
      "picard_converged": true,
      "picard_final_res": 3.2035933505835486e-10,
      "picard_iters": 12,
      "w1p_error": 4.9045944214704825e-05,
      "w1p_error_cell": 2.2552387490492726e-05,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 2.382561386768714e-08,
      "lp_error": 2.38861512487513e-08,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 2.870789488759637,
      "ocv_w1p_cell": 3.8841399204920997,
      "picard_converged": true,
      "picard_final_res": 1.5292875569310442e-09,
      "picard_iters": 12,
      "w1p_error": 6.705163194913196e-06,
      "w1p_error_cell": 1.5273898542678685e-06,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 1.4563840486863364e-09,
      "lp_error": 1.4531263833572816e-09,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 2.9699563865291436,
      "ocv_w1p_cell": 3.7660000055244676,
      "picard_converged": true,
      "picard_final_res": 6.595990734062535e-10,
      "picard_iters": 7,
      "w1p_error": 8.556531460942093e-07,
      "w1p_error_cell": 1.1221682613465832e-07,
      "solver": "Picard, tol. 1e-9"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 1.0979486885117231e-10,
      "lp_error": 1.0460367253458166e-10,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 2.723752531301228,
      "ocv_w1p_cell": 1.9621900789586633,
      "picard_converged": true,
      "picard_final_res": 8.2819333462207e-10,
      "picard_iters": 7,
      "w1p_error": 1.2952885867826704e-07,
      "w1p_error_cell": 2.8799165943906896e-08,
      "solver": "Picard, tol. 1e-9"
    }
  ]
}

==> rates_results/dim2/delta0/results_radial_g2/sin_low_k3_square.json <==
{
  "abort_reason": "theta bisection exhausted on mesh /home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu (last converging theta=0.917992)",
  "aborted": true,
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 3.0,
    "k": 3,
    "kappa": 1.0,
    "nonlinear_solver": "newton, picard fallback (see per-mesh \"solver\")",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 1.5
    },
    "r_law_tag": "sin_low",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.0,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 2.1573323405663013e-06,
      "lp_error": 2.1138550298011276e-06,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 1.059816741737615e-10,
      "picard_iters": 11,
      "w1p_error": 8.032517884065402e-05,
      "w1p_error_cell": 7.372124124744141e-05,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 5.5025426644617406e-08,
      "lp_error": 5.478627000975303e-08,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 3.5951897199044494,
      "ocv_w1p_cell": 4.194359451343958,
      "picard_converged": true,
      "picard_final_res": 1.1819905984867253e-08,
      "picard_iters": 4,
      "w1p_error": 6.646480812959531e-06,
      "w1p_error_cell": 4.026842386946392e-06,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 1.9957150628819578e-09,
      "lp_error": 1.9827732408027036e-09,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 3.506836738414486,
      "ocv_w1p_cell": 4.023945885231698,
      "picard_converged": true,
      "picard_final_res": 6.25013369116421e-10,
      "picard_iters": 7,
      "w1p_error": 5.846000968736097e-07,
      "w1p_error_cell": 2.4746071945852824e-07,
      "solver": "Picard, tol. 1e-9"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 8.41364889430887e-11,
      "lp_error": 8.494390792870324e-11,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 3.4608938254385984,
      "ocv_w1p_cell": 3.3584140441791983,
      "picard_converged": true,
      "picard_final_res": 5.470309042585045e-10,
      "picard_iters": 7,
      "w1p_error": 5.309162640896053e-08,
      "w1p_error_cell": 2.4128087885274388e-08,
      "solver": "Picard, tol. 1e-9"
    }
  ]
}

==> rates_results/dim2/delta0/results_radial_g2/sin_mid_k0_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 0.48,
    "k": 0,
    "kappa": 1.0,
    "nonlinear_solver": "newton, picard fallback (see per-mesh \"solver\")",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 1.0,
      "r0": 1.5
    },
    "r_law_tag": "sin_mid",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.01346142261564626,
      "lp_error": 0.013228067751319912,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 1.1844951357318774e-15,
      "picard_iters": 9,
      "w1p_error": 0.17952162311385306,
      "w1p_error_cell": 0.06974152876775663,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.0033221997112131106,
      "lp_error": 0.003222755669471297,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 0.7415710380928336,
      "ocv_w1p_cell": 1.6989328912472204,
      "picard_converged": true,
      "picard_final_res": 6.018919510937343e-15,
      "picard_iters": 12,
      "w1p_error": 0.10736967531555044,
      "w1p_error_cell": 0.02148135647901281,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.0009266788299090719,
      "lp_error": 0.0009255511020470467,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 0.7331650073678662,
      "ocv_w1p_cell": 1.8417294020832309,
      "picard_converged": true,
      "picard_final_res": 4.6240594138615256e-14,
      "picard_iters": 11,
      "w1p_error": 0.06459173954047262,
      "w1p_error_cell": 0.0059930225010866,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 0.000269041844965565,
      "lp_error": 0.0002785720064700448,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 0.7342868576500959,
      "ocv_w1p_cell": 1.865810103823111,
      "picard_converged": true,
      "picard_final_res": 1.334295639011026e-13,
      "picard_iters": 13,
      "w1p_error": 0.038827069333871644,
      "w1p_error_cell": 0.0016443001666779805,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 8.036854920489169e-05,
      "lp_error": 8.60172806945086e-05,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 0.73632825199934,
      "ocv_w1p_cell": 1.8608673489209973,
      "picard_converged": true,
      "picard_final_res": 3.748710601171914e-13,
      "picard_iters": 15,
      "w1p_error": 0.023306535499454085,
      "w1p_error_cell": 0.0004526934500871519,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta0/results_radial_g2/sin_mid_k1_square.json <==
{
  "abort_reason": "theta bisection exhausted on mesh /home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu (last converging theta=0.921997)",
  "aborted": true,
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 0.96,
    "k": 1,
    "kappa": 1.0,
    "nonlinear_solver": "newton, picard fallback (see per-mesh \"solver\")",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 1.0,
      "r0": 1.5
    },
    "r_law_tag": "sin_mid",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.0007028341589640759,
      "lp_error": 0.0007522956515347205,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 5.552766837209804e-14,
      "picard_iters": 9,
      "w1p_error": 0.02482422978489214,
      "w1p_error_cell": 0.008522320207103022,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.0002150185548020698,
      "lp_error": 0.0002719442605162159,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 0.7404727353513524,
      "ocv_w1p_cell": 2.286674007708467,
      "picard_converged": true,
      "picard_final_res": 1.2091818426185522e-12,
      "picard_iters": 14,
      "w1p_error": 0.014858373744990036,
      "w1p_error_cell": 0.0017466278519328547,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 4.579236604810034e-05,
      "lp_error": 5.9063239667385954e-05,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.240048129567747,
      "ocv_w1p_cell": 1.8474128650759638,
      "picard_converged": true,
      "picard_final_res": 2.842290797877647e-12,
      "picard_iters": 11,
      "w1p_error": 0.0062904193015629935,
      "w1p_error_cell": 0.00048537085463116493,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 9.0209170906806e-06,
      "lp_error": 1.1782255103353416e-05,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.3358557133024054,
      "ocv_w1p_cell": 1.7059241699484122,
      "picard_converged": true,
      "picard_final_res": 1.5411242491874897e-11,
      "picard_iters": 17,
      "w1p_error": 0.002491993789621366,
      "w1p_error_cell": 0.00014877821674173612,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 1.7383175234828281e-06,
      "lp_error": 2.2972950654346975e-06,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.364295433828726,
      "ocv_w1p_cell": 1.7000996025131063,
      "picard_converged": true,
      "picard_final_res": 9.139904612780771e-11,
      "picard_iters": 36,
      "w1p_error": 0.0009679383190828708,
      "w1p_error_cell": 4.578870731162109e-05,
      "solver": "Picard, tol. 1e-10"
    }
  ]
}

==> rates_results/dim2/delta0/results_radial_g2/sin_mid_k2_square.json <==
{
  "abort_reason": "theta bisection exhausted on mesh /home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu (last converging theta=0.989000)",
  "aborted": true,
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 1.44,
    "k": 2,
    "kappa": 1.0,
    "nonlinear_solver": "newton, picard fallback (see per-mesh \"solver\")",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 1.0,
      "r0": 1.5
    },
    "r_law_tag": "sin_mid",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.00012622218594807624,
      "lp_error": 0.00014121369556162919,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 1.8849875802832178e-12,
      "picard_iters": 8,
      "w1p_error": 0.0070843170211939855,
      "w1p_error_cell": 0.001016856808153892,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 2.6821662661251382e-05,
      "lp_error": 3.59782656439295e-05,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 0.9806175908973245,
      "ocv_w1p_cell": 1.598129540670132,
      "picard_converged": true,
      "picard_final_res": 1.418892413723763e-10,
      "picard_iters": 12,
      "w1p_error": 0.0035900680304353635,
      "w1p_error_cell": 0.0003358728287899042,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 4.541774357795653e-06,
      "lp_error": 6.641720333504457e-06,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.527206308499033,
      "ocv_w1p_cell": 1.6489109953177967,
      "picard_converged": true,
      "picard_final_res": 8.814653507724818e-10,
      "picard_iters": 13,
      "w1p_error": 0.0012455689399755144,
      "w1p_error_cell": 0.00010710338631161716,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 6.74893154781825e-07,
      "lp_error": 1.0662376681363659e-06,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.6823001014409504,
      "ocv_w1p_cell": 1.7407967775966855,
      "picard_converged": true,
      "picard_final_res": 8.526239593802634e-10,
      "picard_iters": 10,
      "w1p_error": 0.0003883502562315957,
      "w1p_error_cell": 3.2048046908362884e-05,
      "solver": "Picard, tol. 1e-9"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 9.520014730958706e-08,
      "lp_error": 1.620762879317084e-07,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.7411991289710065,
      "ocv_w1p_cell": 1.7759327491339751,
      "picard_converged": true,
      "picard_final_res": 7.4093857098429e-10,
      "picard_iters": 8,
      "w1p_error": 0.00011616369819191264,
      "w1p_error_cell": 9.358204682687328e-06,
      "solver": "Picard, tol. 1e-9"
    }
  ]
}

==> rates_results/dim2/delta0/results_radial_g2/sin_mid_k3_square.json <==
{
  "abort_reason": "theta bisection exhausted on mesh /home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu (last converging theta=0.953825)",
  "aborted": true,
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 1.92,
    "k": 3,
    "kappa": 1.0,
    "nonlinear_solver": "newton, picard fallback (see per-mesh \"solver\")",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 1.0,
      "r0": 1.5
    },
    "r_law_tag": "sin_mid",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 1.9334827623640673e-05,
      "lp_error": 2.1198905353237796e-05,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 2.7687055604154088e-11,
      "picard_iters": 12,
      "w1p_error": 0.0020932970269913857,
      "w1p_error_cell": 0.0005859176625808617,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 6.31060935556695e-06,
      "lp_error": 8.692344162355533e-06,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 0.9244525467266987,
      "ocv_w1p_cell": 1.7742406814465295,
      "picard_converged": true,
      "picard_final_res": 8.77827654487652e-10,
      "picard_iters": 11,
      "w1p_error": 0.001102917202299965,
      "w1p_error_cell": 0.00017129193895800218,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 1.1342006310011856e-06,
      "lp_error": 1.809938748396406e-06,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.3777199088874303,
      "ocv_w1p_cell": 1.7099386675107358,
      "picard_converged": true,
      "picard_final_res": 9.19071685239324e-11,
      "picard_iters": 14,
      "w1p_error": 0.0004244317648426784,
      "w1p_error_cell": 5.2359322398967974e-05,
      "solver": "Picard, tol. 1e-10"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 1.605797892623667e-07,
      "lp_error": 2.909194059551739e-07,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.6612767833072364,
      "ocv_w1p_cell": 1.7454472662451301,
      "picard_converged": true,
      "picard_final_res": 6.762578052455456e-10,
      "picard_iters": 9,
      "w1p_error": 0.00013402454784894238,
      "w1p_error_cell": 1.561290033347913e-05,
      "solver": "Picard, tol. 1e-9"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 2.164888982265967e-08,
      "lp_error": 4.4406077975500855e-08,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.7209905472254818,
      "ocv_w1p_cell": 1.7761316383725798,
      "picard_converged": true,
      "picard_final_res": 7.986108908571316e-10,
      "picard_iters": 7,
      "w1p_error": 4.065505695103701e-05,
      "w1p_error_cell": 4.558423679929891e-06,
      "solver": "Picard, tol. 1e-9"
    }
  ]
}

==> rates_results/dim2/delta0/results_radial_g4/sin_high_k0_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 0.64,
    "k": 0,
    "kappa": 1.0,
    "nonlinear_solver": "newton, picard fallback (see per-mesh \"solver\")",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.816496580927726,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 2 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 2.0
    },
    "r_law_tag": "sin_high",
    "r_law_type": "trigonometric",
    "r_minus": 2.0,
    "r_plus": 2.5,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.021592305437709073,
      "lp_error": 0.021855035106978435,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 1.6905573190891615e-16,
      "picard_iters": 5,
      "w1p_error": 0.1397397149202751,
      "w1p_error_cell": 0.0700658951473292,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.00585969279722651,
      "lp_error": 0.0059564463394103425,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 0.9303572769526379,
      "ocv_w1p_cell": 1.910708376740294,
      "picard_converged": true,
      "picard_final_res": 1.837854447300457e-15,
      "picard_iters": 5,
      "w1p_error": 0.0733253941048305,
      "w1p_error_cell": 0.01863486026327703,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.0015764880640201507,
      "lp_error": 0.0016016038610225684,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 0.819333846713825,
      "ocv_w1p_cell": 1.9493715609367097,
      "picard_converged": true,
      "picard_final_res": 3.372590301021543e-15,
      "picard_iters": 5,
      "w1p_error": 0.04155376138128651,
      "w1p_error_cell": 0.004825105659819388,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 0.00042367714815016305,
      "lp_error": 0.0004299559798552152,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 0.8044554917088496,
      "ocv_w1p_cell": 1.9699724446083595,
      "picard_converged": true,
      "picard_final_res": 9.501453856465382e-15,
      "picard_iters": 5,
      "w1p_error": 0.023792775587774803,
      "w1p_error_cell": 0.0012316463707731217,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 0.00011421024135749767,
      "lp_error": 0.00011584204434435597,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 0.8039210674282168,
      "ocv_w1p_cell": 1.9726069200265972,
      "picard_converged": true,
      "picard_final_res": 4.425669085075718e-14,
      "picard_iters": 5,
      "w1p_error": 0.013628270747253306,
      "w1p_error_cell": 0.0003138139019341206,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta0/results_radial_g4/sin_high_k1_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 1.28,
    "k": 1,
    "kappa": 1.0,
    "nonlinear_solver": "newton, picard fallback (see per-mesh \"solver\")",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.816496580927726,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 2 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 2.0
    },
    "r_law_tag": "sin_high",
    "r_law_type": "trigonometric",
    "r_minus": 2.0,
    "r_plus": 2.5,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.0009269854754991179,
      "lp_error": 0.0010239980772765974,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 2.095080809471975e-12,
      "picard_iters": 5,
      "w1p_error": 0.021279493433963688,
      "w1p_error_cell": 0.011874947099976413,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.0001884653716941848,
      "lp_error": 0.0002034024239507123,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.040689792159418,
      "ocv_w1p_cell": 2.603400893402108,
      "picard_converged": true,
      "picard_final_res": 8.715171477371177e-12,
      "picard_iters": 5,
      "w1p_error": 0.01034385541933092,
      "w1p_error_cell": 0.0019540241367825397,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 3.283440856912943e-05,
      "lp_error": 3.535102432993052e-05,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.3495742779964701,
      "ocv_w1p_cell": 3.006790966485163,
      "picard_converged": true,
      "picard_final_res": 2.987277880056857e-15,
      "picard_iters": 6,
      "w1p_error": 0.004059009824886788,
      "w1p_error_cell": 0.00024310598586441243,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 5.891713517628472e-06,
      "lp_error": 6.38131629411751e-06,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.4411590787781536,
      "ocv_w1p_cell": 2.919682777122345,
      "picard_converged": true,
      "picard_final_res": 5.042101294332844e-15,
      "picard_iters": 6,
      "w1p_error": 0.0014948168727253173,
      "w1p_error_cell": 3.212799019812861e-05,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 1.0519535460294442e-06,
      "lp_error": 1.1458565545367987e-06,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.4745532337882048,
      "ocv_w1p_cell": 2.799508272198648,
      "picard_converged": true,
      "picard_final_res": 9.705893933456864e-15,
      "picard_iters": 6,
      "w1p_error": 0.0005379020974356891,
      "w1p_error_cell": 4.61474380629797e-06,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta0/results_radial_g4/sin_high_k2_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 1.92,
    "k": 2,
    "kappa": 1.0,
    "nonlinear_solver": "newton, picard fallback (see per-mesh \"solver\")",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.816496580927726,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 2 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 2.0
    },
    "r_law_tag": "sin_high",
    "r_law_type": "trigonometric",
    "r_minus": 2.0,
    "r_plus": 2.5,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.0001371405782751931,
      "lp_error": 0.00016133018347705376,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 1.688893009886879e-15,
      "picard_iters": 6,
      "w1p_error": 0.00617891029824497,
      "w1p_error_cell": 0.002418359269699956,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 1.653860741540204e-05,
      "lp_error": 1.897300449371956e-05,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.7978002823503512,
      "ocv_w1p_cell": 3.437175196031159,
      "picard_converged": true,
      "picard_final_res": 1.1416303852839382e-14,
      "picard_iters": 6,
      "w1p_error": 0.0017771336046513925,
      "w1p_error_cell": 0.0002232687728792802,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 1.9854373835452917e-06,
      "lp_error": 2.304630182878686e-06,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 2.0099970519642696,
      "ocv_w1p_cell": 3.6116726132717494,
      "picard_converged": true,
      "picard_final_res": 3.062060095750952e-14,
      "picard_iters": 6,
      "w1p_error": 0.00044121541313071617,
      "w1p_error_cell": 1.8264432990581757e-05,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 2.2817727979359155e-07,
      "lp_error": 2.6748686970008374e-07,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 2.103901546299806,
      "ocv_w1p_cell": 3.6185543349789024,
      "picard_converged": true,
      "picard_final_res": 8.972858127430814e-13,
      "picard_iters": 5,
      "w1p_error": 0.00010263918668743376,
      "w1p_error_cell": 1.4870062659334397e-06,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 2.5823979890318826e-08,
      "lp_error": 3.054369988677394e-08,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 2.1333090369406054,
      "ocv_w1p_cell": 3.513399878346292,
      "picard_converged": true,
      "picard_final_res": 3.941413561093001e-12,
      "picard_iters": 5,
      "w1p_error": 2.3395007669012427e-05,
      "w1p_error_cell": 1.3021890779680656e-07,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta0/results_radial_g4/sin_high_k3_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 2.56,
    "k": 3,
    "kappa": 1.0,
    "nonlinear_solver": "newton, picard fallback (see per-mesh \"solver\")",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.816496580927726,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 2 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 2.0
    },
    "r_law_tag": "sin_high",
    "r_law_type": "trigonometric",
    "r_minus": 2.0,
    "r_plus": 2.5,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 2.009741987255899e-05,
      "lp_error": 2.27763023940002e-05,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 6.594758274215222e-14,
      "picard_iters": 5,
      "w1p_error": 0.001788841346215163,
      "w1p_error_cell": 0.00034728602714074433,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 1.9627798909237802e-06,
      "lp_error": 2.4160777934909003e-06,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 2.5717004420233205,
      "ocv_w1p_cell": 3.628616425103137,
      "picard_converged": true,
      "picard_final_res": 3.380299891999838e-15,
      "picard_iters": 5,
      "w1p_error": 0.00030089353143086686,
      "w1p_error_cell": 2.8077919421159597e-05,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 1.512063942230733e-07,
      "lp_error": 1.885557099773401e-07,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 2.659975440382808,
      "ocv_w1p_cell": 4.085822031026731,
      "picard_converged": true,
      "picard_final_res": 7.100654322036613e-15,
      "picard_iters": 5,
      "w1p_error": 4.760805688195041e-05,
      "w1p_error_cell": 1.6535218382639894e-06,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 1.1099288767406415e-08,
      "lp_error": 1.4034551760101094e-08,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 2.750026924875047,
      "ocv_w1p_cell": 4.037167553936404,
      "picard_converged": true,
      "picard_final_res": 4.370930059307076e-12,
      "picard_iters": 4,
      "w1p_error": 7.0768479211875156e-06,
      "w1p_error_cell": 1.0071668056880035e-07,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 8.061487125920885e-10,
      "lp_error": 1.032422251547769e-09,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 2.770242511654617,
      "ocv_w1p_cell": 3.90853782678648,
      "picard_converged": true,
      "picard_final_res": 1.8454994036139482e-14,
      "picard_iters": 5,
      "w1p_error": 1.037322436857603e-06,
      "w1p_error_cell": 6.706783369444276e-09,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta0/results_radial_g4/sin_low_k0_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 0.75,
    "k": 0,
    "kappa": 1.0,
    "nonlinear_solver": "newton, picard fallback (see per-mesh \"solver\")",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 1.5
    },
    "r_law_tag": "sin_low",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.0,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.007377205567236193,
      "lp_error": 0.007055318858162312,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 7.068427123066392e-16,
      "picard_iters": 9,
      "w1p_error": 0.13304618460729511,
      "w1p_error_cell": 0.021579048652552765,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.0025211276532418527,
      "lp_error": 0.0023549833330520622,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 0.8131426822638225,
      "ocv_w1p_cell": 1.2851300732445026,
      "picard_converged": true,
      "picard_final_res": 1.3280568382152916e-14,
      "picard_iters": 10,
      "w1p_error": 0.07572200181222458,
      "w1p_error_cell": 0.008854613186794973,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.0006952798930589802,
      "lp_error": 0.0006495357477308949,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 0.9302967359866939,
      "ocv_w1p_cell": 1.8560969101287292,
      "picard_converged": true,
      "picard_final_res": 2.344455658768336e-14,
      "picard_iters": 8,
      "w1p_error": 0.03973515067542013,
      "w1p_error_cell": 0.0024458439743596707,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 0.00018154340091652192,
      "lp_error": 0.00016991489106895285,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 0.9539158289911617,
      "ocv_w1p_cell": 1.9635572398393322,
      "picard_converged": true,
      "picard_final_res": 1.4443571118993931e-13,
      "picard_iters": 11,
      "w1p_error": 0.02051245240325166,
      "w1p_error_cell": 0.0006271033511826066,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 4.6475335039065615e-05,
      "lp_error": 4.358114662204113e-05,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 0.9675146710566653,
      "ocv_w1p_cell": 1.9873156004392414,
      "picard_converged": true,
      "picard_final_res": 3.977836225951839e-13,
      "picard_iters": 12,
      "w1p_error": 0.010489786501660072,
      "w1p_error_cell": 0.00015816031272717078,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta0/results_radial_g4/sin_low_k1_square.json <==
{
  "abort_reason": "theta bisection exhausted on mesh /home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu (last converging theta=0.837646)",
  "aborted": true,
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 1.5,
    "k": 1,
    "kappa": 1.0,
    "nonlinear_solver": "newton, picard fallback (see per-mesh \"solver\")",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 1.5
    },
    "r_law_tag": "sin_low",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.0,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.0010217285202268939,
      "lp_error": 0.000972121824820254,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 3.443995088714085e-14,
      "picard_iters": 14,
      "w1p_error": 0.04923302168803764,
      "w1p_error_cell": 0.008388360235440168,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.000124603360349776,
      "lp_error": 0.00011452257566959198,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.9612276922914957,
      "ocv_w1p_cell": 2.0317684253791124,
      "picard_converged": true,
      "picard_final_res": 5.044399979601923e-13,
      "picard_iters": 38,
      "w1p_error": 0.012643523724441923,
      "w1p_error_cell": 0.0020514164443912984,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 1.562271998296886e-05,
      "lp_error": 1.3866078639632115e-05,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.9884343906963822,
      "ocv_w1p_cell": 2.1249090807313116,
      "picard_converged": true,
      "picard_final_res": 1.0380010985433415e-12,
      "picard_iters": 23,
      "w1p_error": 0.003186322510915496,
      "w1p_error_cell": 0.0004703189322204886,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 1.852770517576076e-06,
      "lp_error": 1.6055771381789702e-06,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 2.0018656680512215,
      "ocv_w1p_cell": 2.279440607869989,
      "picard_converged": true,
      "picard_final_res": 2.9138893008309336e-11,
      "picard_iters": 20,
      "w1p_error": 0.0007955511693440481,
      "w1p_error_cell": 9.687516715732055e-05,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 2.196566161103389e-07,
      "lp_error": 1.8801663447435405e-07,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 2.0039311425315747,
      "ocv_w1p_cell": 2.3119663302074387,
      "picard_converged": true,
      "picard_final_res": 9.896627412583417e-11,
      "picard_iters": 19,
      "w1p_error": 0.0001983466270158344,
      "w1p_error_cell": 1.9509274576392905e-05,
      "solver": "Picard, tol. 1e-10"
    }
  ]
}

==> rates_results/dim2/delta0/results_radial_g4/sin_low_k2_square.json <==
{
  "abort_reason": "theta bisection exhausted on mesh /home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu (last converging theta=0.880585)",
  "aborted": true,
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 2.25,
    "k": 2,
    "kappa": 1.0,
    "nonlinear_solver": "newton, picard fallback (see per-mesh \"solver\")",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 1.5
    },
    "r_law_tag": "sin_low",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.0,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 6.670529595183573e-05,
      "lp_error": 5.898983367987531e-05,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 2.9341163987327447e-12,
      "picard_iters": 50,
      "w1p_error": 0.006667865328692806,
      "w1p_error_cell": 0.0013553868646350993,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 3.068511465457559e-06,
      "lp_error": 2.7088496604349264e-06,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 3.076557685907726,
      "ocv_w1p_cell": 3.7330764137744197,
      "picard_converged": true,
      "picard_final_res": 2.850856327499721e-11,
      "picard_iters": 14,
      "w1p_error": 0.0007904068091351226,
      "w1p_error_cell": 0.00010192842084303169,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 1.5767580569328834e-07,
      "lp_error": 1.4153872256983168e-07,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 3.0259634751993607,
      "ocv_w1p_cell": 3.7035773521943,
      "picard_converged": true,
      "picard_final_res": 5.241681767808689e-10,
      "picard_iters": 12,
      "w1p_error": 9.703868465552883e-05,
      "w1p_error_cell": 7.823614115013287e-06,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 8.979328740933277e-09,
      "lp_error": 8.228098591135245e-09,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 3.0078231848317682,
      "ocv_w1p_cell": 3.692262416259539,
      "picard_converged": true,
      "picard_final_res": 8.222257198665715e-09,
      "picard_iters": 3,
      "w1p_error": 1.2064238126728922e-05,
      "w1p_error_cell": 6.052372961078194e-07,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 5.36573455434129e-10,
      "lp_error": 4.983895262127812e-10,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 3.010299250577528,
      "ocv_w1p_cell": 3.754439532191231,
      "picard_converged": true,
      "picard_final_res": 7.172895933343734e-10,
      "picard_iters": 2,
      "w1p_error": 1.4970669669001926e-06,
      "w1p_error_cell": 4.479458079330742e-08,
      "solver": "Picard, tol. 1e-9"
    }
  ]
}

==> rates_results/dim2/delta0/results_radial_g4/sin_low_k3_square.json <==
{
  "abort_reason": "theta bisection exhausted on mesh /home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu (last converging theta=0.892357)",
  "aborted": true,
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 3.0,
    "k": 3,
    "kappa": 1.0,
    "nonlinear_solver": "newton, picard fallback (see per-mesh \"solver\")",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 1.5
    },
    "r_law_tag": "sin_low",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.0,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 4.413458134107107e-06,
      "lp_error": 4.227018452114393e-06,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 1.2436629820878946e-11,
      "picard_iters": 8,
      "w1p_error": 0.0001381785855778478,
      "w1p_error_cell": 0.0001362452067688005,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 5.7982844016660735e-08,
      "lp_error": 5.4238091803800596e-08,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 4.881154628131872,
      "ocv_w1p_cell": 5.141027436728984,
      "picard_converged": true,
      "picard_final_res": 1.0315192645160308e-09,
      "picard_iters": 13,
      "w1p_error": 4.68885482353765e-06,
      "w1p_error_cell": 3.861159705899561e-06,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 8.744080503434847e-10,
      "lp_error": 8.24701640755416e-10,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 4.354460140874793,
      "ocv_w1p_cell": 4.8155435807757705,
      "picard_converged": true,
      "picard_final_res": 1.7706942647392624e-08,
      "picard_iters": 8,
      "w1p_error": 2.2921533472424652e-07,
      "w1p_error_cell": 1.3711807327876574e-07,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 2.3419588175019617e-11,
      "lp_error": 2.2564870681111274e-11,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 3.907797745330537,
      "ocv_w1p_cell": 4.134379948723684,
      "picard_converged": true,
      "picard_final_res": 6.42164446507428e-10,
      "picard_iters": 7,
      "w1p_error": 1.5243990168897275e-08,
      "w1p_error_cell": 7.765063201428456e-09,
      "solver": "Picard, tol. 1e-9"
    }
  ]
}

==> rates_results/dim2/delta0/results_radial_g4/sin_mid_k0_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 0.48,
    "k": 0,
    "kappa": 1.0,
    "nonlinear_solver": "newton, picard fallback (see per-mesh \"solver\")",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 1.0,
      "r0": 1.5
    },
    "r_law_tag": "sin_mid",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.01112871951946348,
      "lp_error": 0.01203030739380782,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 1.7306060474476305e-15,
      "picard_iters": 6,
      "w1p_error": 0.11701489131698586,
      "w1p_error_cell": 0.04629935864027049,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.0034185326774155765,
      "lp_error": 0.0035378277783610166,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 0.7503913998094308,
      "ocv_w1p_cell": 1.4349370751989978,
      "picard_converged": true,
      "picard_final_res": 7.08300847053986e-15,
      "picard_iters": 9,
      "w1p_error": 0.06955859701204012,
      "w1p_error_cell": 0.01712442009962222,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.0009273451710672326,
      "lp_error": 0.0009473018486659455,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 0.9307283550870068,
      "ocv_w1p_cell": 1.8007357815205065,
      "picard_converged": true,
      "picard_final_res": 1.3040670800892081e-14,
      "picard_iters": 8,
      "w1p_error": 0.03648998300201074,
      "w1p_error_cell": 0.00491519088896585,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 0.00024499954616659516,
      "lp_error": 0.00024969754248759803,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 0.9316108876530439,
      "ocv_w1p_cell": 1.9571126456436405,
      "picard_converged": true,
      "picard_final_res": 4.713269391283161e-14,
      "picard_iters": 12,
      "w1p_error": 0.019130699042378622,
      "w1p_error_cell": 0.0012658748681570794,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 6.409190308912354e-05,
      "lp_error": 6.539532318001866e-05,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 0.9329232235742752,
      "ocv_w1p_cell": 1.9842773258095137,
      "picard_converged": true,
      "picard_final_res": 3.4897514833134065e-13,
      "picard_iters": 11,
      "w1p_error": 0.010020582446566999,
      "w1p_error_cell": 0.00031993649522158644,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta0/results_radial_g4/sin_mid_k1_square.json <==
{
  "abort_reason": "theta bisection exhausted on mesh /home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu (last converging theta=0.915253)",
  "aborted": true,
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 0.96,
    "k": 1,
    "kappa": 1.0,
    "nonlinear_solver": "newton, picard fallback (see per-mesh \"solver\")",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 1.0,
      "r0": 1.5
    },
    "r_law_tag": "sin_mid",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.001106076385758792,
      "lp_error": 0.0011175070908505816,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 2.0002057740473467e-13,
      "picard_iters": 21,
      "w1p_error": 0.04578142111044979,
      "w1p_error_cell": 0.016152153814761504,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.00014847459489249472,
      "lp_error": 0.00015609316566031966,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.9655639981276114,
      "ocv_w1p_cell": 2.487254625001238,
      "picard_converged": true,
      "picard_final_res": 3.7597549325242234e-13,
      "picard_iters": 33,
      "w1p_error": 0.01172183348600049,
      "w1p_error_cell": 0.002880661263761881,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 2.143285744955776e-05,
      "lp_error": 2.2278201172398604e-05,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.7904179848848294,
      "ocv_w1p_cell": 2.474079414692369,
      "picard_converged": true,
      "picard_final_res": 1.8994318873003885e-12,
      "picard_iters": 27,
      "w1p_error": 0.003388644654281312,
      "w1p_error_cell": 0.0005184657561774807,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 3.306606025168221e-06,
      "lp_error": 3.563378248657396e-06,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.7193287938629578,
      "ocv_w1p_cell": 2.376070564089519,
      "picard_converged": true,
      "picard_final_res": 1.7619866770126395e-11,
      "picard_iters": 49,
      "w1p_error": 0.0010290974217681474,
      "w1p_error_cell": 9.987379801915661e-05,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 5.3712568822822e-07,
      "lp_error": 5.974710123112095e-07,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.6639752660111842,
      "ocv_w1p_cell": 2.346883554042152,
      "picard_converged": true,
      "picard_final_res": 9.995399859256808e-11,
      "picard_iters": 19,
      "w1p_error": 0.000324750684443073,
      "w1p_error_cell": 1.963220811929372e-05,
      "solver": "Picard, tol. 1e-10"
    }
  ]
}

==> rates_results/dim2/delta0/results_radial_g4/sin_mid_k2_square.json <==
{
  "abort_reason": "theta bisection exhausted on mesh /home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu (last converging theta=0.909668)",
  "aborted": true,
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 1.44,
    "k": 2,
    "kappa": 1.0,
    "nonlinear_solver": "newton, picard fallback (see per-mesh \"solver\")",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 1.0,
      "r0": 1.5
    },
    "r_law_tag": "sin_mid",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.0001510300615295532,
      "lp_error": 0.00015216278604033618,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 1.9572099695141813e-12,
      "picard_iters": 12,
      "w1p_error": 0.0071413244205283805,
      "w1p_error_cell": 0.0035955670942956286,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 1.0821380684665435e-05,
      "lp_error": 1.2555942516044436e-05,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 2.4617249217364785,
      "ocv_w1p_cell": 3.5151304034533135,
      "picard_converged": true,
      "picard_final_res": 1.993939291540026e-11,
      "picard_iters": 26,
      "w1p_error": 0.001296360293327972,
      "w1p_error_cell": 0.00031449062753767434,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 1.2940872036778103e-06,
      "lp_error": 1.555003840545993e-06,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 2.0309126357938085,
      "ocv_w1p_cell": 3.683669837654634,
      "picard_converged": true,
      "picard_final_res": 1.939455545901392e-10,
      "picard_iters": 10,
      "w1p_error": 0.0003172196623029524,
      "w1p_error_cell": 2.4474430327601084e-05,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 1.504737802086588e-07,
      "lp_error": 1.8276963705274135e-07,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 2.118589421952777,
      "ocv_w1p_cell": 3.699275465963671,
      "picard_converged": true,
      "picard_final_res": 3.0414200005243866e-09,
      "picard_iters": 6,
      "w1p_error": 7.304678967907002e-05,
      "w1p_error_cell": 1.8841683937156667e-06,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 1.649845004281464e-08,
      "lp_error": 2.0224082018213765e-08,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 2.1984472998036066,
      "ocv_w1p_cell": 3.643709670179759,
      "picard_converged": true,
      "picard_final_res": 5.351616242230815e-10,
      "picard_iters": 6,
      "w1p_error": 1.5996964699233637e-05,
      "w1p_error_cell": 1.5075214292459526e-07,
      "solver": "Picard, tol. 1e-9"
    }
  ]
}

==> rates_results/dim2/delta0/results_radial_g4/sin_mid_k3_square.json <==
{
  "abort_reason": "theta bisection exhausted on mesh /home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu (last converging theta=0.922913)",
  "aborted": true,
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 1.92,
    "k": 3,
    "kappa": 1.0,
    "nonlinear_solver": "newton, picard fallback (see per-mesh \"solver\")",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 1.0,
      "r0": 1.5
    },
    "r_law_tag": "sin_mid",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 1.527221859586473e-05,
      "lp_error": 1.6619073494156207e-05,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 1.0344732175807927e-11,
      "picard_iters": 9,
      "w1p_error": 0.0012636086271169212,
      "w1p_error_cell": 0.0007519035862460419,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 1.506403075052111e-06,
      "lp_error": 2.0093001493255613e-06,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 2.4251760014359336,
      "ocv_w1p_cell": 3.930743000306504,
      "picard_converged": true,
      "picard_final_res": 2.249456474799194e-10,
      "picard_iters": 18,
      "w1p_error": 0.00023526745857228366,
      "w1p_error_cell": 4.93049596684564e-05,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 1.2475940345725043e-07,
      "lp_error": 1.6308634641387358e-07,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 2.4945292580669833,
      "ocv_w1p_cell": 4.388362938401257,
      "picard_converged": true,
      "picard_final_res": 3.6857847026210615e-09,
      "picard_iters": 13,
      "w1p_error": 4.174781299224586e-05,
      "w1p_error_cell": 2.354299614807159e-06,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 9.574802391369404e-09,
      "lp_error": 1.2650916219542431e-08,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 2.687252980060957,
      "ocv_w1p_cell": 4.294488383241747,
      "picard_converged": true,
      "picard_final_res": 7.036790396676319e-10,
      "picard_iters": 7,
      "w1p_error": 6.504730942840172e-06,
      "w1p_error_cell": 1.2001456511868109e-07,
      "solver": "Picard, tol. 1e-9"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 6.440183200208777e-10,
      "lp_error": 8.556863196554194e-10,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 2.887347806105341,
      "ocv_w1p_cell": 3.034123375868124,
      "picard_converged": true,
      "picard_final_res": 8.773831483868739e-10,
      "picard_iters": 6,
      "w1p_error": 8.791258288153121e-07,
      "w1p_error_cell": 1.465115318334084e-08,
      "solver": "Picard, tol. 1e-9"
    }
  ]
}

==> rates_results/dim2/delta0/results_trigonometric/sin_high_k0_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 0.64,
    "k": 0,
    "kappa": 1.0,
    "nonlinear_solver": "newton, picard fallback (see per-mesh \"solver\")",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.816496580927726,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 2 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 2.0
    },
    "r_law_tag": "sin_high",
    "r_law_type": "trigonometric",
    "r_minus": 2.0,
    "r_plus": 2.5,
    "solution": "trigonometric"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.02309670909795742,
      "lp_error": 0.02347128037952071,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 9.61946638544764e-16,
      "picard_iters": 5,
      "w1p_error": 0.5198118974954269,
      "w1p_error_cell": 0.16180371741113198,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.008244360260949239,
      "lp_error": 0.008760442256370772,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 0.48935467178885506,
      "ocv_w1p_cell": 1.5296440624848338,
      "picard_converged": true,
      "picard_final_res": 7.289700883488998e-15,
      "picard_iters": 5,
      "w1p_error": 0.37028471121511075,
      "w1p_error_cell": 0.0560427902487735,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.0030222105331070433,
      "lp_error": 0.0032964684850488877,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 0.5856780868185928,
      "ocv_w1p_cell": 1.6336428053990697,
      "picard_converged": true,
      "picard_final_res": 4.427473606967214e-13,
      "picard_iters": 5,
      "w1p_error": 0.2467340620922444,
      "w1p_error_cell": 0.018061102740107034,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 0.0010663373236817642,
      "lp_error": 0.0011791941235981904,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 0.6274828099730005,
      "ocv_w1p_cell": 1.7086542776372704,
      "picard_converged": true,
      "picard_final_res": 2.4429970871026194e-15,
      "picard_iters": 6,
      "w1p_error": 0.15971215189249405,
      "w1p_error_cell": 0.005525709806050541,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 0.00036350041962676617,
      "lp_error": 0.0004049265916079072,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 0.648407304744883,
      "ocv_w1p_cell": 1.7389075045143487,
      "picard_converged": true,
      "picard_final_res": 4.788361541087805e-15,
      "picard_iters": 6,
      "w1p_error": 0.10189383614941788,
      "w1p_error_cell": 0.00165548311203526,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta0/results_trigonometric/sin_high_k1_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 1.28,
    "k": 1,
    "kappa": 1.0,
    "nonlinear_solver": "newton, picard fallback (see per-mesh \"solver\")",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.816496580927726,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 2 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 2.0
    },
    "r_law_tag": "sin_high",
    "r_law_type": "trigonometric",
    "r_minus": 2.0,
    "r_plus": 2.5,
    "solution": "trigonometric"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.0030525221544951187,
      "lp_error": 0.0031398508250240955,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 4.309968864141316e-13,
      "picard_iters": 5,
      "w1p_error": 0.09212978508275976,
      "w1p_error_cell": 0.0550227064345918,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.0009515209186685831,
      "lp_error": 0.0011308696225752497,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 0.44601510347152457,
      "ocv_w1p_cell": 2.1520726563460166,
      "picard_converged": true,
      "picard_final_res": 2.3718321828727397e-15,
      "picard_iters": 6,
      "w1p_error": 0.0676294932714201,
      "w1p_error_cell": 0.012379512026392061,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.00019610267304754025,
      "lp_error": 0.0002456170664647525,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.254814364816755,
      "ocv_w1p_cell": 1.9533260627508915,
      "picard_converged": true,
      "picard_final_res": 7.663358992973772e-15,
      "picard_iters": 6,
      "w1p_error": 0.028339968982953316,
      "w1p_error_cell": 0.0031966404440615832,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 3.79393727859273e-05,
      "lp_error": 4.86393045714141e-05,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.326709457655614,
      "ocv_w1p_cell": 1.812878392325864,
      "picard_converged": true,
      "picard_final_res": 1.5428160689858256e-14,
      "picard_iters": 6,
      "w1p_error": 0.011298480185382313,
      "w1p_error_cell": 0.0009098357873157388,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 7.240191307461675e-06,
      "lp_error": 9.476441252721948e-06,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.3560917817182567,
      "ocv_w1p_cell": 1.8337499531199355,
      "picard_converged": true,
      "picard_final_res": 1.745336884635242e-14,
      "picard_iters": 7,
      "w1p_error": 0.004413627990033692,
      "w1p_error_cell": 0.00025524031672007346,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta0/results_trigonometric/sin_high_k2_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 1.92,
    "k": 2,
    "kappa": 1.0,
    "nonlinear_solver": "newton, picard fallback (see per-mesh \"solver\")",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.816496580927726,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 2 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 2.0
    },
    "r_law_tag": "sin_high",
    "r_law_type": "trigonometric",
    "r_minus": 2.0,
    "r_plus": 2.5,
    "solution": "trigonometric"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.0010101477697951737,
      "lp_error": 0.0012204260513084776,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 5.446335363522792e-12,
      "picard_iters": 5,
      "w1p_error": 0.06164221277734372,
      "w1p_error_cell": 0.01117215721611704,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.0001906501390162827,
      "lp_error": 0.00025248002987120763,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.415319663816649,
      "ocv_w1p_cell": 2.390408133093135,
      "picard_converged": true,
      "picard_final_res": 4.737312375523417e-15,
      "picard_iters": 6,
      "w1p_error": 0.023111309203681325,
      "w1p_error_cell": 0.0021308480850623663,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 2.7285137504331604e-05,
      "lp_error": 3.87033599701215e-05,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.7246227131708531,
      "ocv_w1p_cell": 1.8688037227713419,
      "picard_converged": true,
      "picard_final_res": 8.374630270158988e-15,
      "picard_iters": 6,
      "w1p_error": 0.006992965410999499,
      "w1p_error_cell": 0.0005834269843714096,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 3.8113249730692247e-06,
      "lp_error": 5.797457912143039e-06,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.7530597526707896,
      "ocv_w1p_cell": 1.8244143722940107,
      "picard_converged": true,
      "picard_final_res": 4.461736020880351e-14,
      "picard_iters": 6,
      "w1p_error": 0.00207461641750545,
      "w1p_error_cell": 0.00016473393078683294,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 5.24136373864665e-07,
      "lp_error": 8.584479076830266e-07,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.7667997737304924,
      "ocv_w1p_cell": 1.8074607410082124,
      "picard_converged": true,
      "picard_final_res": 5.82316445576351e-14,
      "picard_iters": 6,
      "w1p_error": 0.0006096464962059521,
      "w1p_error_cell": 4.706338523083613e-05,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta0/results_trigonometric/sin_high_k3_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 2.56,
    "k": 3,
    "kappa": 1.0,
    "nonlinear_solver": "newton, picard fallback (see per-mesh \"solver\")",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.816496580927726,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 2 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 2.0
    },
    "r_law_tag": "sin_high",
    "r_law_type": "trigonometric",
    "r_minus": 2.0,
    "r_plus": 2.5,
    "solution": "trigonometric"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.0003413102849669822,
      "lp_error": 0.0004131998024922677,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 3.626778062388256e-15,
      "picard_iters": 6,
      "w1p_error": 0.026233039319841445,
      "w1p_error_cell": 0.003966872164825327,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 4.45074753208693e-05,
      "lp_error": 6.080982361818549e-05,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.8496103229855927,
      "ocv_w1p_cell": 1.9509377572126319,
      "picard_converged": true,
      "picard_final_res": 1.7092486537255075e-13,
      "picard_iters": 6,
      "w1p_error": 0.007278810664130568,
      "w1p_error_cell": 0.0010260237662904578,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 6.27871229564703e-06,
      "lp_error": 9.749683180028274e-06,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.6897031560966211,
      "ocv_w1p_cell": 1.8935414378495645,
      "picard_converged": true,
      "picard_final_res": 1.8450028547621038e-14,
      "picard_iters": 7,
      "w1p_error": 0.0022563636204354504,
      "w1p_error_cell": 0.00027614974710806893,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 8.210539210984026e-07,
      "lp_error": 1.4569664018233708e-06,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.7542740057412423,
      "ocv_w1p_cell": 1.815434713153777,
      "picard_converged": true,
      "picard_final_res": 6.081577769564399e-14,
      "picard_iters": 6,
      "w1p_error": 0.0006688365416362058,
      "w1p_error_cell": 7.845928498745244e-05,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 1.0507686615106912e-07,
      "lp_error": 2.1195132058759677e-07,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.7857064861713547,
      "ocv_w1p_cell": 1.8010872021008872,
      "picard_converged": true,
      "picard_final_res": 1.8156747363821288e-13,
      "picard_iters": 6,
      "w1p_error": 0.00019398528034891306,
      "w1p_error_cell": 2.2514539749107383e-05,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta0/results_trigonometric/sin_low_k0_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 0.75,
    "k": 0,
    "kappa": 1.0,
    "nonlinear_solver": "newton, picard fallback (see per-mesh \"solver\")",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 1.5
    },
    "r_law_tag": "sin_low",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.0,
    "solution": "trigonometric"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.06046464937185629,
      "lp_error": 0.06094576845683379,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 2.5182050313737968e-14,
      "picard_iters": 21,
      "w1p_error": 0.37360136829073665,
      "w1p_error_cell": 0.2576907655755496,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.016785851483172513,
      "lp_error": 0.016789958064765464,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.3134306828138511,
      "ocv_w1p_cell": 1.8243806099506092,
      "picard_converged": true,
      "picard_final_res": 1.0377403547807471e-13,
      "picard_iters": 17,
      "w1p_error": 0.15032334300934436,
      "w1p_error_cell": 0.07276215760613877,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.004396284056656081,
      "lp_error": 0.0043971743918129295,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.1224217244417505,
      "ocv_w1p_cell": 1.9006716013164275,
      "picard_converged": true,
      "picard_final_res": 1.8861095958857697e-14,
      "picard_iters": 39,
      "w1p_error": 0.06904684176608825,
      "w1p_error_cell": 0.019487063698150536,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 0.0011278239101362498,
      "lp_error": 0.0011283785170276327,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.0069930940745437,
      "ocv_w1p_cell": 1.9350675271456492,
      "picard_converged": true,
      "picard_final_res": 1.0728879000095525e-13,
      "picard_iters": 33,
      "w1p_error": 0.034356482380245995,
      "w1p_error_cell": 0.005096042431631675,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 0.00028693595334457466,
      "lp_error": 0.000287103571975657,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 0.9678962159233289,
      "ocv_w1p_cell": 1.9570859423390643,
      "picard_converged": true,
      "picard_final_res": 2.944538625907113e-13,
      "picard_iters": 18,
      "w1p_error": 0.017564787422388872,
      "w1p_error_cell": 0.0013124762783047065,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta0/results_trigonometric/sin_low_k1_square.json <==
{
  "abort_reason": "theta bisection exhausted on mesh /home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu (last converging theta=0.912598)",
  "aborted": true,
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 1.5,
    "k": 1,
    "kappa": 1.0,
    "nonlinear_solver": "newton, picard fallback (see per-mesh \"solver\")",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 1.5
    },
    "r_law_tag": "sin_low",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.0,
    "solution": "trigonometric"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.00617546583027789,
      "lp_error": 0.006167821571152881,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 3.308294972036199e-14,
      "picard_iters": 15,
      "w1p_error": 0.2236248544858005,
      "w1p_error_cell": 0.0364175316699943,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.0005653332821899567,
      "lp_error": 0.0005382828209026637,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.9916012889386459,
      "ocv_w1p_cell": 2.460774263482153,
      "picard_converged": true,
      "picard_final_res": 1.0612815389442277e-13,
      "picard_iters": 23,
      "w1p_error": 0.05623262322391172,
      "w1p_error_cell": 0.006615210080410397,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 6.305792974740682e-05,
      "lp_error": 5.287443360554567e-05,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.9908700520086784,
      "ocv_w1p_cell": 2.450584359884796,
      "picard_converged": true,
      "picard_final_res": 4.655111358577253e-13,
      "picard_iters": 24,
      "w1p_error": 0.01414740350658936,
      "w1p_error_cell": 0.0012101640337119136,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 7.584991518246583e-06,
      "lp_error": 5.518540292476176e-06,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.9931639595209427,
      "ocv_w1p_cell": 2.4215915679066478,
      "picard_converged": true,
      "picard_final_res": 2.098920700713176e-12,
      "picard_iters": 42,
      "w1p_error": 0.0035536495957745546,
      "w1p_error_cell": 0.00022587727632985167,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 9.376983922905986e-07,
      "lp_error": 6.007670503648081e-07,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.994394503936737,
      "ocv_w1p_cell": 2.3804024890103888,
      "picard_converged": true,
      "picard_final_res": 7.347752290034412e-11,
      "picard_iters": 22,
      "w1p_error": 0.0008918709743469717,
      "w1p_error_cell": 4.338116217970185e-05,
      "solver": "Picard, tol. 1e-10"
    }
  ]
}

==> rates_results/dim2/delta0/results_trigonometric/sin_low_k2_square.json <==
{
  "abort_reason": "theta bisection exhausted on mesh /home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu (last converging theta=0.978027)",
  "aborted": true,
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 2.25,
    "k": 2,
    "kappa": 1.0,
    "nonlinear_solver": "newton, picard fallback (see per-mesh \"solver\")",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 1.5
    },
    "r_law_tag": "sin_low",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.0,
    "solution": "trigonometric"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.0006330801408029933,
      "lp_error": 0.000574671260421103,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 2.44445935416387e-12,
      "picard_iters": 14,
      "w1p_error": 0.042321582281195314,
      "w1p_error_cell": 0.010326346671343488,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 7.882852756357561e-05,
      "lp_error": 6.0194101258865496e-05,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 2.9238746341622623,
      "ocv_w1p_cell": 2.4154815722728133,
      "picard_converged": true,
      "picard_final_res": 9.938363227090503e-12,
      "picard_iters": 33,
      "w1p_error": 0.005576836702033124,
      "w1p_error_cell": 0.001935594117927516,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 1.0073924975577233e-05,
      "lp_error": 6.113535121714996e-06,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 2.8078743043761865,
      "ocv_w1p_cell": 2.2673793087583403,
      "picard_converged": true,
      "picard_final_res": 9.249710098037311e-11,
      "picard_iters": 8,
      "w1p_error": 0.0007964041936263685,
      "w1p_error_cell": 0.00040203615440277153,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 1.271048269076759e-06,
      "lp_error": 6.102720343383059e-07,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 2.7060937315327616,
      "ocv_w1p_cell": 2.313390184170019,
      "picard_converged": true,
      "picard_final_res": 7.919051274464699e-11,
      "picard_iters": 18,
      "w1p_error": 0.00012204456596599523,
      "w1p_error_cell": 8.088453608384404e-05,
      "solver": "Picard, tol. 1e-10"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 1.591750285437148e-07,
      "lp_error": 6.061054356190879e-08,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 2.594343086067188,
      "ocv_w1p_cell": 2.3304638070439125,
      "picard_converged": true,
      "picard_final_res": 9.905585007054928e-11,
      "picard_iters": 13,
      "w1p_error": 2.020893184695641e-05,
      "w1p_error_cell": 1.6081479046309793e-05,
      "solver": "Picard, tol. 1e-10"
    }
  ]
}

==> rates_results/dim2/delta0/results_trigonometric/sin_low_k3_square.json <==
{
  "abort_reason": "theta bisection exhausted on mesh /home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu (last converging theta=0.995882)",
  "aborted": true,
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 3.0,
    "k": 3,
    "kappa": 1.0,
    "nonlinear_solver": "newton, picard fallback (see per-mesh \"solver\")",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 1.5
    },
    "r_law_tag": "sin_low",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.0,
    "solution": "trigonometric"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.0002461295254569335,
      "lp_error": 0.00021533671018550524,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 1.755786182774313e-11,
      "picard_iters": 53,
      "w1p_error": 0.007638142658121173,
      "w1p_error_cell": 0.005036592062907833,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 3.1985566995134565e-05,
      "lp_error": 2.2364937888208236e-05,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 2.6529985338917177,
      "ocv_w1p_cell": 2.159817109660968,
      "picard_converged": true,
      "picard_final_res": 1.5793927406401665e-10,
      "picard_iters": 16,
      "w1p_error": 0.0012143828583686413,
      "w1p_error_cell": 0.0011271119169192823,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 4.1380415328205e-06,
      "lp_error": 2.2781359053845864e-06,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 2.372763677576008,
      "ocv_w1p_cell": 2.281937537117428,
      "picard_converged": true,
      "picard_final_res": 4.2733366818674576e-09,
      "picard_iters": 6,
      "w1p_error": 0.00023446746540546208,
      "w1p_error_cell": 0.00023175835236489826,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 5.214346084979905e-07,
      "lp_error": 2.269527218702284e-07,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 2.341854155277666,
      "ocv_w1p_cell": 2.327724244445365,
      "picard_converged": true,
      "picard_final_res": 8.795607892523112e-11,
      "picard_iters": 15,
      "w1p_error": 4.625016836698833e-05,
      "w1p_error_cell": 4.6165754497316366e-05,
      "solver": "Picard, tol. 1e-10"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 6.527325215393492e-08,
      "lp_error": 2.253362181871852e-08,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 2.3367156401776943,
      "ocv_w1p_cell": 2.3345215640781984,
      "picard_converged": true,
      "picard_final_res": 8.681003423276117e-11,
      "picard_iters": 12,
      "w1p_error": 9.155705588694473e-06,
      "w1p_error_cell": 9.15290429749547e-06,
      "solver": "Picard, tol. 1e-10"
    }
  ]
}

==> rates_results/dim2/delta0/results_trigonometric/sin_mid_k0_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 0.48,
    "k": 0,
    "kappa": 1.0,
    "nonlinear_solver": "newton, picard fallback (see per-mesh \"solver\")",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 1.0,
      "r0": 1.5
    },
    "r_law_tag": "sin_mid",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "trigonometric"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.045020016483511734,
      "lp_error": 0.0444344915804783,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 1.8883372043429814e-15,
      "picard_iters": 10,
      "w1p_error": 0.4967449157816676,
      "w1p_error_cell": 0.23860782469349684,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.010393549789031148,
      "lp_error": 0.010475116378268465,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 0.7562217143112723,
      "ocv_w1p_cell": 1.6209664775080639,
      "picard_converged": true,
      "picard_final_res": 7.297003583451204e-15,
      "picard_iters": 19,
      "w1p_error": 0.29409525082408094,
      "w1p_error_cell": 0.07757560115534418,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.0026491815668182915,
      "lp_error": 0.0026582246763124104,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 0.6216665354313251,
      "ocv_w1p_cell": 1.7270343330667979,
      "picard_converged": true,
      "picard_final_res": 3.385803621742322e-14,
      "picard_iters": 47,
      "w1p_error": 0.19113830787217861,
      "w1p_error_cell": 0.023433438099413027,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 0.0007587809787824951,
      "lp_error": 0.0007905978358424635,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 0.6435638693926393,
      "ocv_w1p_cell": 1.783362684951601,
      "picard_converged": true,
      "picard_final_res": 7.301211988914668e-14,
      "picard_iters": 25,
      "w1p_error": 0.1223533058818839,
      "w1p_error_cell": 0.006807542331868741,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 0.0002348105245063557,
      "lp_error": 0.00025776618818228213,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 0.6603854608218576,
      "ocv_w1p_cell": 1.801886260080296,
      "picard_converged": true,
      "picard_final_res": 5.163936296458897e-14,
      "picard_iters": 33,
      "w1p_error": 0.07741406551987381,
      "w1p_error_cell": 0.0019523988247873289,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta0/results_trigonometric/sin_mid_k1_square.json <==
{
  "abort_reason": "theta bisection exhausted on mesh /home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu (last converging theta=0.909058)",
  "aborted": true,
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 0.96,
    "k": 1,
    "kappa": 1.0,
    "nonlinear_solver": "newton, picard fallback (see per-mesh \"solver\")",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 1.0,
      "r0": 1.5
    },
    "r_law_tag": "sin_mid",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "trigonometric"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.005490275175013789,
      "lp_error": 0.005697517119727534,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 6.966350663359118e-14,
      "picard_iters": 13,
      "w1p_error": 0.19602167240453489,
      "w1p_error_cell": 0.06379729357470693,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.0008273720283875544,
      "lp_error": 0.0009660187743037452,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.5096490629974548,
      "ocv_w1p_cell": 2.149649038281227,
      "picard_converged": true,
      "picard_final_res": 2.4343533175346946e-13,
      "picard_iters": 31,
      "w1p_error": 0.06884215222091719,
      "w1p_error_cell": 0.014377832329804465,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.00016744108540998093,
      "lp_error": 0.00021743830047574083,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.412012960638281,
      "ocv_w1p_cell": 2.0938301073589365,
      "picard_converged": true,
      "picard_final_res": 1.0850699768902585e-12,
      "picard_iters": 68,
      "w1p_error": 0.02586998541398413,
      "w1p_error_cell": 0.003368121476002724,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 3.199984032743604e-05,
      "lp_error": 4.346165798216982e-05,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.3955807692369475,
      "ocv_w1p_cell": 1.8815561141433759,
      "picard_converged": true,
      "picard_final_res": 7.805391010583067e-13,
      "picard_iters": 37,
      "w1p_error": 0.009832965399108343,
      "w1p_error_cell": 0.0009140772868761989,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 6.0575519796471635e-06,
      "lp_error": 8.474641920566453e-06,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.3838623936002865,
      "ocv_w1p_cell": 1.8428679709112237,
      "picard_converged": true,
      "picard_final_res": 7.120952094190095e-11,
      "picard_iters": 22,
      "w1p_error": 0.003767909012169975,
      "w1p_error_cell": 0.0002548146932120803,
      "solver": "Picard, tol. 1e-10"
    }
  ]
}

==> rates_results/dim2/delta0/results_trigonometric/sin_mid_k2_square.json <==
{
  "abort_reason": "theta bisection exhausted on mesh /home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu (last converging theta=0.933350)",
  "aborted": true,
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 1.44,
    "k": 2,
    "kappa": 1.0,
    "nonlinear_solver": "newton, picard fallback (see per-mesh \"solver\")",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 1.0,
      "r0": 1.5
    },
    "r_law_tag": "sin_mid",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "trigonometric"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.0009246011550950284,
      "lp_error": 0.0009349770064702475,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 1.7837069760808037e-12,
      "picard_iters": 14,
      "w1p_error": 0.05088059219364692,
      "w1p_error_cell": 0.019823311099187522,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.00017870353851034106,
      "lp_error": 0.00023144354623528981,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.2573181103492408,
      "ocv_w1p_cell": 2.8374904759004695,
      "picard_converged": true,
      "picard_final_res": 1.0152375454102316e-11,
      "picard_iters": 13,
      "w1p_error": 0.02128441372242479,
      "w1p_error_cell": 0.002773361299861301,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 2.6861285031062693e-05,
      "lp_error": 3.737098697596671e-05,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.670044489961878,
      "ocv_w1p_cell": 1.9689834844066347,
      "picard_converged": true,
      "picard_final_res": 1.077100395956975e-10,
      "picard_iters": 6,
      "w1p_error": 0.006688491915978973,
      "w1p_error_cell": 0.000708407843792982,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 3.8020984337178046e-06,
      "lp_error": 5.684879268208271e-06,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.7315465205047078,
      "ocv_w1p_cell": 1.9265529633846032,
      "picard_converged": true,
      "picard_final_res": 6.671095137653513e-11,
      "picard_iters": 18,
      "w1p_error": 0.0020140992834033547,
      "w1p_error_cell": 0.00018635163213937222,
      "solver": "Picard, tol. 1e-10"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 5.262041607998286e-07,
      "lp_error": 8.485852858665777e-07,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.7529703603410143,
      "ocv_w1p_cell": 1.8780578502327792,
      "picard_converged": true,
      "picard_final_res": 8.489007189338708e-11,
      "picard_iters": 13,
      "w1p_error": 0.000597563710045914,
      "w1p_error_cell": 5.069690587008931e-05,
      "solver": "Picard, tol. 1e-10"
    }
  ]
}

==> rates_results/dim2/delta0/results_trigonometric/sin_mid_k3_square.json <==
{
  "abort_reason": "theta bisection exhausted on mesh /home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu (last converging theta=0.931152)",
  "aborted": true,
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 1.92,
    "k": 3,
    "kappa": 1.0,
    "nonlinear_solver": "newton, picard fallback (see per-mesh \"solver\")",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 1.0,
      "r0": 1.5
    },
    "r_law_tag": "sin_mid",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "trigonometric"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.0003022507489658793,
      "lp_error": 0.00030561427133651256,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 9.425341276981375e-12,
      "picard_iters": 14,
      "w1p_error": 0.01915221908616646,
      "w1p_error_cell": 0.005788405975834528,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 4.853652216447744e-05,
      "lp_error": 5.7572291937666516e-05,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.5270806900163503,
      "ocv_w1p_cell": 1.950147601336505,
      "picard_converged": true,
      "picard_final_res": 6.80807207196647e-11,
      "picard_iters": 76,
      "w1p_error": 0.0066454134723969265,
      "w1p_error_cell": 0.001497980152567825,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 7.199837262273793e-06,
      "lp_error": 9.679520772810878e-06,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.6068081126882974,
      "ocv_w1p_cell": 2.043519617325475,
      "picard_converged": true,
      "picard_final_res": 2.284210574544751e-09,
      "picard_iters": 5,
      "w1p_error": 0.002181848384398893,
      "w1p_error_cell": 0.00036336689488568905,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 9.656959783371894e-07,
      "lp_error": 1.4740765576433084e-06,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.7167123594696765,
      "ocv_w1p_cell": 1.968649261154646,
      "picard_converged": true,
      "picard_final_res": 2.7146355250212696e-09,
      "picard_iters": 11,
      "w1p_error": 0.0006638082631670564,
      "w1p_error_cell": 9.28373807649722e-05,
      "solver": "Newton"
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 1.254236146009593e-07,
      "lp_error": 2.1497161749773547e-07,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.7767932139158253,
      "ocv_w1p_cell": 1.9006915061775211,
      "picard_converged": true,
      "picard_final_res": 6.609836281076672e-11,
      "picard_iters": 12,
      "w1p_error": 0.00019370867234840878,
      "w1p_error_cell": 2.4862953921120406e-05,
      "solver": "Picard, tol. 1e-10"
    }
  ]
}

==> rates_results/dim2/delta1/results_exponential/sin_high_k0_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 0.64,
    "k": 0,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.816496580927726,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 2 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 2.0
    },
    "r_law_tag": "sin_high",
    "r_law_type": "trigonometric",
    "r_minus": 2.0,
    "r_plus": 2.5,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.03962343333707107,
      "lp_error": 0.04081723726454095,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 1.9099922984119896e-15,
      "picard_iters": 4,
      "w1p_error": 0.5116101860881253,
      "w1p_error_cell": 0.18083412195565024,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.010466417274952578,
      "lp_error": 0.010721543457146002,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 0.9072109493482653,
      "ocv_w1p_cell": 1.8665711995079035,
      "picard_converged": true,
      "picard_final_res": 6.296029311683522e-16,
      "picard_iters": 4,
      "w1p_error": 0.27279818372589903,
      "w1p_error_cell": 0.04958912687793143,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.002647719653833668,
      "lp_error": 0.0027102239340191835,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 0.9712659791520893,
      "ocv_w1p_cell": 1.9591270367738378,
      "picard_converged": true,
      "picard_final_res": 5.339972507528986e-15,
      "picard_iters": 4,
      "w1p_error": 0.1391429738059255,
      "w1p_error_cell": 0.012753531474309503,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 0.0006638363553936979,
      "lp_error": 0.0006793779046933102,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 0.9924466424511209,
      "ocv_w1p_cell": 1.9891591936697472,
      "picard_converged": true,
      "picard_final_res": 6.48566893127124e-15,
      "picard_iters": 3,
      "w1p_error": 0.06993668977067738,
      "w1p_error_cell": 0.0032124314929851423,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 0.000166077822226218,
      "lp_error": 0.000169958010099077,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 0.9980310328095247,
      "ocv_w1p_cell": 1.9972439125690313,
      "picard_converged": true,
      "picard_final_res": 7.966750352441896e-15,
      "picard_iters": 3,
      "w1p_error": 0.03501610170638833,
      "w1p_error_cell": 0.0008046435762496477,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta1/results_exponential/sin_high_k1_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 1.28,
    "k": 1,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.816496580927726,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 2 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 2.0
    },
    "r_law_tag": "sin_high",
    "r_law_type": "trigonometric",
    "r_minus": 2.0,
    "r_plus": 2.5,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.0021696551743783307,
      "lp_error": 0.0023247168750970834,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 1.5396508493997937e-13,
      "picard_iters": 3,
      "w1p_error": 0.08085270100401487,
      "w1p_error_cell": 0.02163176496180834,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.00025290833089923535,
      "lp_error": 0.0002789532488037468,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.811879937342715,
      "ocv_w1p_cell": 2.4304163015083704,
      "picard_converged": true,
      "picard_final_res": 2.4367347473667724e-15,
      "picard_iters": 3,
      "w1p_error": 0.023028429618147314,
      "w1p_error_cell": 0.004012949983235875,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 3.0873187757138695e-05,
      "lp_error": 3.456455025695337e-05,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.9227845405043218,
      "ocv_w1p_cell": 2.573331278470163,
      "picard_converged": true,
      "picard_final_res": 5.7407410440154e-15,
      "picard_iters": 3,
      "w1p_error": 0.006073632371822289,
      "w1p_error_cell": 0.0006742389586850282,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 3.831689679951802e-06,
      "lp_error": 4.310466706504194e-06,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.9680871536202291,
      "ocv_w1p_cell": 2.5805617907817187,
      "picard_converged": true,
      "picard_final_res": 2.20133747221695e-12,
      "picard_iters": 2,
      "w1p_error": 0.0015523699733998274,
      "w1p_error_cell": 0.00011271645941392895,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 4.776813889929088e-07,
      "lp_error": 5.382075067326305e-07,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.9860751124355507,
      "ocv_w1p_cell": 2.5521896753438087,
      "picard_converged": true,
      "picard_final_res": 4.183194944480728e-14,
      "picard_iters": 2,
      "w1p_error": 0.0003918564966105177,
      "w1p_error_cell": 1.921771248303574e-05,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta1/results_exponential/sin_high_k2_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 1.92,
    "k": 2,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.816496580927726,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 2 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 2.0
    },
    "r_law_tag": "sin_high",
    "r_law_type": "trigonometric",
    "r_minus": 2.0,
    "r_plus": 2.5,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.00019031787179926054,
      "lp_error": 0.0002043024066719478,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 4.05390353216911e-15,
      "picard_iters": 3,
      "w1p_error": 0.01115787916554586,
      "w1p_error_cell": 0.003550659706748418,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 1.0805189575325413e-05,
      "lp_error": 1.1494392946409053e-05,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 2.919541385226475,
      "ocv_w1p_cell": 3.294607753912712,
      "picard_converged": true,
      "picard_final_res": 1.0388894667467868e-14,
      "picard_iters": 3,
      "w1p_error": 0.0014747286699086002,
      "w1p_error_cell": 0.00036185393011178184,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 6.398719243599966e-07,
      "lp_error": 6.822129122666786e-07,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 2.980759512535773,
      "ocv_w1p_cell": 3.5566948521038966,
      "picard_converged": true,
      "picard_final_res": 3.7740211048685105e-13,
      "picard_iters": 2,
      "w1p_error": 0.00018681601344611355,
      "w1p_error_cell": 3.075115681571397e-05,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 3.911160834293487e-08,
      "lp_error": 4.1811853730575407e-08,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 2.9926536475406516,
      "ocv_w1p_cell": 3.619496362597349,
      "picard_converged": true,
      "picard_final_res": 3.703276039065073e-14,
      "picard_iters": 2,
      "w1p_error": 2.3471215757740788e-05,
      "w1p_error_cell": 2.501983743913496e-06,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 2.4216533954532103e-09,
      "lp_error": 2.5928328074813284e-09,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 2.996049147900171,
      "ocv_w1p_cell": 3.599375068236357,
      "picard_converged": true,
      "picard_final_res": 7.632652024564432e-14,
      "picard_iters": 2,
      "w1p_error": 2.941947536241635e-06,
      "w1p_error_cell": 2.064261070890717e-07,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta1/results_exponential/sin_high_k3_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 2.56,
    "k": 3,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.816496580927726,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 2 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 2.0
    },
    "r_law_tag": "sin_high",
    "r_law_type": "trigonometric",
    "r_minus": 2.0,
    "r_plus": 2.5,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 1.8182779238195887e-05,
      "lp_error": 1.937091341186745e-05,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 5.510002667368216e-15,
      "picard_iters": 3,
      "w1p_error": 0.0013557278047041646,
      "w1p_error_cell": 0.0005211284466971062,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 5.831726629886544e-07,
      "lp_error": 6.38191524037602e-07,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 3.878136663648957,
      "ocv_w1p_cell": 3.9030872744621417,
      "picard_converged": true,
      "picard_final_res": 7.998572051989589e-13,
      "picard_iters": 2,
      "w1p_error": 9.220129906654871e-05,
      "w1p_error_cell": 3.4833605996640926e-05,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 1.865206676324116e-08,
      "lp_error": 2.0620639690980438e-08,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 3.9282742626174736,
      "ocv_w1p_cell": 3.9127592172485017,
      "picard_converged": true,
      "picard_final_res": 1.1801375169542504e-14,
      "picard_iters": 2,
      "w1p_error": 6.056317793228762e-06,
      "w1p_error_cell": 2.312813134417271e-06,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 5.899064638084496e-10,
      "lp_error": 6.535018004135227e-10,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 3.9683892884643064,
      "ocv_w1p_cell": 3.964080307956487,
      "picard_converged": true,
      "picard_final_res": 3.8169888802606666e-14,
      "picard_iters": 2,
      "w1p_error": 3.8690509207664706e-07,
      "w1p_error_cell": 1.4819497134247404e-07,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 1.8531665211423934e-11,
      "lp_error": 2.053074964903221e-11,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 3.986958721711924,
      "ocv_w1p_cell": 3.986865432299246,
      "picard_converged": true,
      "picard_final_res": 1.149784894397497e-13,
      "picard_iters": 2,
      "w1p_error": 2.4401149110380985e-08,
      "w1p_error_cell": 9.346895415632473e-09,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta1/results_exponential/sin_low_k0_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 0.75,
    "k": 0,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 1.5
    },
    "r_law_tag": "sin_low",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.0,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.03589054903242295,
      "lp_error": 0.034126436065946106,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 4.940204527198442e-16,
      "picard_iters": 4,
      "w1p_error": 0.4595781667672729,
      "w1p_error_cell": 0.12267117739699154,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.00866612228834608,
      "lp_error": 0.008289003529594444,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.0227829003260236,
      "ocv_w1p_cell": 1.9436742991946099,
      "picard_converged": true,
      "picard_final_res": 1.5845246144231807e-15,
      "picard_iters": 4,
      "w1p_error": 0.2261887790890349,
      "w1p_error_cell": 0.031888806687279114,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.002144151218545347,
      "lp_error": 0.002056616265267394,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.0122126535068945,
      "ocv_w1p_cell": 1.9751366662335355,
      "picard_converged": true,
      "picard_final_res": 2.93148313874557e-13,
      "picard_iters": 3,
      "w1p_error": 0.11214106743225438,
      "w1p_error_cell": 0.008110784932878774,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 0.0005346105186324598,
      "lp_error": 0.0005131599213517666,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.0047553896345622,
      "ocv_w1p_cell": 1.9955537186526542,
      "picard_converged": true,
      "picard_final_res": 6.051818987349009e-15,
      "picard_iters": 3,
      "w1p_error": 0.05588601913272037,
      "w1p_error_cell": 0.002033955085468983,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 0.00013356303650700706,
      "lp_error": 0.00012822684841640668,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.0017063953876364,
      "ocv_w1p_cell": 1.9988346409735205,
      "picard_converged": true,
      "picard_final_res": 1.947898996242385e-14,
      "picard_iters": 3,
      "w1p_error": 0.027909978583528602,
      "w1p_error_cell": 0.0005088996768994455,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta1/results_exponential/sin_low_k1_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 1.5,
    "k": 1,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 1.5
    },
    "r_law_tag": "sin_low",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.0,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.0011782798630712774,
      "lp_error": 0.0011298694266527213,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 2.578185070377992e-15,
      "picard_iters": 3,
      "w1p_error": 0.07181804786070692,
      "w1p_error_cell": 0.011686458031783024,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.00013379448740690944,
      "lp_error": 0.00012906916621325116,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.9343102662437388,
      "ocv_w1p_cell": 2.6680705367584103,
      "picard_converged": true,
      "picard_final_res": 3.647683696854766e-15,
      "picard_iters": 3,
      "w1p_error": 0.018790926118598554,
      "w1p_error_cell": 0.0018387117089025563,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 1.608053976441768e-05,
      "lp_error": 1.5512527669188044e-05,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.963244515305951,
      "ocv_w1p_cell": 2.7616471335309996,
      "picard_converged": true,
      "picard_final_res": 4.473105532560658e-15,
      "picard_iters": 3,
      "w1p_error": 0.004818953072146279,
      "w1p_error_cell": 0.00027112840364793087,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 1.9813835099663642e-06,
      "lp_error": 1.910573078792948e-06,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.9826760873918854,
      "ocv_w1p_cell": 2.7973637426857993,
      "picard_converged": true,
      "picard_final_res": 6.147192117979981e-12,
      "picard_iters": 2,
      "w1p_error": 0.0012192919965383874,
      "w1p_error_cell": 3.900179737557608e-05,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 2.464970661020357e-07,
      "lp_error": 2.3758474274849944e-07,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.9916506846535873,
      "ocv_w1p_cell": 2.785246046336175,
      "picard_converged": true,
      "picard_final_res": 2.104315376021416e-13,
      "picard_iters": 2,
      "w1p_error": 0.0003065922171799283,
      "w1p_error_cell": 5.6577273733369515e-06,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta1/results_exponential/sin_low_k2_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 2.25,
    "k": 2,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 1.5
    },
    "r_law_tag": "sin_low",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.0,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.00010032395338614715,
      "lp_error": 9.2862820219071e-05,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 1.3809902953728906e-14,
      "picard_iters": 3,
      "w1p_error": 0.00829759036045324,
      "w1p_error_cell": 0.002240768874716694,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 5.137407873388559e-06,
      "lp_error": 4.712170983928933e-06,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 3.0329918690521374,
      "ocv_w1p_cell": 3.479396697573461,
      "picard_converged": true,
      "picard_final_res": 4.617973357287602e-14,
      "picard_iters": 3,
      "w1p_error": 0.0010137490526431836,
      "w1p_error_cell": 0.00020090664001564003,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 2.811622663755783e-07,
      "lp_error": 2.622245995283927e-07,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 3.048840681395096,
      "ocv_w1p_cell": 3.6649980394712323,
      "picard_converged": true,
      "picard_final_res": 2.0042843085782106e-13,
      "picard_iters": 2,
      "w1p_error": 0.00012250052903596222,
      "w1p_error_cell": 1.5838715086264508e-05,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 1.655185078511404e-08,
      "lp_error": 1.559867220741041e-08,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 3.0233130936737047,
      "ocv_w1p_cell": 3.790311158048038,
      "picard_converged": true,
      "picard_final_res": 8.441531840890867e-14,
      "picard_iters": 2,
      "w1p_error": 1.5067112701390558e-05,
      "w1p_error_cell": 1.1447814806041452e-06,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 1.0098716620693396e-09,
      "lp_error": 9.54961774801087e-10,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 3.008726132050388,
      "ocv_w1p_cell": 3.846965834084956,
      "picard_converged": true,
      "picard_final_res": 1.5060989717654123e-13,
      "picard_iters": 2,
      "w1p_error": 1.8720318022616303e-06,
      "w1p_error_cell": 7.955555077506374e-08,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta1/results_exponential/sin_low_k3_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 3.0,
    "k": 3,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 1.5
    },
    "r_law_tag": "sin_low",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.0,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 1.2586812524207375e-05,
      "lp_error": 1.1593183024582437e-05,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 2.9438596326736497e-15,
      "picard_iters": 3,
      "w1p_error": 0.0010689459203844865,
      "w1p_error_cell": 0.00032807273668347626,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 3.074197838465939e-07,
      "lp_error": 2.8135895891351016e-07,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 3.9569960942585425,
      "ocv_w1p_cell": 4.229944772533235,
      "picard_converged": true,
      "picard_final_res": 1.7796017661798094e-13,
      "picard_iters": 2,
      "w1p_error": 6.883054638413312e-05,
      "w1p_error_cell": 1.748356066711329e-05,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 8.679338589839788e-09,
      "lp_error": 7.907096627843879e-09,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 3.9583760307688998,
      "ocv_w1p_cell": 4.10680377096021,
      "picard_converged": true,
      "picard_final_res": 4.329572397386502e-14,
      "picard_iters": 2,
      "w1p_error": 4.427833662546885e-06,
      "w1p_error_cell": 1.0147493072143595e-06,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 2.637535941529411e-10,
      "lp_error": 2.401483224962667e-10,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 3.9832060188461695,
      "ocv_w1p_cell": 4.0373372328798425,
      "picard_converged": true,
      "picard_final_res": 4.403155229622408e-14,
      "picard_iters": 2,
      "w1p_error": 2.799798696991576e-07,
      "w1p_error_cell": 6.180151959411218e-08,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 8.266226369970796e-12,
      "lp_error": 7.535219428314121e-12,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 3.992768980632348,
      "ocv_w1p_cell": 4.009950239414481,
      "picard_converged": true,
      "picard_final_res": 7.171634165716807e-14,
      "picard_iters": 2,
      "w1p_error": 1.7586668529440416e-08,
      "w1p_error_cell": 3.8360463905852274e-09,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta1/results_exponential/sin_mid_k0_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 0.48,
    "k": 0,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 1.0,
      "r0": 1.5
    },
    "r_law_tag": "sin_mid",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.06477219172308135,
      "lp_error": 0.06300158320485047,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 1.0692099178270733e-15,
      "picard_iters": 4,
      "w1p_error": 0.9094790808813737,
      "w1p_error_cell": 0.25408424408380614,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.014898823321019614,
      "lp_error": 0.014691280014024744,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.013734385911734,
      "ocv_w1p_cell": 1.8912912430374125,
      "picard_converged": true,
      "picard_final_res": 2.26593438958233e-15,
      "picard_iters": 4,
      "w1p_error": 0.4504309835216229,
      "w1p_error_cell": 0.06849239306259206,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.0036329673827525943,
      "lp_error": 0.003603233865620087,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.0028158882402525,
      "ocv_w1p_cell": 1.9648516834690073,
      "picard_converged": true,
      "picard_final_res": 3.6644822097650705e-15,
      "picard_iters": 4,
      "w1p_error": 0.2247763392486853,
      "w1p_error_cell": 0.017545390823970795,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 0.0009026885369350851,
      "lp_error": 0.0008967358093387027,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.0015521502148972,
      "ocv_w1p_cell": 1.991690250682684,
      "picard_converged": true,
      "picard_final_res": 1.901818228845778e-14,
      "picard_iters": 3,
      "w1p_error": 0.11226731974873114,
      "w1p_error_cell": 0.004411685440488474,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 0.00022532909000904557,
      "lp_error": 0.0002239321580856027,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.0006736471429576,
      "ocv_w1p_cell": 1.9979069625086887,
      "picard_converged": true,
      "picard_final_res": 2.266787394571393e-14,
      "picard_iters": 3,
      "w1p_error": 0.05610745513153034,
      "w1p_error_cell": 0.0011045226209815133,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta1/results_exponential/sin_mid_k1_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 0.96,
    "k": 1,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 1.0,
      "r0": 1.5
    },
    "r_law_tag": "sin_mid",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.0024935006927970455,
      "lp_error": 0.0027494648315975964,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 3.809934000443896e-12,
      "picard_iters": 3,
      "w1p_error": 0.144480951080314,
      "w1p_error_cell": 0.031296300873750724,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.00034549344373560923,
      "lp_error": 0.0003905020014882335,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.8982956880807333,
      "ocv_w1p_cell": 2.634244588151113,
      "picard_converged": true,
      "picard_final_res": 3.9024182872074e-15,
      "picard_iters": 3,
      "w1p_error": 0.038758472163005445,
      "w1p_error_cell": 0.0050408801432413105,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 4.337731629874168e-05,
      "lp_error": 4.9999534803862755e-05,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.95404262561877,
      "ocv_w1p_cell": 2.8412191823812334,
      "picard_converged": true,
      "picard_final_res": 6.404637020084492e-15,
      "picard_iters": 3,
      "w1p_error": 0.010003251915942216,
      "w1p_error_cell": 0.0007034191269400375,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 5.415943715275762e-06,
      "lp_error": 6.277148100713194e-06,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.9822642038902276,
      "ocv_w1p_cell": 2.8834256609334927,
      "picard_converged": true,
      "picard_final_res": 1.9221854520927246e-14,
      "picard_iters": 3,
      "w1p_error": 0.0025317465174366383,
      "w1p_error_cell": 9.532713900454632e-05,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 6.767764138382541e-07,
      "lp_error": 7.85470686222831e-07,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.9926548010393408,
      "ocv_w1p_cell": 2.8718116674767056,
      "picard_converged": true,
      "picard_final_res": 7.917007964473101e-13,
      "picard_iters": 2,
      "w1p_error": 0.0006361673193541718,
      "w1p_error_cell": 1.3023121885012087e-05,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta1/results_exponential/sin_mid_k2_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 1.44,
    "k": 2,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 1.0,
      "r0": 1.5
    },
    "r_law_tag": "sin_mid",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.0003503659580133393,
      "lp_error": 0.0003509482979722244,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 2.105187315063948e-14,
      "picard_iters": 3,
      "w1p_error": 0.024010582043341056,
      "w1p_error_cell": 0.00753361985684135,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 1.8968614443080253e-05,
      "lp_error": 1.951387657717335e-05,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 3.0144730363108136,
      "ocv_w1p_cell": 3.4466937089187186,
      "picard_converged": true,
      "picard_final_res": 1.3709204891802287e-14,
      "picard_iters": 3,
      "w1p_error": 0.002971364175325557,
      "w1p_error_cell": 0.0006909482319460399,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 1.0571936193167353e-06,
      "lp_error": 1.1284202072680095e-06,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 3.0501568707899698,
      "ocv_w1p_cell": 3.6912214804309382,
      "picard_converged": true,
      "picard_final_res": 6.461256019712821e-14,
      "picard_iters": 3,
      "w1p_error": 0.000358729567009327,
      "w1p_error_cell": 5.349055741396185e-05,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 6.342841954633043e-08,
      "lp_error": 6.87165058244286e-08,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 3.024217855660266,
      "ocv_w1p_cell": 3.8280104665764845,
      "picard_converged": true,
      "picard_final_res": 5.712664660594065e-14,
      "picard_iters": 2,
      "w1p_error": 4.4094750069812144e-05,
      "w1p_error_cell": 3.7664408326826636e-06,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 3.905116119477128e-09,
      "lp_error": 4.2520021638280516e-09,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 3.008763431210642,
      "ocv_w1p_cell": 3.8919727439671483,
      "picard_converged": true,
      "picard_final_res": 3.5467410243890815e-13,
      "picard_iters": 2,
      "w1p_error": 5.47846438521681e-06,
      "w1p_error_cell": 2.537059258435441e-07,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta1/results_exponential/sin_mid_k3_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 1.92,
    "k": 3,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 1.0,
      "r0": 1.5
    },
    "r_law_tag": "sin_mid",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 4.695761066905799e-05,
      "lp_error": 4.6088420602473e-05,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 4.547536139809052e-15,
      "picard_iters": 3,
      "w1p_error": 0.004065640406083768,
      "w1p_error_cell": 0.0012334530642346235,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 1.3306224557327725e-06,
      "lp_error": 1.3657369785438028e-06,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 3.9829844081782664,
      "ocv_w1p_cell": 4.110258238744861,
      "picard_converged": true,
      "picard_final_res": 1.162862323360841e-14,
      "picard_iters": 3,
      "w1p_error": 0.00025711723245579285,
      "w1p_error_cell": 7.141864536370292e-05,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 3.919607838326373e-08,
      "lp_error": 4.158423462255188e-08,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 3.9626443093358756,
      "ocv_w1p_cell": 4.0273331436487725,
      "picard_converged": true,
      "picard_final_res": 5.373540660432531e-14,
      "picard_iters": 2,
      "w1p_error": 1.6491356707121287e-05,
      "w1p_error_cell": 4.3798932901250926e-06,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 1.206818395303957e-09,
      "lp_error": 1.2953100099710342e-09,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 3.9815293355523558,
      "ocv_w1p_cell": 4.005232360738116,
      "picard_converged": true,
      "picard_final_res": 4.7120088378261665e-14,
      "picard_iters": 2,
      "w1p_error": 1.0439906927911357e-06,
      "w1p_error_cell": 2.727523175781368e-07,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 3.7601658134774255e-11,
      "lp_error": 4.045948694150882e-11,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 3.9919726184503834,
      "ocv_w1p_cell": 4.001330496238507,
      "picard_converged": true,
      "picard_final_res": 1.2039691008677865e-13,
      "picard_iters": 2,
      "w1p_error": 6.561348823155582e-08,
      "w1p_error_cell": 1.703130582743435e-08,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta1/results_polynomial/sin_high_k0_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 0.64,
    "k": 0,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.816496580927726,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 2 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 2.0
    },
    "r_law_tag": "sin_high",
    "r_law_type": "trigonometric",
    "r_minus": 2.0,
    "r_plus": 2.5,
    "solution": "polynomial"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.009901026833737234,
      "lp_error": 0.010244965070649637,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 2.650114985430055e-16,
      "picard_iters": 4,
      "w1p_error": 0.2552615802495155,
      "w1p_error_cell": 0.13293316998347415,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.004678373339542019,
      "lp_error": 0.004793974645707969,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 0.8275986062130894,
      "ocv_w1p_cell": 1.594164771697945,
      "picard_converged": true,
      "picard_final_res": 7.039851080555238e-16,
      "picard_iters": 4,
      "w1p_error": 0.14383131419976175,
      "w1p_error_cell": 0.04402931683539563,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.0013133224406265205,
      "lp_error": 0.0013360340240392752,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 0.9442522535432792,
      "ocv_w1p_cell": 1.8932604074904174,
      "picard_converged": true,
      "picard_final_res": 2.286435954226177e-13,
      "picard_iters": 3,
      "w1p_error": 0.07474896727582503,
      "w1p_error_cell": 0.011852603999579044,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 0.000337294139921682,
      "lp_error": 0.0003425582802925169,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 0.9858841860354942,
      "ocv_w1p_cell": 1.942987938285548,
      "picard_converged": true,
      "picard_final_res": 3.672407466495457e-15,
      "picard_iters": 3,
      "w1p_error": 0.03774196300724546,
      "w1p_error_cell": 0.0030825925469763413,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 8.488982533017532e-05,
      "lp_error": 8.617930672088193e-05,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 0.9962154666605102,
      "ocv_w1p_cell": 1.9556978471801791,
      "picard_converged": true,
      "picard_final_res": 1.052201801492672e-14,
      "picard_iters": 3,
      "w1p_error": 0.018920549577004488,
      "w1p_error_cell": 0.0007946802314409188,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta1/results_polynomial/sin_high_k1_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 1.28,
    "k": 1,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.816496580927726,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 2 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 2.0
    },
    "r_law_tag": "sin_high",
    "r_law_type": "trigonometric",
    "r_minus": 2.0,
    "r_plus": 2.5,
    "solution": "polynomial"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.0036190792880388947,
      "lp_error": 0.0036449981413698004,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 5.915289171448958e-12,
      "picard_iters": 3,
      "w1p_error": 0.09172317802494823,
      "w1p_error_cell": 0.026440084918313407,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.0004118468008867295,
      "lp_error": 0.00041834449968674377,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.858739863973141,
      "ocv_w1p_cell": 2.7929781260592432,
      "picard_converged": true,
      "picard_final_res": 1.0803160702236755e-15,
      "picard_iters": 3,
      "w1p_error": 0.02528963961510427,
      "w1p_error_cell": 0.003814983399196597,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 4.894561484477093e-05,
      "lp_error": 5.0214707411594056e-05,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.9432711146914528,
      "ocv_w1p_cell": 2.5911601927453822,
      "picard_converged": true,
      "picard_final_res": 3.1651425045023604e-15,
      "picard_iters": 3,
      "w1p_error": 0.0065759688200999165,
      "w1p_error_cell": 0.0006331049525851171,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 6.031640069747268e-06,
      "lp_error": 6.208547296398341e-06,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.9710700330380004,
      "ocv_w1p_cell": 2.472550017412296,
      "picard_converged": true,
      "picard_final_res": 1.0275386817168229e-11,
      "picard_iters": 2,
      "w1p_error": 0.001677291483478182,
      "w1p_error_cell": 0.00011406804278892534,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 7.511517827710047e-07,
      "lp_error": 7.738646169782907e-07,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.9857102732005183,
      "ocv_w1p_cell": 2.4659855769410095,
      "picard_converged": true,
      "picard_final_res": 1.7321131303968024e-13,
      "picard_iters": 2,
      "w1p_error": 0.00042349685247471233,
      "w1p_error_cell": 2.064564057502475e-05,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta1/results_polynomial/sin_high_k2_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 1.92,
    "k": 2,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.816496580927726,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 2 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 2.0
    },
    "r_law_tag": "sin_high",
    "r_law_type": "trigonometric",
    "r_minus": 2.0,
    "r_plus": 2.5,
    "solution": "polynomial"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.00024102359020229062,
      "lp_error": 0.0002463697653759512,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 1.873903351375518e-15,
      "picard_iters": 3,
      "w1p_error": 0.015288138512762728,
      "w1p_error_cell": 0.0028812929332696913,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 1.548258865062363e-05,
      "lp_error": 1.5965807832813474e-05,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 2.987148390529435,
      "ocv_w1p_cell": 3.3010937602266104,
      "picard_converged": true,
      "picard_final_res": 5.669947247326986e-15,
      "picard_iters": 3,
      "w1p_error": 0.0019281168135909339,
      "w1p_error_cell": 0.00029232043329369866,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 9.909186675620095e-07,
      "lp_error": 1.0225530976337765e-06,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 2.9887059911457365,
      "ocv_w1p_cell": 3.5383640645008505,
      "picard_converged": true,
      "picard_final_res": 6.609958065483952e-13,
      "picard_iters": 2,
      "w1p_error": 0.00024290876739174868,
      "w1p_error_cell": 2.5159699791440792e-05,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 6.230607380338948e-08,
      "lp_error": 6.431004788978599e-08,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 2.994950527542147,
      "ocv_w1p_cell": 3.5895685031997715,
      "picard_converged": true,
      "picard_final_res": 2.5604609139570865e-14,
      "picard_iters": 2,
      "w1p_error": 3.04700555447873e-05,
      "w1p_error_cell": 2.0899585063605594e-06,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 3.898416828585289e-09,
      "lp_error": 4.024282930167591e-09,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 2.9975598646759964,
      "ocv_w1p_cell": 3.569874929906618,
      "picard_converged": true,
      "picard_final_res": 7.591071903960399e-14,
      "picard_iters": 2,
      "w1p_error": 3.815204422459849e-06,
      "w1p_error_cell": 1.7599414874692126e-07,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta1/results_polynomial/sin_high_k3_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 2.56,
    "k": 3,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.816496580927726,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 2 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 2.0
    },
    "r_law_tag": "sin_high",
    "r_law_type": "trigonometric",
    "r_minus": 2.0,
    "r_plus": 2.5,
    "solution": "polynomial"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 2.0960339589289214e-05,
      "lp_error": 2.1640113003651917e-05,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 3.1540746241075226e-15,
      "picard_iters": 3,
      "w1p_error": 0.0016994058119799032,
      "w1p_error_cell": 0.0005594761055658548,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 6.458048429908145e-07,
      "lp_error": 6.65883066090029e-07,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 3.8554152458685205,
      "ocv_w1p_cell": 4.029466950995496,
      "picard_converged": true,
      "picard_final_res": 1.4067665258460077e-12,
      "picard_iters": 2,
      "w1p_error": 0.00011740902037950439,
      "w1p_error_cell": 3.42602970676443e-05,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 1.967006895287954e-08,
      "lp_error": 2.0304194912071535e-08,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 3.9540031287873925,
      "ocv_w1p_cell": 3.9999155291664867,
      "picard_converged": true,
      "picard_final_res": 1.8967322230714106e-14,
      "picard_iters": 2,
      "w1p_error": 7.575789863559893e-06,
      "w1p_error_cell": 2.141393943214661e-06,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 6.0684581322047e-10,
      "lp_error": 6.270865006022144e-10,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 3.9847838769456874,
      "ocv_w1p_cell": 3.9962101892875563,
      "picard_converged": true,
      "picard_final_res": 4.637653508203845e-14,
      "picard_iters": 2,
      "w1p_error": 4.785071665577783e-07,
      "w1p_error_cell": 1.341891599134555e-07,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 1.8847854913107246e-11,
      "lp_error": 1.9488985038038783e-11,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 3.994853487222836,
      "ocv_w1p_cell": 3.998071582503548,
      "picard_converged": true,
      "picard_final_res": 8.321034617921543e-14,
      "picard_iters": 2,
      "w1p_error": 3.0013574315078756e-08,
      "w1p_error_cell": 8.398040464317336e-09,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta1/results_polynomial/sin_low_k0_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 0.75,
    "k": 0,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 1.5
    },
    "r_law_tag": "sin_low",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.0,
    "solution": "polynomial"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.06370054250282883,
      "lp_error": 0.06027296385039631,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 1.4227453871025145e-13,
      "picard_iters": 4,
      "w1p_error": 0.5991920997407223,
      "w1p_error_cell": 0.24158457184315368,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.017960027866309063,
      "lp_error": 0.016862559701467925,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.0081890280361578,
      "ocv_w1p_cell": 1.8467214137546277,
      "picard_converged": true,
      "picard_final_res": 2.275600250374568e-15,
      "picard_iters": 4,
      "w1p_error": 0.2979002995278025,
      "w1p_error_cell": 0.0671661811752762,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.004593453783831433,
      "lp_error": 0.004307857185978968,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.0250257318696607,
      "ocv_w1p_cell": 1.963525060223388,
      "picard_converged": true,
      "picard_final_res": 7.371308025839094e-15,
      "picard_iters": 4,
      "w1p_error": 0.1463886643368265,
      "w1p_error_cell": 0.017221489699141404,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 0.001154217372569435,
      "lp_error": 0.0010822845016248916,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.0119805770323165,
      "ocv_w1p_cell": 1.9856190786476053,
      "picard_converged": true,
      "picard_final_res": 8.511090783610455e-15,
      "picard_iters": 4,
      "w1p_error": 0.07258902106424983,
      "w1p_error_cell": 0.004348503396188089,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 0.0002889105157257243,
      "lp_error": 0.0002708989345819601,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.004813362886512,
      "ocv_w1p_cell": 1.99330877321284,
      "picard_converged": true,
      "picard_final_res": 1.552614476624648e-14,
      "picard_iters": 3,
      "w1p_error": 0.036173620434565,
      "w1p_error_cell": 0.0010921796548798838,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta1/results_polynomial/sin_low_k1_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 1.5,
    "k": 1,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 1.5
    },
    "r_law_tag": "sin_low",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.0,
    "solution": "polynomial"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.004977817123863925,
      "lp_error": 0.004494541887709893,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 4.258875596728341e-11,
      "picard_iters": 3,
      "w1p_error": 0.15899228689606815,
      "w1p_error_cell": 0.03382788821278365,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.00048371456394109694,
      "lp_error": 0.00042378658269852463,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 2.019312577372469,
      "ocv_w1p_cell": 2.9622263994505005,
      "picard_converged": true,
      "picard_final_res": 3.148078401379602e-14,
      "picard_iters": 3,
      "w1p_error": 0.03921953134391187,
      "w1p_error_cell": 0.004340661172393302,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 5.390677005317847e-05,
      "lp_error": 4.7474040323655276e-05,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.997780595103654,
      "ocv_w1p_cell": 2.978616813809967,
      "picard_converged": true,
      "picard_final_res": 4.706368371438191e-15,
      "picard_iters": 3,
      "w1p_error": 0.009819978023268703,
      "w1p_error_cell": 0.0005506845347061072,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 6.563304150671728e-06,
      "lp_error": 5.798786731364362e-06,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.996815643063862,
      "ocv_w1p_cell": 2.89362113734466,
      "picard_converged": true,
      "picard_final_res": 2.3283145679509898e-14,
      "picard_iters": 3,
      "w1p_error": 0.0024604192231009224,
      "w1p_error_cell": 7.410305651306759e-05,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 8.168146436638545e-07,
      "lp_error": 7.219783540949044e-07,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.9980364637514119,
      "ocv_w1p_cell": 2.8219544460163046,
      "picard_converged": true,
      "picard_final_res": 1.3510804733711974e-12,
      "picard_iters": 2,
      "w1p_error": 0.0006159425454416894,
      "w1p_error_cell": 1.0479563340227137e-05,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta1/results_polynomial/sin_low_k2_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 2.25,
    "k": 2,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 1.5
    },
    "r_law_tag": "sin_low",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.0,
    "solution": "polynomial"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.00013830605042837582,
      "lp_error": 0.00012151793169558111,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 2.0987342880071492e-14,
      "picard_iters": 3,
      "w1p_error": 0.014381760241880058,
      "w1p_error_cell": 0.0018945620539374693,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 9.198392659712929e-06,
      "lp_error": 8.202161753248549e-06,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 3.025127037186968,
      "ocv_w1p_cell": 3.357074109155138,
      "picard_converged": true,
      "picard_final_res": 2.5332936408094296e-14,
      "picard_iters": 3,
      "w1p_error": 0.0017666807033868458,
      "w1p_error_cell": 0.0001848965595276402,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 5.834824272008394e-07,
      "lp_error": 5.231992579742874e-07,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 3.005254501431309,
      "ocv_w1p_cell": 3.6249101392545287,
      "picard_converged": true,
      "picard_final_res": 1.4979311851651463e-12,
      "picard_iters": 2,
      "w1p_error": 0.00022003223792102148,
      "w1p_error_cell": 1.4987256722672123e-05,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 3.681743990769439e-08,
      "lp_error": 3.303536872959489e-08,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 3.0019812281867067,
      "ocv_w1p_cell": 3.706254302163264,
      "picard_converged": true,
      "picard_final_res": 6.448058112327119e-14,
      "picard_iters": 2,
      "w1p_error": 2.746628485416645e-05,
      "w1p_error_cell": 1.148228785129314e-06,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 2.3102315742961023e-09,
      "lp_error": 2.072778752269338e-09,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 3.0008859003385977,
      "ocv_w1p_cell": 3.7437898733449453,
      "picard_converged": true,
      "picard_final_res": 1.328373895305706e-13,
      "picard_iters": 2,
      "w1p_error": 3.431178012899088e-06,
      "w1p_error_cell": 8.571076684886994e-08,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta1/results_polynomial/sin_low_k3_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 3.0,
    "k": 3,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 1.5
    },
    "r_law_tag": "sin_low",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.0,
    "solution": "polynomial"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 1.4469020497485079e-05,
      "lp_error": 1.213804685807784e-05,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 1.086118746142282e-14,
      "picard_iters": 3,
      "w1p_error": 0.0012176145486546813,
      "w1p_error_cell": 0.00033848400051318965,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 3.540004337061793e-07,
      "lp_error": 2.9046289297844797e-07,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 3.9048292128260456,
      "ocv_w1p_cell": 4.416747852350414,
      "picard_converged": true,
      "picard_final_res": 1.3103835049539977e-12,
      "picard_iters": 2,
      "w1p_error": 8.129037137188567e-05,
      "w1p_error_cell": 1.584763858886801e-05,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 9.459659544564262e-09,
      "lp_error": 7.965558728022087e-09,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 3.9817773659226776,
      "ocv_w1p_cell": 4.243206500062626,
      "picard_converged": true,
      "picard_final_res": 2.5298528361294817e-14,
      "picard_iters": 2,
      "w1p_error": 5.145228711328822e-06,
      "w1p_error_cell": 8.368201402727224e-07,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 2.7898714501054587e-10,
      "lp_error": 2.3881447812505093e-10,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 3.997793305742461,
      "ocv_w1p_cell": 4.113987679189131,
      "picard_converged": true,
      "picard_final_res": 6.13826112161512e-14,
      "picard_iters": 2,
      "w1p_error": 3.2206904308178007e-07,
      "w1p_error_cell": 4.8327956393656796e-08,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 8.560526067378514e-12,
      "lp_error": 7.374250331092065e-12,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 3.999895452119356,
      "ocv_w1p_cell": 4.0430455962253005,
      "picard_converged": true,
      "picard_final_res": 1.4456528248857414e-13,
      "picard_iters": 2,
      "w1p_error": 2.0130773957933827e-08,
      "w1p_error_cell": 2.9317061128470645e-09,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta1/results_polynomial/sin_mid_k0_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 0.48,
    "k": 0,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 1.0,
      "r0": 1.5
    },
    "r_law_tag": "sin_mid",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "polynomial"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.09274840340546116,
      "lp_error": 0.09048047388114358,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 5.2993864356292545e-14,
      "picard_iters": 4,
      "w1p_error": 0.796521435171802,
      "w1p_error_cell": 0.3694137521894786,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.02573051366958851,
      "lp_error": 0.0248403325545698,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.0073923137076495,
      "ocv_w1p_cell": 1.900823463502963,
      "picard_converged": true,
      "picard_final_res": 8.008731085805439e-15,
      "picard_iters": 4,
      "w1p_error": 0.39622526428562554,
      "w1p_error_cell": 0.09892548312926985,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.0064738195430578665,
      "lp_error": 0.006247651463438744,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.025374798088596,
      "ocv_w1p_cell": 1.9839925964667338,
      "picard_converged": true,
      "picard_final_res": 3.950500031601852e-15,
      "picard_iters": 4,
      "w1p_error": 0.19465859872878855,
      "w1p_error_cell": 0.025007305359460608,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 0.0016172992088084213,
      "lp_error": 0.0015613029332436513,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.0107520890386623,
      "ocv_w1p_cell": 1.9923192572917325,
      "picard_converged": true,
      "picard_final_res": 7.953898953341774e-15,
      "picard_iters": 4,
      "w1p_error": 0.09660662181249177,
      "w1p_error_cell": 0.006285199102847038,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 0.0004041829274066522,
      "lp_error": 0.000390233146821704,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.004055999452659,
      "ocv_w1p_cell": 1.9959602609079132,
      "picard_converged": true,
      "picard_final_res": 2.3043137321385024e-14,
      "picard_iters": 3,
      "w1p_error": 0.048167701472308685,
      "w1p_error_cell": 0.0015757057911011132,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta1/results_polynomial/sin_mid_k1_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 0.96,
    "k": 1,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 1.0,
      "r0": 1.5
    },
    "r_law_tag": "sin_mid",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "polynomial"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.006563695852397422,
      "lp_error": 0.00614718783029298,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 5.44503556306489e-16,
      "picard_iters": 4,
      "w1p_error": 0.18756053809456108,
      "w1p_error_cell": 0.04180019461323678,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.0005956770666982028,
      "lp_error": 0.0005507769955468687,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 2.057859635293079,
      "ocv_w1p_cell": 3.015852838951352,
      "picard_converged": true,
      "picard_final_res": 3.256347952190604e-14,
      "picard_iters": 3,
      "w1p_error": 0.04504680493714658,
      "w1p_error_cell": 0.0051679242198759585,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 6.741285257371043e-05,
      "lp_error": 6.312243245683365e-05,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.9912868105973427,
      "ocv_w1p_cell": 2.8826552300093224,
      "picard_converged": true,
      "picard_final_res": 7.071918759648969e-15,
      "picard_iters": 3,
      "w1p_error": 0.011329922338256491,
      "w1p_error_cell": 0.0007007295711690554,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 8.284642902599264e-06,
      "lp_error": 7.792987498548183e-06,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.9939450597247308,
      "ocv_w1p_cell": 2.807476146197599,
      "picard_converged": true,
      "picard_final_res": 1.4693735842427774e-14,
      "picard_iters": 3,
      "w1p_error": 0.0028443933871382197,
      "w1p_error_cell": 0.0001000958134314331,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 1.0334047219336209e-06,
      "lp_error": 9.728238421841663e-07,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.9968809828407854,
      "ocv_w1p_cell": 2.77196467080573,
      "picard_converged": true,
      "picard_final_res": 3.014598928164155e-12,
      "picard_iters": 2,
      "w1p_error": 0.0007126373603131043,
      "w1p_error_cell": 1.4654513333719173e-05,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta1/results_polynomial/sin_mid_k2_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 1.44,
    "k": 2,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 1.0,
      "r0": 1.5
    },
    "r_law_tag": "sin_mid",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "polynomial"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.00022603790038666196,
      "lp_error": 0.0002198201177187297,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 1.1059752226224598e-14,
      "picard_iters": 3,
      "w1p_error": 0.017982043487408866,
      "w1p_error_cell": 0.003895678545832405,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 1.5523420078459533e-05,
      "lp_error": 1.4735998841171774e-05,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 2.9512443613826638,
      "ocv_w1p_cell": 3.378798026402354,
      "picard_converged": true,
      "picard_final_res": 1.8319918181896538e-14,
      "picard_iters": 3,
      "w1p_error": 0.00232501610921368,
      "w1p_error_cell": 0.00037451012060561186,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 9.037983668601969e-07,
      "lp_error": 8.731808360880488e-07,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 3.0021881302167324,
      "ocv_w1p_cell": 3.598675325680639,
      "picard_converged": true,
      "picard_final_res": 6.4124506037701484e-12,
      "picard_iters": 2,
      "w1p_error": 0.00029018655484376165,
      "w1p_error_cell": 3.0913938649059866e-05,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 5.6236111999402905e-08,
      "lp_error": 5.4579012025974456e-08,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 3.005968240040595,
      "ocv_w1p_cell": 3.6902434858212216,
      "picard_converged": true,
      "picard_final_res": 8.392110874234939e-14,
      "picard_iters": 2,
      "w1p_error": 3.6123571351395645e-05,
      "w1p_error_cell": 2.394861267704683e-06,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 3.5132811241549345e-09,
      "lp_error": 3.4147419275082717e-09,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 3.0031786517113517,
      "ocv_w1p_cell": 3.776853016855055,
      "picard_converged": true,
      "picard_final_res": 1.5262134916555597e-13,
      "picard_iters": 2,
      "w1p_error": 4.505508607495065e-06,
      "w1p_error_cell": 1.7471665760106846e-07,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta1/results_polynomial/sin_mid_k3_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 1.92,
    "k": 3,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 1.0,
      "r0": 1.5
    },
    "r_law_tag": "sin_mid",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "polynomial"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 4.1066904129563104e-05,
      "lp_error": 3.6162450082296964e-05,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 8.655104820481425e-15,
      "picard_iters": 3,
      "w1p_error": 0.002687440614809299,
      "w1p_error_cell": 0.0008365060815522425,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 1.0297346719593056e-06,
      "lp_error": 8.706169842419467e-07,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 3.845916569791493,
      "ocv_w1p_cell": 4.2078535280993545,
      "picard_converged": true,
      "picard_final_res": 8.925309613282592e-12,
      "picard_iters": 2,
      "w1p_error": 0.00018689712809710947,
      "w1p_error_cell": 4.5266714421598076e-05,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 2.5931870248731905e-08,
      "lp_error": 2.2926318902987002e-08,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 3.960503799176773,
      "ocv_w1p_cell": 4.221387527996838,
      "picard_converged": true,
      "picard_final_res": 2.1871118569227293e-14,
      "picard_iters": 2,
      "w1p_error": 1.2005277038828047e-05,
      "w1p_error_cell": 2.4266922555224325e-06,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 7.372654138425215e-10,
      "lp_error": 6.730898392731619e-10,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 3.9920855785729317,
      "ocv_w1p_cell": 4.115861618690751,
      "picard_converged": true,
      "picard_final_res": 4.728959588854893e-14,
      "picard_iters": 2,
      "w1p_error": 7.544573295484257e-07,
      "w1p_error_cell": 1.399641783239793e-07,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 2.2323359536960964e-11,
      "lp_error": 2.064415028279116e-11,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 3.9981815551748463,
      "ocv_w1p_cell": 4.042897417541299,
      "picard_converged": true,
      "picard_final_res": 1.851227753253024e-13,
      "picard_iters": 2,
      "w1p_error": 4.7213055299035415e-08,
      "w1p_error_cell": 8.491482264079433e-09,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta1/results_radial_g2/sin_high_k0_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 0.64,
    "k": 0,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.816496580927726,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 2 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 2.0
    },
    "r_law_tag": "sin_high",
    "r_law_type": "trigonometric",
    "r_minus": 2.0,
    "r_plus": 2.5,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.0025571769571036728,
      "lp_error": 0.0025455258596336653,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 3.4778762418518633e-11,
      "picard_iters": 3,
      "w1p_error": 0.07556553942915017,
      "w1p_error_cell": 0.015432251293834767,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.0005404297698515321,
      "lp_error": 0.0005390793995421576,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.0113258738054398,
      "ocv_w1p_cell": 1.8156706320923377,
      "picard_converged": true,
      "picard_final_res": 8.444608920902215e-14,
      "picard_iters": 3,
      "w1p_error": 0.03748731741671536,
      "w1p_error_cell": 0.004383872998716645,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.0001291625296741981,
      "lp_error": 0.00012891484322064418,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.003361912808539,
      "ocv_w1p_cell": 1.9595039333554436,
      "picard_converged": true,
      "picard_final_res": 3.2638854974187303e-15,
      "picard_iters": 3,
      "w1p_error": 0.018700031205597913,
      "w1p_error_cell": 0.0011271676178706892,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 3.192344479827063e-05,
      "lp_error": 3.1868175517914236e-05,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.0007910651655423,
      "ocv_w1p_cell": 1.990166061102178,
      "picard_converged": true,
      "picard_final_res": 4.652197737779804e-15,
      "picard_iters": 3,
      "w1p_error": 0.009344890164665446,
      "w1p_error_cell": 0.00028371926284050325,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 7.957947705152485e-06,
      "lp_error": 7.944568426357677e-06,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.0001815715259477,
      "ocv_w1p_cell": 1.9975548215804746,
      "picard_converged": true,
      "picard_final_res": 5.772397233132982e-15,
      "picard_iters": 3,
      "w1p_error": 0.004671857065063137,
      "w1p_error_cell": 7.105013435577227e-05,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta1/results_radial_g2/sin_high_k1_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 1.28,
    "k": 1,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.816496580927726,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 2 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 2.0
    },
    "r_law_tag": "sin_high",
    "r_law_type": "trigonometric",
    "r_minus": 2.0,
    "r_plus": 2.5,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.000184606266668259,
      "lp_error": 0.00018425539374584022,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 1.4782381145622004e-15,
      "picard_iters": 3,
      "w1p_error": 0.004300831165580606,
      "w1p_error_cell": 0.0014407444894895234,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 2.036840034579264e-05,
      "lp_error": 2.0450094284753537e-05,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.802287508100453,
      "ocv_w1p_cell": 2.878747729094542,
      "picard_converged": true,
      "picard_final_res": 1.387922832233864e-15,
      "picard_iters": 3,
      "w1p_error": 0.0012331326401562423,
      "w1p_error_cell": 0.00019588336265357448,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 2.3997442818158165e-06,
      "lp_error": 2.4230034197300553e-06,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.930862453803265,
      "ocv_w1p_cell": 2.6269746655946924,
      "picard_converged": true,
      "picard_final_res": 3.6565205306993545e-11,
      "picard_iters": 2,
      "w1p_error": 0.0003234165777406303,
      "w1p_error_cell": 3.1710229016258926e-05,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 2.9474463418615347e-07,
      "lp_error": 2.9827420690745826e-07,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.9687986594177331,
      "ocv_w1p_cell": 2.496705049592252,
      "picard_converged": true,
      "picard_final_res": 6.361407693802699e-13,
      "picard_iters": 2,
      "w1p_error": 8.262183292756024e-05,
      "w1p_error_cell": 5.618446739979873e-06,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 3.665908080785587e-08,
      "lp_error": 3.712203144788807e-08,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.9854101746160664,
      "ocv_w1p_cell": 2.478493875754207,
      "picard_converged": true,
      "picard_final_res": 2.40139504167491e-14,
      "picard_iters": 2,
      "w1p_error": 2.0865404532944975e-05,
      "w1p_error_cell": 1.0081270495277044e-06,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta1/results_radial_g2/sin_high_k2_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 1.92,
    "k": 2,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.816496580927726,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 2 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 2.0
    },
    "r_law_tag": "sin_high",
    "r_law_type": "trigonometric",
    "r_minus": 2.0,
    "r_plus": 2.5,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 1.5370136075656623e-05,
      "lp_error": 1.5573854826096303e-05,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 1.9418130410979876e-15,
      "picard_iters": 3,
      "w1p_error": 0.0008783335968631,
      "w1p_error_cell": 0.00023343623663553105,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 9.422115575034858e-07,
      "lp_error": 9.554184928557027e-07,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 2.895227779792758,
      "ocv_w1p_cell": 3.6969707316436096,
      "picard_converged": true,
      "picard_final_res": 1.3042450855102624e-11,
      "picard_iters": 2,
      "w1p_error": 0.00011806171541085944,
      "w1p_error_cell": 1.7999862591437618e-05,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 5.954569535464566e-08,
      "lp_error": 6.028625407862163e-08,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 2.9708770623309824,
      "ocv_w1p_cell": 3.640625513775115,
      "picard_converged": true,
      "picard_final_res": 5.829407095304324e-14,
      "picard_iters": 2,
      "w1p_error": 1.5058647940498344e-05,
      "w1p_error_cell": 1.4432172367946646e-06,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 3.730524274868603e-09,
      "lp_error": 3.776417748229498e-09,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 2.9904604044984042,
      "ocv_w1p_cell": 3.5756868061488434,
      "picard_converged": true,
      "picard_final_res": 2.7910821689607333e-14,
      "picard_iters": 2,
      "w1p_error": 1.8948188536046724e-06,
      "w1p_error_cell": 1.210438485237152e-07,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 2.330692245640861e-10,
      "lp_error": 2.3595368961806134e-10,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 2.99649411489272,
      "ocv_w1p_cell": 3.5395300803281105,
      "picard_converged": true,
      "picard_final_res": 5.829882278744685e-14,
      "picard_iters": 2,
      "w1p_error": 2.3742863019679443e-07,
      "w1p_error_cell": 1.040969484710081e-08,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta1/results_radial_g2/sin_high_k3_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 2.56,
    "k": 3,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.816496580927726,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 2 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 2.0
    },
    "r_law_tag": "sin_high",
    "r_law_type": "trigonometric",
    "r_minus": 2.0,
    "r_plus": 2.5,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 1.7615042147766572e-06,
      "lp_error": 1.8233612442611714e-06,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 3.4189050825133005e-15,
      "picard_iters": 3,
      "w1p_error": 0.0001258985017294007,
      "w1p_error_cell": 3.18481183681954e-05,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 5.2217299262019004e-08,
      "lp_error": 5.419569148703608e-08,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 3.937348028948193,
      "ocv_w1p_cell": 4.426160094632712,
      "picard_converged": true,
      "picard_final_res": 1.1899045210040172e-13,
      "picard_iters": 2,
      "w1p_error": 8.217897151455183e-06,
      "w1p_error_cell": 1.4814152962045927e-06,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 1.5791047563055055e-09,
      "lp_error": 1.637528917831895e-09,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 3.9828067938275566,
      "ocv_w1p_cell": 4.2615384376103655,
      "picard_converged": true,
      "picard_final_res": 1.0567060476866962e-14,
      "picard_iters": 2,
      "w1p_error": 5.19776200081598e-07,
      "w1p_error_cell": 7.723709433174423e-08,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 4.880321105296825e-11,
      "lp_error": 5.0580482581158657e-11,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 3.9949625046346484,
      "ocv_w1p_cell": 4.113070382098845,
      "picard_converged": true,
      "picard_final_res": 1.9658771935683475e-14,
      "picard_iters": 2,
      "w1p_error": 3.259964301800726e-08,
      "w1p_error_cell": 4.463426298049902e-09,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 1.5205620327522199e-12,
      "lp_error": 1.575695838447028e-12,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 3.9983740981411535,
      "ocv_w1p_cell": 4.037057708539642,
      "picard_converged": true,
      "picard_final_res": 5.063548981681007e-14,
      "picard_iters": 2,
      "w1p_error": 2.0397751985491416e-09,
      "w1p_error_cell": 2.7188979259512353e-10,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta1/results_radial_g2/sin_low_k0_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 0.75,
    "k": 0,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 1.5
    },
    "r_law_tag": "sin_low",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.0,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.0047416795699365384,
      "lp_error": 0.004780379620826131,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 2.4492214429285084e-16,
      "picard_iters": 4,
      "w1p_error": 0.06888192957287517,
      "w1p_error_cell": 0.03470374132490303,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.001353727237691628,
      "lp_error": 0.0013629895781871377,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.0608326799427623,
      "ocv_w1p_cell": 1.9236491710309054,
      "picard_converged": true,
      "picard_final_res": 1.8455878445806704e-10,
      "picard_iters": 3,
      "w1p_error": 0.03301891873258064,
      "w1p_error_cell": 0.009147453193317646,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.000349492568489718,
      "lp_error": 0.00035167341964870505,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.0510567367557155,
      "ocv_w1p_cell": 1.980454348224699,
      "picard_converged": true,
      "picard_final_res": 9.884942231115632e-13,
      "picard_iters": 3,
      "w1p_error": 0.01593541002178607,
      "w1p_error_cell": 0.0023180565793581654,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 8.807336911267538e-05,
      "lp_error": 8.86078598501429e-05,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.018921256886769,
      "ocv_w1p_cell": 1.9951105745255129,
      "picard_converged": true,
      "picard_final_res": 4.573226825434365e-15,
      "picard_iters": 3,
      "w1p_error": 0.007863889111800623,
      "w1p_error_cell": 0.0005814815031872603,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 2.2062246631580718e-05,
      "lp_error": 2.219516279911009e-05,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.0068034862470674,
      "ocv_w1p_cell": 1.9987774467819404,
      "picard_converged": true,
      "picard_final_res": 8.042858289258661e-15,
      "picard_iters": 3,
      "w1p_error": 0.003913445876180694,
      "w1p_error_cell": 0.00014549361621772773,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta1/results_radial_g2/sin_low_k1_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 1.5,
    "k": 1,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 1.5
    },
    "r_law_tag": "sin_low",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.0,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.00028801126343056454,
      "lp_error": 0.00027414600830297014,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 2.277709317149345e-13,
      "picard_iters": 3,
      "w1p_error": 0.011287942513228795,
      "w1p_error_cell": 0.0016382535046127128,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 2.9630864844396418e-05,
      "lp_error": 2.749758006614384e-05,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.9689692065799673,
      "ocv_w1p_cell": 3.058371120370092,
      "picard_converged": true,
      "picard_final_res": 1.795699582130395e-15,
      "picard_iters": 3,
      "w1p_error": 0.0028833409320180563,
      "w1p_error_cell": 0.00019666164184577764,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 3.455331331625125e-06,
      "lp_error": 3.1929970363465115e-06,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.966994322487312,
      "ocv_w1p_cell": 2.7525250699460355,
      "picard_converged": true,
      "picard_final_res": 1.776321935982674e-10,
      "picard_iters": 2,
      "w1p_error": 0.000737516438772685,
      "w1p_error_cell": 2.918280617768958e-05,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 4.2509168043760545e-07,
      "lp_error": 3.919770243362401e-07,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.985319410820824,
      "ocv_w1p_cell": 2.6702104410273133,
      "picard_converged": true,
      "picard_final_res": 6.794595933904247e-12,
      "picard_iters": 2,
      "w1p_error": 0.00018626489471857094,
      "w1p_error_cell": 4.5847284013864574e-06,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 5.29770332552544e-08,
      "lp_error": 4.881013904293353e-08,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.9938995938666373,
      "ocv_w1p_cell": 2.688286616997043,
      "picard_converged": true,
      "picard_final_res": 2.330245122179971e-13,
      "picard_iters": 2,
      "w1p_error": 4.676354488339674e-05,
      "w1p_error_cell": 7.113096564959452e-07,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta1/results_radial_g2/sin_low_k2_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 2.25,
    "k": 2,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 1.5
    },
    "r_law_tag": "sin_low",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.0,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 1.504779633199954e-05,
      "lp_error": 1.3498289422328746e-05,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 3.4752630258898215e-15,
      "picard_iters": 3,
      "w1p_error": 0.0014806446462680553,
      "w1p_error_cell": 0.00019970313618749024,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 8.875050239678927e-07,
      "lp_error": 7.677654773405139e-07,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 2.9498002612854113,
      "ocv_w1p_cell": 3.796517020563462,
      "picard_converged": true,
      "picard_final_res": 3.400884611631296e-11,
      "picard_iters": 2,
      "w1p_error": 0.0001916339629343648,
      "w1p_error_cell": 1.4372071957765556e-05,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 5.562083605386631e-08,
      "lp_error": 4.805000343656545e-08,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 2.9879533704447763,
      "ocv_w1p_cell": 3.709138417203473,
      "picard_converged": true,
      "picard_final_res": 2.437304414378652e-13,
      "picard_iters": 2,
      "w1p_error": 2.4155102828713658e-05,
      "w1p_error_cell": 1.0988981982223265e-06,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 3.483534525694809e-09,
      "lp_error": 3.012562580012143e-09,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 2.996316037039755,
      "ocv_w1p_cell": 3.7069279724405373,
      "picard_converged": true,
      "picard_final_res": 6.55223175109875e-14,
      "picard_iters": 2,
      "w1p_error": 3.0271077989998384e-06,
      "w1p_error_cell": 8.415132331623213e-08,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 2.177951389380047e-10,
      "lp_error": 1.8840844234971774e-10,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 2.99894972454612,
      "ocv_w1p_cell": 3.729919826651202,
      "picard_converged": true,
      "picard_final_res": 8.380281929645432e-14,
      "picard_iters": 2,
      "w1p_error": 3.786640402634704e-07,
      "w1p_error_cell": 6.342247713985326e-09,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta1/results_radial_g2/sin_low_k3_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 3.0,
    "k": 3,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 1.5
    },
    "r_law_tag": "sin_low",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.0,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 1.500822178791315e-06,
      "lp_error": 1.3691531604089673e-06,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 9.090060217529516e-11,
      "picard_iters": 2,
      "w1p_error": 0.00017257375219843996,
      "w1p_error_cell": 2.832283145869854e-05,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 4.357513617837385e-08,
      "lp_error": 3.8918673823558115e-08,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 3.9456843842611526,
      "ocv_w1p_cell": 4.544676524379326,
      "picard_converged": true,
      "picard_final_res": 2.5882496667448e-13,
      "picard_iters": 2,
      "w1p_error": 1.1199674190509425e-05,
      "w1p_error_cell": 1.2135361374746938e-06,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 1.3038255685951983e-09,
      "lp_error": 1.1598839357535299e-09,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 3.984065076898106,
      "ocv_w1p_cell": 4.340075818089794,
      "picard_converged": true,
      "picard_final_res": 2.1902447701041424e-14,
      "picard_iters": 2,
      "w1p_error": 7.077539404202059e-07,
      "w1p_error_cell": 5.991833115125439e-08,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 4.016643183625979e-11,
      "lp_error": 3.569552276050214e-11,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 3.993797802622653,
      "ocv_w1p_cell": 4.141998614253848,
      "picard_converged": true,
      "picard_final_res": 5.3078130886646426e-14,
      "picard_iters": 2,
      "w1p_error": 4.442519684106273e-08,
      "w1p_error_cell": 3.393859692819028e-09,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 1.2503865917163623e-12,
      "lp_error": 1.1105378858286479e-12,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 3.997446380672973,
      "ocv_w1p_cell": 4.040160786357416,
      "picard_converged": true,
      "picard_final_res": 1.0566565407005876e-13,
      "picard_iters": 2,
      "w1p_error": 2.7814937865728367e-09,
      "w1p_error_cell": 2.062929089759914e-10,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta1/results_radial_g2/sin_mid_k0_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 0.48,
    "k": 0,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 1.0,
      "r0": 1.5
    },
    "r_law_tag": "sin_mid",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.007165488126301641,
      "lp_error": 0.007286354154784021,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 4.745215581747904e-16,
      "picard_iters": 4,
      "w1p_error": 0.07393961010622499,
      "w1p_error_cell": 0.04826868491504359,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.00210245618029039,
      "lp_error": 0.002129540515102504,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.0564696322734926,
      "ocv_w1p_cell": 1.8938953482042424,
      "picard_converged": true,
      "picard_final_res": 3.985556520110527e-10,
      "picard_iters": 3,
      "w1p_error": 0.03555069597547156,
      "w1p_error_cell": 0.012988115981065886,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.0005468274254127539,
      "lp_error": 0.000553331034422368,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.0632200542853751,
      "ocv_w1p_cell": 1.9721483081663256,
      "picard_converged": true,
      "picard_final_res": 3.1805532902632854e-12,
      "picard_iters": 3,
      "w1p_error": 0.017013238060900042,
      "w1p_error_cell": 0.003310322923541319,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 0.0001380654758718491,
      "lp_error": 0.00013967128510804965,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.0242436858521857,
      "ocv_w1p_cell": 1.9929205048383962,
      "picard_converged": true,
      "picard_final_res": 1.2513558959709996e-14,
      "picard_iters": 3,
      "w1p_error": 0.008364864429463808,
      "w1p_error_cell": 0.0008316517592321339,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 3.460181190411784e-05,
      "lp_error": 3.5001947303757056e-05,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.0085251185701452,
      "ocv_w1p_cell": 1.998227840069327,
      "picard_converged": true,
      "picard_final_res": 6.8995481528489075e-15,
      "picard_iters": 3,
      "w1p_error": 0.0041577904235065855,
      "w1p_error_cell": 0.0002081684902620978,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta1/results_radial_g2/sin_mid_k1_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 0.96,
    "k": 1,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 1.0,
      "r0": 1.5
    },
    "r_law_tag": "sin_mid",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.00046985496641966756,
      "lp_error": 0.00045170425838260495,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 1.2961788529585789e-12,
      "picard_iters": 3,
      "w1p_error": 0.015293759361686806,
      "w1p_error_cell": 0.002879407693714116,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 4.669762642968522e-05,
      "lp_error": 4.372796663330074e-05,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.9721311380870035,
      "ocv_w1p_cell": 3.058302137103896,
      "picard_converged": true,
      "picard_final_res": 8.94360279938654e-16,
      "picard_iters": 3,
      "w1p_error": 0.0038980160644270893,
      "w1p_error_cell": 0.00034567063040703404,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 5.343594263100387e-06,
      "lp_error": 4.997024787806642e-06,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.9554184566602364,
      "ocv_w1p_cell": 2.7522857050133656,
      "picard_converged": true,
      "picard_final_res": 7.108614215718536e-15,
      "picard_iters": 3,
      "w1p_error": 0.0010050878315055632,
      "w1p_error_cell": 5.130290149399221e-05,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 6.538730333504017e-07,
      "lp_error": 6.111973380885925e-07,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.9815772649951857,
      "ocv_w1p_cell": 2.66816422439549,
      "picard_converged": true,
      "picard_final_res": 1.9560666833500768e-11,
      "picard_iters": 2,
      "w1p_error": 0.0002545011912978742,
      "w1p_error_cell": 8.071318085681351e-06,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 8.136127139560352e-08,
      "lp_error": 7.602797768639727e-08,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.9915731681534006,
      "ocv_w1p_cell": 2.6872934646945468,
      "picard_converged": true,
      "picard_final_res": 7.369417482654138e-13,
      "picard_iters": 2,
      "w1p_error": 6.399802288943577e-05,
      "w1p_error_cell": 1.2531080586173326e-06,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta1/results_radial_g2/sin_mid_k2_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 1.44,
    "k": 2,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 1.0,
      "r0": 1.5
    },
    "r_law_tag": "sin_mid",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 2.7779528009538618e-05,
      "lp_error": 2.590012484115678e-05,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 4.369390397924964e-15,
      "picard_iters": 3,
      "w1p_error": 0.0024454863977069387,
      "w1p_error_cell": 0.00044141536411626255,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 1.6432868815543485e-06,
      "lp_error": 1.4740631638988615e-06,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 2.98102761125377,
      "ocv_w1p_cell": 3.8394265053494334,
      "picard_converged": true,
      "picard_final_res": 9.482441914176828e-15,
      "picard_iters": 3,
      "w1p_error": 0.0003097323179211309,
      "w1p_error_cell": 3.083648737189043e-05,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 1.0280874456723359e-07,
      "lp_error": 9.17939199871962e-08,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 2.9903333176206996,
      "ocv_w1p_cell": 3.7555007498536908,
      "picard_converged": true,
      "picard_final_res": 7.751260580157701e-13,
      "picard_iters": 2,
      "w1p_error": 3.8976828394915247e-05,
      "w1p_error_cell": 2.2832135158277964e-06,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 6.43170532110241e-09,
      "lp_error": 5.745568460779012e-09,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 2.996812333540152,
      "ocv_w1p_cell": 3.733259665480676,
      "picard_converged": true,
      "picard_final_res": 3.389345752165494e-14,
      "picard_iters": 2,
      "w1p_error": 4.882880470974992e-06,
      "w1p_error_cell": 1.7168145518007645e-07,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 4.0184568737881084e-10,
      "lp_error": 3.5897725015764593e-10,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 2.9990846313285466,
      "ocv_w1p_cell": 3.7480935789037724,
      "picard_converged": true,
      "picard_final_res": 1.2466557942590702e-13,
      "picard_iters": 2,
      "w1p_error": 6.107474461870826e-07,
      "w1p_error_cell": 1.2777173495769133e-08,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta1/results_radial_g2/sin_mid_k3_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 1.92,
    "k": 3,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 1.0,
      "r0": 1.5
    },
    "r_law_tag": "sin_mid",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 3.045743062024762e-06,
      "lp_error": 2.9351579553718935e-06,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 2.8552185264766898e-15,
      "picard_iters": 3,
      "w1p_error": 0.0003087244377347108,
      "w1p_error_cell": 6.270315327168535e-05,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 9.078937070357931e-08,
      "lp_error": 8.665712042857092e-08,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 3.958312851664095,
      "ocv_w1p_cell": 4.497550817726965,
      "picard_converged": true,
      "picard_final_res": 8.319660173149198e-13,
      "picard_iters": 2,
      "w1p_error": 1.9860954101893516e-05,
      "w1p_error_cell": 2.7758224149992134e-06,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 2.7155849090187173e-09,
      "lp_error": 2.5877843873033398e-09,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 3.987372353439488,
      "ocv_w1p_cell": 4.316591990244777,
      "picard_converged": true,
      "picard_final_res": 1.244664165452146e-14,
      "picard_iters": 2,
      "w1p_error": 1.2522222766972987e-06,
      "w1p_error_cell": 1.3930541881783392e-07,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 8.352191016300506e-11,
      "lp_error": 7.951414328739722e-11,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 3.994018375597154,
      "ocv_w1p_cell": 4.130012813186607,
      "picard_converged": true,
      "picard_final_res": 1.696554955905292e-14,
      "picard_iters": 2,
      "w1p_error": 7.85890594540619e-08,
      "w1p_error_cell": 7.95628389299883e-09,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 2.5976672330106075e-12,
      "lp_error": 2.4719053283099295e-12,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 3.997172873597503,
      "ocv_w1p_cell": 4.03639359193799,
      "picard_converged": true,
      "picard_final_res": 8.336791430388177e-14,
      "picard_iters": 2,
      "w1p_error": 4.921450920185427e-09,
      "w1p_error_cell": 4.848805075207018e-10,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta1/results_radial_g4/sin_high_k0_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 0.64,
    "k": 0,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.816496580927726,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 2 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 2.0
    },
    "r_law_tag": "sin_high",
    "r_law_type": "trigonometric",
    "r_minus": 2.0,
    "r_plus": 2.5,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.012125681603345477,
      "lp_error": 0.01228681825963213,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 1.2289038727390794e-13,
      "picard_iters": 3,
      "w1p_error": 0.07512263582977258,
      "w1p_error_cell": 0.04333702745230027,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.003009545572912888,
      "lp_error": 0.0030603209106367527,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.1702338043161602,
      "ocv_w1p_cell": 2.030085562939774,
      "picard_converged": true,
      "picard_final_res": 2.1043431839583226e-15,
      "picard_iters": 3,
      "w1p_error": 0.03338069238344615,
      "w1p_error_cell": 0.010610661768248833,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.0007485508625858865,
      "lp_error": 0.000762074149254703,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.0452131064669048,
      "ocv_w1p_cell": 2.009420729532193,
      "picard_converged": true,
      "picard_final_res": 3.1215441374648135e-15,
      "picard_iters": 3,
      "w1p_error": 0.016175393093891877,
      "w1p_error_cell": 0.0026354000960421807,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 0.00018686025203737888,
      "lp_error": 0.00019029497286532197,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.0105542342903013,
      "ocv_w1p_cell": 2.002129426451279,
      "picard_converged": true,
      "picard_final_res": 1.906786792926424e-15,
      "picard_iters": 3,
      "w1p_error": 0.008028745782976951,
      "w1p_error_cell": 0.0006578782747911655,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 4.6697075886407086e-05,
      "lp_error": 4.7559160262752406e-05,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.0024123922819264,
      "ocv_w1p_cell": 2.0005029522600437,
      "picard_converged": true,
      "picard_final_res": 6.463586399450662e-11,
      "picard_iters": 2,
      "w1p_error": 0.004007665895416134,
      "w1p_error_cell": 0.00016441224131976892,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta1/results_radial_g4/sin_high_k1_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 1.28,
    "k": 1,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.816496580927726,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 2 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 2.0
    },
    "r_law_tag": "sin_high",
    "r_law_type": "trigonometric",
    "r_minus": 2.0,
    "r_plus": 2.5,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.00023302717304587243,
      "lp_error": 0.00024029329630937237,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 2.916025158716147e-16,
      "picard_iters": 3,
      "w1p_error": 0.011225836497453356,
      "w1p_error_cell": 0.0026490436823420165,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 2.2197833051061707e-05,
      "lp_error": 2.2440518296806503e-05,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.9233373787337869,
      "ocv_w1p_cell": 2.859747936473556,
      "picard_converged": true,
      "picard_final_res": 7.819328397210535e-16,
      "picard_iters": 3,
      "w1p_error": 0.0029596235181964022,
      "w1p_error_cell": 0.0003649381035848346,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 2.6809769270759374e-06,
      "lp_error": 2.6898288318838477e-06,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.9656159026246085,
      "ocv_w1p_cell": 2.7345875189329365,
      "picard_converged": true,
      "picard_final_res": 4.869458559110183e-11,
      "picard_iters": 2,
      "w1p_error": 0.0007577520554181011,
      "w1p_error_cell": 5.483102214073391e-05,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 3.3080244492418033e-07,
      "lp_error": 3.312828658559608e-07,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.9871475522700273,
      "ocv_w1p_cell": 2.693823365225644,
      "picard_converged": true,
      "picard_final_res": 7.831681874156648e-13,
      "picard_iters": 2,
      "w1p_error": 0.0001911331881616049,
      "w1p_error_cell": 8.474317005582646e-06,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 4.106108660371235e-08,
      "lp_error": 4.110633575970837e-08,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.9950278407839352,
      "ocv_w1p_cell": 2.6421913190448465,
      "picard_converged": true,
      "picard_final_res": 1.1511922748287868e-14,
      "picard_iters": 2,
      "w1p_error": 4.7948263327631506e-05,
      "w1p_error_cell": 1.3574563225773363e-06,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta1/results_radial_g4/sin_high_k2_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 1.92,
    "k": 2,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.816496580927726,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 2 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 2.0
    },
    "r_law_tag": "sin_high",
    "r_law_type": "trigonometric",
    "r_minus": 2.0,
    "r_plus": 2.5,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 3.0070937493730712e-05,
      "lp_error": 3.033481173929942e-05,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 3.0665866543646386e-15,
      "picard_iters": 3,
      "w1p_error": 0.0026249230863752485,
      "w1p_error_cell": 0.0006421417924375357,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 1.7173766311965706e-06,
      "lp_error": 1.7254912817381247e-06,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 2.9370080885376617,
      "ocv_w1p_cell": 3.5147477098784337,
      "picard_converged": true,
      "picard_final_res": 4.163247082467638e-11,
      "picard_iters": 2,
      "w1p_error": 0.0003427591446487757,
      "w1p_error_cell": 5.6180609704658364e-05,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 1.0055121014083767e-07,
      "lp_error": 1.0075966569641044e-07,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 2.971176610499432,
      "ocv_w1p_cell": 3.625586453142259,
      "picard_converged": true,
      "picard_final_res": 1.629285499029766e-13,
      "picard_iters": 2,
      "w1p_error": 4.370949292007494e-05,
      "w1p_error_cell": 4.551726658881068e-06,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 6.086511550166054e-09,
      "lp_error": 6.094755327103776e-09,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 2.9899885186710633,
      "ocv_w1p_cell": 3.582277029514507,
      "picard_converged": true,
      "picard_final_res": 1.745126158302401e-14,
      "picard_iters": 2,
      "w1p_error": 5.501733344753757e-06,
      "w1p_error_cell": 3.8001727128376486e-07,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 3.7399538926831547e-10,
      "lp_error": 3.7456275172574996e-10,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 2.996264244389934,
      "ocv_w1p_cell": 3.547782311578091,
      "picard_converged": true,
      "picard_final_res": 3.092600312283856e-14,
      "picard_iters": 2,
      "w1p_error": 6.894997688223264e-07,
      "w1p_error_cell": 3.249484287331651e-08,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta1/results_radial_g4/sin_high_k3_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 2.56,
    "k": 3,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.816496580927726,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 2 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 2.0
    },
    "r_law_tag": "sin_high",
    "r_law_type": "trigonometric",
    "r_minus": 2.0,
    "r_plus": 2.5,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 3.0170565282805167e-06,
      "lp_error": 3.0342769509941113e-06,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 1.6143737921263445e-15,
      "picard_iters": 3,
      "w1p_error": 0.00014200531562357465,
      "w1p_error_cell": 7.325203194936009e-05,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 1.0314998668834242e-07,
      "lp_error": 1.041040295464984e-07,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 3.1739223215197794,
      "ocv_w1p_cell": 4.5447426632085905,
      "picard_converged": true,
      "picard_final_res": 5.673454563004902e-13,
      "picard_iters": 2,
      "w1p_error": 1.5734711294907728e-05,
      "w1p_error_cell": 3.1384543203639684e-06,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 3.1823202812883047e-09,
      "lp_error": 3.2016882988683352e-09,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 3.8723016117829805,
      "ocv_w1p_cell": 4.455225234941219,
      "picard_converged": true,
      "picard_final_res": 6.942977960144904e-15,
      "picard_iters": 2,
      "w1p_error": 1.0744342434784254e-06,
      "w1p_error_cell": 1.4307355843934012e-07,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 9.779989206044642e-11,
      "lp_error": 9.828682238663569e-11,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 3.9699298157302487,
      "ocv_w1p_cell": 4.309428679344431,
      "picard_converged": true,
      "picard_final_res": 1.53343138407723e-14,
      "picard_iters": 2,
      "w1p_error": 6.856648497235088e-08,
      "w1p_error_cell": 7.215926188006835e-09,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 3.0282081256574396e-12,
      "lp_error": 3.0426449744490582e-12,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 3.991378142202158,
      "ocv_w1p_cell": 4.164671909747658,
      "picard_converged": true,
      "picard_final_res": 3.252310137867296e-14,
      "picard_iters": 2,
      "w1p_error": 4.311092500021984e-09,
      "w1p_error_cell": 4.023471368732868e-10,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta1/results_radial_g4/sin_low_k0_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 0.75,
    "k": 0,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 1.5
    },
    "r_law_tag": "sin_low",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.0,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.008007813947216957,
      "lp_error": 0.008074759240312809,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 2.7127765165766713e-09,
      "picard_iters": 3,
      "w1p_error": 0.0637566766063441,
      "w1p_error_cell": 0.02881736560545308,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.0018854402470792379,
      "lp_error": 0.0018965345921093803,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.1955820106329151,
      "ocv_w1p_cell": 1.9867289358239066,
      "picard_converged": true,
      "picard_final_res": 1.7509797813469667e-10,
      "picard_iters": 3,
      "w1p_error": 0.02783682014007255,
      "w1p_error_cell": 0.007270918447231012,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.0004618523168129948,
      "lp_error": 0.00046444242021814925,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.0490280258321258,
      "ocv_w1p_cell": 1.960863411835289,
      "picard_converged": true,
      "picard_final_res": 2.5744856028347845e-12,
      "picard_iters": 3,
      "w1p_error": 0.013453358687306464,
      "w1p_error_cell": 0.001867714838414789,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 0.00011485339823422085,
      "lp_error": 0.0001154696136394139,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.0167627970568291,
      "ocv_w1p_cell": 1.9862124485650454,
      "picard_converged": true,
      "picard_final_res": 1.7421483472617774e-14,
      "picard_iters": 3,
      "w1p_error": 0.006648973789053526,
      "w1p_error_cell": 0.0004714124459835827,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 2.867508279156561e-05,
      "lp_error": 2.8827263792823252e-05,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.005692964927936,
      "ocv_w1p_cell": 1.9962049273753306,
      "picard_converged": true,
      "picard_final_res": 4.438384139065055e-15,
      "picard_iters": 3,
      "w1p_error": 0.0033113941106270167,
      "w1p_error_cell": 0.00011816353739370456,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta1/results_radial_g4/sin_low_k1_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 1.5,
    "k": 1,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 1.5
    },
    "r_law_tag": "sin_low",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.0,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.0005387940991605413,
      "lp_error": 0.0005000099749151382,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 4.8933656056956624e-12,
      "picard_iters": 3,
      "w1p_error": 0.028550160569073453,
      "w1p_error_cell": 0.003154161739390514,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 5.7275303810732515e-05,
      "lp_error": 4.9207913068589193e-05,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.8470227856857724,
      "ocv_w1p_cell": 2.4933942355248315,
      "picard_converged": true,
      "picard_final_res": 1.5540637407550514e-14,
      "picard_iters": 3,
      "w1p_error": 0.007935956779957256,
      "w1p_error_cell": 0.0005601411819331666,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 6.721452128398166e-06,
      "lp_error": 5.560596055847931e-06,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.9554599369155194,
      "ocv_w1p_cell": 2.687744279894357,
      "picard_converged": true,
      "picard_final_res": 1.9102960616813393e-15,
      "picard_iters": 3,
      "w1p_error": 0.002046195841021255,
      "w1p_error_cell": 8.693724120405658e-05,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 8.170116364010563e-07,
      "lp_error": 6.707444131163434e-07,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.9874275246117936,
      "ocv_w1p_cell": 2.739171011529647,
      "picard_converged": true,
      "picard_final_res": 1.691831784569829e-10,
      "picard_iters": 2,
      "w1p_error": 0.0005160263735224993,
      "w1p_error_cell": 1.302066654186107e-05,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 1.0091839704113105e-07,
      "lp_error": 8.283767461166142e-08,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.9963335667201785,
      "ocv_w1p_cell": 2.7511675992801865,
      "picard_converged": true,
      "picard_final_res": 3.6494271254616796e-12,
      "picard_iters": 2,
      "w1p_error": 0.00012933486483901853,
      "w1p_error_cell": 1.9339678328991016e-06,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta1/results_radial_g4/sin_low_k2_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 2.25,
    "k": 2,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 1.5
    },
    "r_law_tag": "sin_low",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.0,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 5.100673728799405e-05,
      "lp_error": 4.5329976497176074e-05,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 2.4641169746527032e-15,
      "picard_iters": 3,
      "w1p_error": 0.0060758978879383255,
      "w1p_error_cell": 0.0008061203656142201,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 2.9660752950430574e-06,
      "lp_error": 2.5167343652073393e-06,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 2.9081953894668664,
      "ocv_w1p_cell": 3.6008703520190863,
      "picard_converged": true,
      "picard_final_res": 8.338048806847925e-15,
      "picard_iters": 3,
      "w1p_error": 0.0008093873658525552,
      "w1p_error_cell": 6.644004328821849e-05,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 1.7545806272393828e-07,
      "lp_error": 1.4859700589569164e-07,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 2.9781306031613366,
      "ocv_w1p_cell": 3.7379364695469772,
      "picard_converged": true,
      "picard_final_res": 6.224040172537342e-12,
      "picard_iters": 2,
      "w1p_error": 0.00010271876245563074,
      "w1p_error_cell": 4.979651015163889e-06,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 1.0698753756415896e-08,
      "lp_error": 9.091077086222197e-09,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 2.9970397831087054,
      "ocv_w1p_cell": 3.7288664312938167,
      "picard_converged": true,
      "picard_final_res": 3.9902500080420163e-14,
      "picard_iters": 2,
      "w1p_error": 1.28662179962417e-05,
      "w1p_error_cell": 3.7557637152819926e-07,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 6.599791940003564e-10,
      "lp_error": 5.622090176590613e-10,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 2.9994132508047096,
      "ocv_w1p_cell": 3.722348208248429,
      "picard_converged": true,
      "picard_final_res": 7.091299208571324e-14,
      "picard_iters": 2,
      "w1p_error": 1.6089314746264588e-06,
      "w1p_error_cell": 2.845507907900373e-08,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta1/results_radial_g4/sin_low_k3_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 3.0,
    "k": 3,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 1.5
    },
    "r_law_tag": "sin_low",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.0,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 5.070284788182899e-06,
      "lp_error": 4.385196779439466e-06,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 2.0204635953067496e-15,
      "picard_iters": 3,
      "w1p_error": 0.00043511515118180636,
      "w1p_error_cell": 0.00010461860746582919,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 1.3622611667634066e-07,
      "lp_error": 1.1245173968854513e-07,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 3.603133012402934,
      "ocv_w1p_cell": 4.838270081823697,
      "picard_converged": true,
      "picard_final_res": 8.524526795274076e-12,
      "picard_iters": 2,
      "w1p_error": 3.5805776054207076e-05,
      "w1p_error_cell": 3.657164650191093e-06,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 3.989639674744043e-09,
      "lp_error": 3.2290605178074547e-09,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 3.9453714754829297,
      "ocv_w1p_cell": 4.533760063470881,
      "picard_converged": true,
      "picard_final_res": 2.548035112151284e-14,
      "picard_iters": 2,
      "w1p_error": 2.3242237404051205e-06,
      "w1p_error_cell": 1.5788713385946985e-07,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 1.204333252516773e-10,
      "lp_error": 9.747453522893396e-11,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 3.9879310465030544,
      "ocv_w1p_cell": 4.366087898166816,
      "picard_converged": true,
      "picard_final_res": 2.4575682534513386e-14,
      "picard_iters": 2,
      "w1p_error": 1.4648429568579037e-07,
      "w1p_error_cell": 7.656377176459128e-09,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 3.71061904162878e-12,
      "lp_error": 3.006602521662463e-12,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 3.996430594644783,
      "ocv_w1p_cell": 4.162882928659519,
      "picard_converged": true,
      "picard_final_res": 4.2807221448251836e-14,
      "picard_iters": 2,
      "w1p_error": 9.177947787175992e-09,
      "w1p_error_cell": 4.2743559941715227e-10,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta1/results_radial_g4/sin_mid_k0_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 0.48,
    "k": 0,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 1.0,
      "r0": 1.5
    },
    "r_law_tag": "sin_mid",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.0074008693688211455,
      "lp_error": 0.007640511268588043,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 1.5546677413637272e-09,
      "picard_iters": 3,
      "w1p_error": 0.05633982398561563,
      "w1p_error_cell": 0.02659623603592106,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.0016624070995472856,
      "lp_error": 0.00173713082643085,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.1778410898163751,
      "ocv_w1p_cell": 1.8764667923789533,
      "picard_converged": true,
      "picard_final_res": 2.328293113836912e-10,
      "picard_iters": 3,
      "w1p_error": 0.024902903615677256,
      "w1p_error_cell": 0.007243482049288147,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.0003997389680226634,
      "lp_error": 0.0004194390590063681,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.0306530652452472,
      "ocv_w1p_cell": 1.8985496043728405,
      "picard_converged": true,
      "picard_final_res": 5.183502444560113e-12,
      "picard_iters": 3,
      "w1p_error": 0.012189685476947588,
      "w1p_error_cell": 0.0019427951428132254,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 9.891576123330318e-05,
      "lp_error": 0.00010389981423822455,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.011128119291428,
      "ocv_w1p_cell": 1.966732451150251,
      "picard_converged": true,
      "picard_final_res": 3.8288879114092296e-14,
      "picard_iters": 3,
      "w1p_error": 0.0060480114759960645,
      "w1p_error_cell": 0.0004970287924640185,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 2.4665018776801886e-05,
      "lp_error": 2.5914127207090174e-05,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.003751709605605,
      "ocv_w1p_cell": 1.9929664009137658,
      "picard_converged": true,
      "picard_final_res": 4.178397749246569e-15,
      "picard_iters": 3,
      "w1p_error": 0.003016152066694481,
      "w1p_error_cell": 0.0001248644707627727,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta1/results_radial_g4/sin_mid_k1_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 0.96,
    "k": 1,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 1.0,
      "r0": 1.5
    },
    "r_law_tag": "sin_mid",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.0005306375132762305,
      "lp_error": 0.0004885964265829211,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 8.079946265231209e-12,
      "picard_iters": 3,
      "w1p_error": 0.026474519291760236,
      "w1p_error_cell": 0.0034828886341262497,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 6.147363303916621e-05,
      "lp_error": 5.1485322003800915e-05,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.798127217988148,
      "ocv_w1p_cell": 2.3576959421489887,
      "picard_converged": true,
      "picard_final_res": 3.743457374496847e-14,
      "picard_iters": 3,
      "w1p_error": 0.00761268490825036,
      "w1p_error_cell": 0.0006795202271280365,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 7.3952168337137704e-06,
      "lp_error": 6.059866569501602e-06,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.9409856980332847,
      "ocv_w1p_cell": 2.7394990913283923,
      "picard_converged": true,
      "picard_final_res": 2.2284915742929165e-15,
      "picard_iters": 3,
      "w1p_error": 0.001982635774570401,
      "w1p_error_cell": 0.0001017491967061671,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 9.039505151931023e-07,
      "lp_error": 7.401367319934223e-07,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.9851319818664976,
      "ocv_w1p_cell": 2.8021046023613208,
      "picard_converged": true,
      "picard_final_res": 2.35121058999408e-10,
      "picard_iters": 2,
      "w1p_error": 0.0005007934804529201,
      "w1p_error_cell": 1.4588594499439264e-05,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 1.119383246722276e-07,
      "lp_error": 9.179246528625317e-08,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.9964290214172782,
      "ocv_w1p_cell": 2.803856920078197,
      "picard_converged": true,
      "picard_final_res": 4.852190287058671e-12,
      "picard_iters": 2,
      "w1p_error": 0.00012550864668071303,
      "w1p_error_cell": 2.0891441947146697e-06,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta1/results_radial_g4/sin_mid_k2_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 1.44,
    "k": 2,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 1.0,
      "r0": 1.5
    },
    "r_law_tag": "sin_mid",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 5.527955797719104e-05,
      "lp_error": 4.937572504845661e-05,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 1.2415149250692288e-14,
      "picard_iters": 3,
      "w1p_error": 0.005650373047586345,
      "w1p_error_cell": 0.0009646127023941755,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 3.4298303580461853e-06,
      "lp_error": 2.9022292861639166e-06,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 2.8548886998847833,
      "ocv_w1p_cell": 3.64300062351685,
      "picard_converged": true,
      "picard_final_res": 3.613117195402019e-15,
      "picard_iters": 3,
      "w1p_error": 0.0007810340875709272,
      "w1p_error_cell": 7.721479356331872e-05,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 2.0676340453008602e-07,
      "lp_error": 1.746281100949356e-07,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 2.961563757416999,
      "ocv_w1p_cell": 3.795818555470943,
      "picard_converged": true,
      "picard_final_res": 1.0910639927522711e-11,
      "picard_iters": 2,
      "w1p_error": 0.0001002652552262502,
      "w1p_error_cell": 5.559622084277869e-06,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 1.2792750058021438e-08,
      "lp_error": 1.0832156645391759e-08,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 2.992654000876213,
      "ocv_w1p_cell": 3.7540372367430033,
      "picard_converged": true,
      "picard_final_res": 4.6588084469183194e-14,
      "picard_iters": 2,
      "w1p_error": 1.2597136715651412e-05,
      "w1p_error_cell": 4.1206664176069366e-07,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 7.948969296380674e-10,
      "lp_error": 6.741534053378065e-10,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 2.9985005709699886,
      "ocv_w1p_cell": 3.744583835579112,
      "picard_converged": true,
      "picard_final_res": 4.046961856137172e-14,
      "picard_iters": 2,
      "w1p_error": 1.576279505109419e-06,
      "w1p_error_cell": 3.074223248143469e-08,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta1/results_radial_g4/sin_mid_k3_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 1.92,
    "k": 3,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 1.0,
      "r0": 1.5
    },
    "r_law_tag": "sin_mid",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 7.721977938025965e-06,
      "lp_error": 6.6319147762494175e-06,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 3.084707853602278e-15,
      "picard_iters": 3,
      "w1p_error": 0.0005897497216882249,
      "w1p_error_cell": 0.00016607702868195507,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 2.108813773998189e-07,
      "lp_error": 1.7253073558996257e-07,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 3.5316312527007936,
      "ocv_w1p_cell": 4.872128323516887,
      "picard_converged": true,
      "picard_final_res": 1.7472516625372435e-11,
      "picard_iters": 2,
      "w1p_error": 5.0996550887776325e-05,
      "w1p_error_cell": 5.670910564098206e-06,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 6.181467056431084e-09,
      "lp_error": 4.9456793118307875e-09,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 3.948439008165671,
      "ocv_w1p_cell": 4.552295820686299,
      "picard_converged": true,
      "picard_final_res": 3.4212349948106186e-14,
      "picard_iters": 2,
      "w1p_error": 3.303255953620521e-06,
      "w1p_error_cell": 2.4169919665107706e-07,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 1.866323933150615e-10,
      "lp_error": 1.4923802256996994e-10,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 3.9890133862794652,
      "ocv_w1p_cell": 4.379224434178103,
      "picard_converged": true,
      "picard_final_res": 2.3629982647640663e-14,
      "picard_iters": 2,
      "w1p_error": 2.0803171243913354e-07,
      "w1p_error_cell": 1.1614413784230229e-08,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 5.7490719756664186e-12,
      "lp_error": 4.602304596793101e-12,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 3.996599065423683,
      "ocv_w1p_cell": 4.17219347770375,
      "picard_converged": true,
      "picard_final_res": 3.307483946516071e-14,
      "picard_iters": 2,
      "w1p_error": 1.3032668381542085e-08,
      "w1p_error_cell": 6.442314316933565e-10,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta1/results_trigonometric/sin_high_k0_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 0.64,
    "k": 0,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.816496580927726,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 2 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 2.0
    },
    "r_law_tag": "sin_high",
    "r_law_type": "trigonometric",
    "r_minus": 2.0,
    "r_plus": 2.5,
    "solution": "trigonometric"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.02317529502414728,
      "lp_error": 0.02354469928293259,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 4.690639872800916e-16,
      "picard_iters": 4,
      "w1p_error": 0.3272895957350008,
      "w1p_error_cell": 0.16005863250295405,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.005719036966470657,
      "lp_error": 0.005771291882722986,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 0.9007485413776462,
      "ocv_w1p_cell": 1.7993820697882255,
      "picard_converged": true,
      "picard_final_res": 2.289640492381619e-15,
      "picard_iters": 4,
      "w1p_error": 0.17529917417496726,
      "w1p_error_cell": 0.045984463655758145,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.0014232263055796977,
      "lp_error": 0.0014360342575552593,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 0.9632980743278204,
      "ocv_w1p_cell": 1.957634944604824,
      "picard_converged": true,
      "picard_final_res": 3.937607287616728e-11,
      "picard_iters": 3,
      "w1p_error": 0.08990798304785191,
      "w1p_error_cell": 0.011838707390631042,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 0.0003551890446533797,
      "lp_error": 0.00035841344288333984,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 0.9884589536151053,
      "ocv_w1p_cell": 1.9830649729698602,
      "picard_converged": true,
      "picard_final_res": 2.20895802167559e-13,
      "picard_iters": 3,
      "w1p_error": 0.04531504968467716,
      "w1p_error_cell": 0.0029946236239078135,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 8.875838659674215e-05,
      "lp_error": 8.956605866821042e-05,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 0.9969587530372835,
      "ocv_w1p_cell": 1.9949473511823057,
      "picard_converged": true,
      "picard_final_res": 1.9197234205600053e-14,
      "picard_iters": 3,
      "w1p_error": 0.02270533800237859,
      "w1p_error_cell": 0.0007512824673386246,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta1/results_trigonometric/sin_high_k1_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 1.28,
    "k": 1,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.816496580927726,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 2 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 2.0
    },
    "r_law_tag": "sin_high",
    "r_law_type": "trigonometric",
    "r_minus": 2.0,
    "r_plus": 2.5,
    "solution": "trigonometric"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.0025015614758473934,
      "lp_error": 0.0026233687059997257,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 8.697172608903352e-16,
      "picard_iters": 4,
      "w1p_error": 0.07061869819519587,
      "w1p_error_cell": 0.04177469807932864,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.00020546535833587432,
      "lp_error": 0.0002208735087127167,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.8319118065644953,
      "ocv_w1p_cell": 2.9644295011412254,
      "picard_converged": true,
      "picard_final_res": 4.0814843488748706e-12,
      "picard_iters": 3,
      "w1p_error": 0.019836237716233614,
      "w1p_error_cell": 0.0053521850413175125,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 2.3969296013428515e-05,
      "lp_error": 2.631009310760238e-05,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.9353422366242117,
      "ocv_w1p_cell": 2.9404412458134215,
      "picard_converged": true,
      "picard_final_res": 9.546895916017218e-15,
      "picard_iters": 3,
      "w1p_error": 0.005186366926551554,
      "w1p_error_cell": 0.0006972204301166542,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 2.946909547246842e-06,
      "lp_error": 3.265497098300357e-06,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.973881643162214,
      "ocv_w1p_cell": 2.834768871619735,
      "picard_converged": true,
      "picard_final_res": 1.3418808312377768e-14,
      "picard_iters": 3,
      "w1p_error": 0.0013202788208172343,
      "w1p_error_cell": 9.772814227363639e-05,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 3.663973843573696e-07,
      "lp_error": 4.0722900881369064e-07,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.99061158271062,
      "ocv_w1p_cell": 2.7771974370711683,
      "picard_converged": true,
      "picard_final_res": 2.2727891729101766e-12,
      "picard_iters": 2,
      "w1p_error": 0.0003322246560819817,
      "w1p_error_cell": 1.4256073009652022e-05,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta1/results_trigonometric/sin_high_k2_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 1.92,
    "k": 2,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.816496580927726,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 2 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 2.0
    },
    "r_law_tag": "sin_high",
    "r_law_type": "trigonometric",
    "r_minus": 2.0,
    "r_plus": 2.5,
    "solution": "trigonometric"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.0002761779465768061,
      "lp_error": 0.0002953588283119467,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 3.2699064475703748e-12,
      "picard_iters": 3,
      "w1p_error": 0.019128635190626013,
      "w1p_error_cell": 0.005846834392684136,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 2.012029103575549e-05,
      "lp_error": 2.3207126922052427e-05,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 2.8172579087789207,
      "ocv_w1p_cell": 2.8376902283089276,
      "picard_converged": true,
      "picard_final_res": 1.162399892631222e-14,
      "picard_iters": 3,
      "w1p_error": 0.002713968786966031,
      "w1p_error_cell": 0.0008178824999989047,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 1.1858759279167096e-06,
      "lp_error": 1.4045002244069246e-06,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 2.9310664903265646,
      "ocv_w1p_cell": 3.5356446602770624,
      "picard_converged": true,
      "picard_final_res": 3.484347044995164e-14,
      "picard_iters": 3,
      "w1p_error": 0.0003558491360080568,
      "w1p_error_cell": 7.052706631622432e-05,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 7.285814428176658e-08,
      "lp_error": 8.620204311766724e-08,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 2.98656976606231,
      "ocv_w1p_cell": 3.9181180838419984,
      "picard_converged": true,
      "picard_final_res": 6.071894184129489e-13,
      "picard_iters": 2,
      "w1p_error": 4.489715604036825e-05,
      "w1p_error_cell": 4.665355571937505e-06,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 4.549103034638796e-09,
      "lp_error": 5.3908910472012916e-09,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 2.9962498651145006,
      "ocv_w1p_cell": 3.8893093515604993,
      "picard_converged": true,
      "picard_final_res": 2.145787038594265e-13,
      "picard_iters": 2,
      "w1p_error": 5.626751664450211e-06,
      "w1p_error_cell": 3.148371497510759e-07,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta1/results_trigonometric/sin_high_k3_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 2.56,
    "k": 3,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.816496580927726,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 2 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 2.0
    },
    "r_law_tag": "sin_high",
    "r_law_type": "trigonometric",
    "r_minus": 2.0,
    "r_plus": 2.5,
    "solution": "trigonometric"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 6.482967249064748e-05,
      "lp_error": 6.970820105751358e-05,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 6.960037914392448e-14,
      "picard_iters": 3,
      "w1p_error": 0.00392437925276699,
      "w1p_error_cell": 0.0023762735254735153,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 2.560220748039656e-06,
      "lp_error": 3.109501192357783e-06,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 3.502734113698172,
      "ocv_w1p_cell": 3.7286280162186034,
      "picard_converged": true,
      "picard_final_res": 7.169715610578478e-15,
      "picard_iters": 3,
      "w1p_error": 0.0003462126530258216,
      "w1p_error_cell": 0.00017925346273601594,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 8.25663671289351e-08,
      "lp_error": 1.054570608498137e-07,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 3.7868576265870266,
      "ocv_w1p_cell": 4.56900482615671,
      "picard_converged": true,
      "picard_final_res": 1.3827344747067894e-12,
      "picard_iters": 2,
      "w1p_error": 2.5083330533412303e-05,
      "w1p_error_cell": 7.551966432554207e-06,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 2.493008821287392e-09,
      "lp_error": 3.2330047527742974e-09,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 3.9639835155021195,
      "ocv_w1p_cell": 4.272483263049013,
      "picard_converged": true,
      "picard_final_res": 8.188488944460501e-14,
      "picard_iters": 2,
      "w1p_error": 1.6073381789505104e-06,
      "w1p_error_cell": 3.9076389762257413e-07,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 7.65196517394084e-11,
      "lp_error": 9.931051440069928e-11,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 3.9869075878430693,
      "ocv_w1p_cell": 4.098658411624667,
      "picard_converged": true,
      "picard_final_res": 7.700449671045676e-14,
      "picard_iters": 2,
      "w1p_error": 1.0137444433066016e-07,
      "w1p_error_cell": 2.2808425635356252e-08,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta1/results_trigonometric/sin_low_k0_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 0.75,
    "k": 0,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 1.5
    },
    "r_law_tag": "sin_low",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.0,
    "solution": "trigonometric"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.05315839173629901,
      "lp_error": 0.053473079894993794,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 1.0152677658619556e-13,
      "picard_iters": 4,
      "w1p_error": 0.34953334079611087,
      "w1p_error_cell": 0.2554844932881848,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.013973210163205994,
      "lp_error": 0.014068259045378947,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.2929874571277562,
      "ocv_w1p_cell": 1.8843536015290032,
      "picard_converged": true,
      "picard_final_res": 6.135009528620335e-15,
      "picard_iters": 4,
      "w1p_error": 0.14264632891440004,
      "w1p_error_cell": 0.06920183157310333,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.0035284755810312193,
      "lp_error": 0.0035520318654408637,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.1456357232642278,
      "ocv_w1p_cell": 1.9704330402995598,
      "picard_converged": true,
      "picard_final_res": 5.742308408924549e-11,
      "picard_iters": 3,
      "w1p_error": 0.0644747820179224,
      "w1p_error_cell": 0.017658676053843095,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 0.0008845836905755857,
      "lp_error": 0.0008904305127729528,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.0536298110037814,
      "ocv_w1p_cell": 1.9915089910123387,
      "picard_converged": true,
      "picard_final_res": 2.8363496394994327e-13,
      "picard_iters": 3,
      "w1p_error": 0.03106101941563371,
      "w1p_error_cell": 0.0044407282423727604,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 0.00022130341189641547,
      "lp_error": 0.00022276275476831235,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.0183080204573032,
      "ocv_w1p_cell": 1.9976064709644128,
      "picard_converged": true,
      "picard_final_res": 1.345653958990195e-14,
      "picard_iters": 3,
      "w1p_error": 0.015334670410613992,
      "w1p_error_cell": 0.001112025456752839,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta1/results_trigonometric/sin_low_k1_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 1.5,
    "k": 1,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 1.5
    },
    "r_law_tag": "sin_low",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.0,
    "solution": "trigonometric"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.0033746660574490543,
      "lp_error": 0.003365334117889517,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 1.0368657823440205e-15,
      "picard_iters": 4,
      "w1p_error": 0.1478386107455089,
      "w1p_error_cell": 0.03154875254000655,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.00020446463597406268,
      "lp_error": 0.00020061509351314478,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.9135613183569382,
      "ocv_w1p_cell": 2.75943262767361,
      "picard_converged": true,
      "picard_final_res": 7.710271783498534e-13,
      "picard_iters": 3,
      "w1p_error": 0.0392417636222093,
      "w1p_error_cell": 0.004659187623616971,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 1.7742144989554566e-05,
      "lp_error": 1.6852834150543337e-05,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.9722407653328409,
      "ocv_w1p_cell": 3.0046404236532362,
      "picard_converged": true,
      "picard_final_res": 5.569915844961055e-15,
      "picard_iters": 3,
      "w1p_error": 0.010001033646598004,
      "w1p_error_cell": 0.0005805281798008067,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 1.8347165553758234e-06,
      "lp_error": 1.7089046560818511e-06,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.9948306632817157,
      "ocv_w1p_cell": 2.979844549825252,
      "picard_converged": true,
      "picard_final_res": 8.367276916502763e-15,
      "picard_iters": 3,
      "w1p_error": 0.0025092331846990447,
      "w1p_error_cell": 7.358693495335537e-05,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 2.140779462097722e-07,
      "lp_error": 1.9826063096916804e-07,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.9985003344689505,
      "ocv_w1p_cell": 2.95180870117065,
      "picard_converged": true,
      "picard_final_res": 6.815449855723616e-12,
      "picard_iters": 2,
      "w1p_error": 0.0006279607152396888,
      "w1p_error_cell": 9.51081542645156e-06,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta1/results_trigonometric/sin_low_k2_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 2.25,
    "k": 2,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 1.5
    },
    "r_law_tag": "sin_low",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.0,
    "solution": "trigonometric"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.00040916452276421847,
      "lp_error": 0.00037659057557479865,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 1.871375788144699e-12,
      "picard_iters": 3,
      "w1p_error": 0.033019252961424356,
      "w1p_error_cell": 0.008030070202690406,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 2.0322915703389674e-05,
      "lp_error": 1.6552304749845056e-05,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 2.834906100958056,
      "ocv_w1p_cell": 3.599953763329565,
      "picard_converged": true,
      "picard_final_res": 4.809689744301692e-14,
      "picard_iters": 3,
      "w1p_error": 0.004627809487914806,
      "w1p_error_cell": 0.0006622550464331618,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 9.769872044142405e-07,
      "lp_error": 7.750580666437714e-07,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 2.991385657480526,
      "ocv_w1p_cell": 4.0721187711803974,
      "picard_converged": true,
      "picard_final_res": 3.078715036875826e-14,
      "picard_iters": 3,
      "w1p_error": 0.0005819406042182295,
      "w1p_error_cell": 3.937271655094995e-05,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 5.6199640483251915e-08,
      "lp_error": 4.5194016915506025e-08,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 2.9973162674981193,
      "ocv_w1p_cell": 4.06940369751524,
      "picard_converged": true,
      "picard_final_res": 7.997069596221173e-13,
      "picard_iters": 2,
      "w1p_error": 7.287801877692767e-05,
      "w1p_error_cell": 2.345215753949207e-06,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 3.4668977679714097e-09,
      "lp_error": 2.8071183442785634e-09,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 2.9998861248908066,
      "ocv_w1p_cell": 3.965464590879438,
      "picard_converged": true,
      "picard_final_res": 1.3612606908009696e-13,
      "picard_iters": 2,
      "w1p_error": 9.110471428388188e-06,
      "w1p_error_cell": 1.501270719521833e-07,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta1/results_trigonometric/sin_low_k3_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 3.0,
    "k": 3,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 0.5\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 0.5,
      "r0": 1.5
    },
    "r_law_tag": "sin_low",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.0,
    "solution": "trigonometric"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 8.38353763736444e-05,
      "lp_error": 7.60977202965434e-05,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 2.132090573852466e-14,
      "picard_iters": 3,
      "w1p_error": 0.005660899284890355,
      "w1p_error_cell": 0.0016381293911287786,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 3.086791035891374e-06,
      "lp_error": 2.4307664573594412e-06,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 3.6758310356857793,
      "ocv_w1p_cell": 3.9033271959544997,
      "picard_converged": true,
      "picard_final_res": 1.4320642410774354e-14,
      "picard_iters": 3,
      "w1p_error": 0.00044294522829115945,
      "w1p_error_cell": 0.00010947870045876644,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 7.29019208055497e-08,
      "lp_error": 5.490801375678091e-08,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 3.7346955045305505,
      "ocv_w1p_cell": 4.677080981122217,
      "picard_converged": true,
      "picard_final_res": 1.9188740623254683e-12,
      "picard_iters": 2,
      "w1p_error": 3.327320655032157e-05,
      "w1p_error_cell": 4.279450094142401e-06,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 2.0045800939640033e-09,
      "lp_error": 1.5182212230591114e-09,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 3.949053203546241,
      "ocv_w1p_cell": 4.472241021017681,
      "picard_converged": true,
      "picard_final_res": 5.6108790652765653e-14,
      "picard_iters": 2,
      "w1p_error": 2.1543248312416558e-06,
      "w1p_error_cell": 1.928009950365898e-07,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 5.99966375981824e-11,
      "lp_error": 4.5721618391941e-11,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 3.9886100323876,
      "ocv_w1p_cell": 4.270958532432628,
      "picard_converged": true,
      "picard_final_res": 6.390233013706605e-14,
      "picard_iters": 2,
      "w1p_error": 1.3571252364375312e-07,
      "w1p_error_cell": 9.986714683836522e-09,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta1/results_trigonometric/sin_mid_k0_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 0.48,
    "k": 0,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 1.0,
      "r0": 1.5
    },
    "r_law_tag": "sin_mid",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "trigonometric"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.05435155073767011,
      "lp_error": 0.053970303801670685,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 3.917036383127443e-14,
      "picard_iters": 4,
      "w1p_error": 0.46135132093385645,
      "w1p_error_cell": 0.24970251064662535,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.012623084683485775,
      "lp_error": 0.012668367194087825,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.0658304603803777,
      "ocv_w1p_cell": 1.7840176546559168,
      "picard_converged": true,
      "picard_final_res": 1.4285515920701184e-15,
      "picard_iters": 4,
      "w1p_error": 0.2203864196716106,
      "w1p_error_cell": 0.07250702433113454,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.003050039120337598,
      "lp_error": 0.0030700784036831793,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.0108814679936118,
      "ocv_w1p_cell": 1.9283464923935072,
      "picard_converged": true,
      "picard_final_res": 9.07632719487633e-11,
      "picard_iters": 3,
      "w1p_error": 0.1093652085919341,
      "w1p_error_cell": 0.019049779184641527,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 0.0007553419784846308,
      "lp_error": 0.0007607984482023542,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.0062335933592712,
      "ocv_w1p_cell": 1.9850374298262308,
      "picard_converged": true,
      "picard_final_res": 5.158600109202389e-13,
      "picard_iters": 3,
      "w1p_error": 0.05444684153557286,
      "w1p_error_cell": 0.004812094384675876,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 0.00018838516639670474,
      "lp_error": 0.00018977642902279104,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.0024270194349096,
      "ocv_w1p_cell": 1.9960844054463482,
      "picard_converged": true,
      "picard_final_res": 9.468832117738609e-15,
      "picard_iters": 3,
      "w1p_error": 0.027177661806326463,
      "w1p_error_cell": 0.0012062931373475845,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta1/results_trigonometric/sin_mid_k1_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 0.96,
    "k": 1,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 1.0,
      "r0": 1.5
    },
    "r_law_tag": "sin_mid",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "trigonometric"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.0030732392933032855,
      "lp_error": 0.003167485092918495,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 1.1477338835292175e-15,
      "picard_iters": 4,
      "w1p_error": 0.13161441563984666,
      "w1p_error_cell": 0.05268615417939289,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.0002897955993550389,
      "lp_error": 0.0002916941920552776,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.745087874249159,
      "ocv_w1p_cell": 2.6363219911114557,
      "picard_converged": true,
      "picard_final_res": 5.9126133163919806e-12,
      "picard_iters": 3,
      "w1p_error": 0.03926265506748346,
      "w1p_error_cell": 0.008473922756391125,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 3.408774683810429e-05,
      "lp_error": 3.5245201260290164e-05,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.9527704155073422,
      "ocv_w1p_cell": 3.01387056873405,
      "picard_converged": true,
      "picard_final_res": 1.3754426277499137e-14,
      "picard_iters": 3,
      "w1p_error": 0.01014231734003566,
      "w1p_error_cell": 0.0010491052410556982,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 3.998666643558368e-06,
      "lp_error": 4.2001281061089716e-06,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.9872207895210858,
      "ocv_w1p_cell": 2.9538368640868495,
      "picard_converged": true,
      "picard_final_res": 2.940466682212975e-14,
      "picard_iters": 3,
      "w1p_error": 0.002558138944126949,
      "w1p_error_cell": 0.00013540214933427158,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 4.873568193577053e-07,
      "lp_error": 5.148480409265373e-07,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.9955807801791003,
      "ocv_w1p_cell": 2.942462722792759,
      "picard_converged": true,
      "picard_final_res": 1.834738689138593e-11,
      "picard_iters": 2,
      "w1p_error": 0.0006414967429410525,
      "w1p_error_cell": 1.761391992205936e-05,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta1/results_trigonometric/sin_mid_k2_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 1.44,
    "k": 2,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 1.0,
      "r0": 1.5
    },
    "r_law_tag": "sin_mid",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "trigonometric"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.0006651983753013828,
      "lp_error": 0.0006679251717091256,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 8.046157471306728e-11,
      "picard_iters": 3,
      "w1p_error": 0.03516680339549644,
      "w1p_error_cell": 0.014068442756714868,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 3.150253516635558e-05,
      "lp_error": 3.1703202064127655e-05,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 2.8247144646904787,
      "ocv_w1p_cell": 3.5597530576489618,
      "picard_converged": true,
      "picard_final_res": 1.6134222028436634e-14,
      "picard_iters": 3,
      "w1p_error": 0.004963740974489206,
      "w1p_error_cell": 0.0011930360866654836,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 1.6326743402725732e-06,
      "lp_error": 1.72548589292373e-06,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 2.9750658478947973,
      "ocv_w1p_cell": 3.7086031659505796,
      "picard_converged": true,
      "picard_final_res": 4.2103982918698033e-14,
      "picard_iters": 3,
      "w1p_error": 0.0006312843908819492,
      "w1p_error_cell": 9.125418386783684e-05,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 9.791195406590687e-08,
      "lp_error": 1.0471633770380007e-07,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 2.996241073517308,
      "ocv_w1p_cell": 3.971747302615338,
      "picard_converged": true,
      "picard_final_res": 1.0882862749398726e-12,
      "picard_iters": 2,
      "w1p_error": 7.911641752827842e-05,
      "w1p_error_cell": 5.81617830432389e-06,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 6.095105488625851e-09,
      "lp_error": 6.547996385936895e-09,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 2.999303854645511,
      "ocv_w1p_cell": 3.960973880015883,
      "picard_converged": true,
      "picard_final_res": 3.773079779356975e-13,
      "picard_iters": 2,
      "w1p_error": 9.894325359928195e-06,
      "w1p_error_cell": 3.7347863436367095e-07,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2/delta1/results_trigonometric/sin_mid_k3_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 1.92,
    "k": 3,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1\u00b7sin(\u03c0x)sin(\u03c0y)",
    "r_law_params": {
      "amp": 1.0,
      "r0": 1.5
    },
    "r_law_tag": "sin_mid",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "trigonometric"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.00011939061189317389,
      "lp_error": 0.00011624363407116171,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 7.953068945309059e-14,
      "picard_iters": 3,
      "w1p_error": 0.008146905894162094,
      "w1p_error_cell": 0.0030467181893833748,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 4.201470653641304e-06,
      "lp_error": 4.308978398194268e-06,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 3.7282125371111716,
      "ocv_w1p_cell": 3.6494014521177713,
      "picard_converged": true,
      "picard_final_res": 1.1825502137310823e-14,
      "picard_iters": 3,
      "w1p_error": 0.0006147363524188947,
      "w1p_error_cell": 0.00024280240381957665,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 1.178319570670569e-07,
      "lp_error": 1.3157870888364032e-07,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 3.79273710915314,
      "ocv_w1p_cell": 4.648725705635054,
      "picard_converged": true,
      "picard_final_res": 2.256647539135812e-12,
      "picard_iters": 2,
      "w1p_error": 4.435690752111474e-05,
      "w1p_error_cell": 9.679370260985653e-06,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 3.4175171805671244e-09,
      "lp_error": 3.944298556957721e-09,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 3.9633242567985936,
      "ocv_w1p_cell": 4.325293180783739,
      "picard_converged": true,
      "picard_final_res": 2.374329443316573e-13,
      "picard_iters": 2,
      "w1p_error": 2.843686894646163e-06,
      "w1p_error_cell": 4.828409720944345e-07,
      "solver": "Newton"
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 1.0383226272595673e-10,
      "lp_error": 1.2059509680329592e-10,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 3.989982723372378,
      "ocv_w1p_cell": 4.139227242752215,
      "picard_converged": true,
      "picard_final_res": 1.6092487360868811e-13,
      "picard_iters": 2,
      "w1p_error": 1.7896878700658845e-07,
      "w1p_error_cell": 2.740138764541993e-08,
      "solver": "Newton"
    }
  ]
}

==> rates_results/dim2_voronoi/delta0/results_trigonometric/sin_high_k0_voronoi.json <==
{
 "config": {
  "solution": "trigonometric",
  "solution_name": "trigonometric",
  "gamma": null,
  "r_law_tag": "sin_high",
  "r_law_type": "trigonometric",
  "r_law_params": {
   "r0": 2.0,
   "amp": 0.5
  },
  "r_minus": 2.0,
  "r_plus": 2.5,
  "k": 0,
  "delta": 0.0,
  "alpha": 2.0,
  "kappa": 1.0,
  "nonlinear_solver": "newton, then picard 1e-10, then picard 1e-9 (per mesh)",
  "code": "hho_poly2d.py (polygonal HHO, validated against the C++ code on squares)",
  "mesh_tag": "voronoi"
 },
 "meshes": [
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N4_lloyd_tol0.25.json",
   "meshsize": 0.37262173588432546,
   "cells": 16,
   "w1p_error": 0.5245534850296487,
   "picard_converged": true,
   "solver": "Newton",
   "time": 0.0786886215209961
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N8_lloyd_tol0.25.json",
   "meshsize": 0.19109587802393474,
   "cells": 64,
   "w1p_error": 0.36357703027961175,
   "picard_converged": true,
   "solver": "Newton",
   "time": 0.2557368278503418
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N16_lloyd_tol0.25.json",
   "meshsize": 0.09179656510431422,
   "cells": 256,
   "w1p_error": 0.24166750253137603,
   "picard_converged": true,
   "solver": "Newton",
   "time": 0.8445322513580322
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N32_lloyd_tol0.25.json",
   "meshsize": 0.04781811810792616,
   "cells": 1024,
   "w1p_error": 0.1568046818364811,
   "picard_converged": true,
   "solver": "Newton",
   "time": 3.507054567337036
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N64_lloyd_tol0.25.json",
   "meshsize": 0.023730049774937978,
   "cells": 4096,
   "w1p_error": 0.0997530517279209,
   "picard_converged": true,
   "solver": "Newton",
   "time": 14.832081079483032
  }
 ]
}

==> rates_results/dim2_voronoi/delta0/results_trigonometric/sin_high_k1_voronoi.json <==
{
 "config": {
  "solution": "trigonometric",
  "solution_name": "trigonometric",
  "gamma": null,
  "r_law_tag": "sin_high",
  "r_law_type": "trigonometric",
  "r_law_params": {
   "r0": 2.0,
   "amp": 0.5
  },
  "r_minus": 2.0,
  "r_plus": 2.5,
  "k": 1,
  "delta": 0.0,
  "alpha": 2.0,
  "kappa": 1.0,
  "nonlinear_solver": "newton, then picard 1e-10, then picard 1e-9 (per mesh)",
  "code": "hho_poly2d.py (polygonal HHO, validated against the C++ code on squares)",
  "mesh_tag": "voronoi"
 },
 "meshes": [
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N4_lloyd_tol0.25.json",
   "meshsize": 0.37262173588432546,
   "cells": 16,
   "w1p_error": 0.10135743500903852,
   "picard_converged": true,
   "solver": "Newton",
   "time": 0.14908099174499512
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N8_lloyd_tol0.25.json",
   "meshsize": 0.19109587802393474,
   "cells": 64,
   "w1p_error": 0.06158445951953745,
   "picard_converged": true,
   "solver": "Newton",
   "time": 0.4327273368835449
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N16_lloyd_tol0.25.json",
   "meshsize": 0.09179656510431422,
   "cells": 256,
   "w1p_error": 0.026404229856616876,
   "picard_converged": true,
   "solver": "Newton",
   "time": 1.7486529350280762
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N32_lloyd_tol0.25.json",
   "meshsize": 0.04781811810792616,
   "cells": 1024,
   "w1p_error": 0.010397709295910388,
   "picard_converged": true,
   "solver": "Newton",
   "time": 6.473882436752319
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N64_lloyd_tol0.25.json",
   "meshsize": 0.023730049774937978,
   "cells": 4096,
   "w1p_error": 0.004008354453220684,
   "picard_converged": true,
   "solver": "Newton",
   "time": 37.06818079948425
  }
 ]
}

==> rates_results/dim2_voronoi/delta0/results_trigonometric/sin_high_k2_voronoi.json <==
{
 "config": {
  "solution": "trigonometric",
  "solution_name": "trigonometric",
  "gamma": null,
  "r_law_tag": "sin_high",
  "r_law_type": "trigonometric",
  "r_law_params": {
   "r0": 2.0,
   "amp": 0.5
  },
  "r_minus": 2.0,
  "r_plus": 2.5,
  "k": 2,
  "delta": 0.0,
  "alpha": 2.0,
  "kappa": 1.0,
  "nonlinear_solver": "newton, then picard 1e-10, then picard 1e-9 (per mesh)",
  "code": "hho_poly2d.py (polygonal HHO, validated against the C++ code on squares)",
  "mesh_tag": "voronoi"
 },
 "meshes": [
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N4_lloyd_tol0.25.json",
   "meshsize": 0.37262173588432546,
   "cells": 16,
   "w1p_error": 0.06044567832262425,
   "picard_converged": true,
   "solver": "Newton",
   "time": 0.1930100917816162
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N8_lloyd_tol0.25.json",
   "meshsize": 0.19109587802393474,
   "cells": 64,
   "w1p_error": 0.020501530275693743,
   "picard_converged": true,
   "solver": "Newton",
   "time": 0.708838939666748
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N16_lloyd_tol0.25.json",
   "meshsize": 0.09179656510431422,
   "cells": 256,
   "w1p_error": 0.006514418459288299,
   "picard_converged": true,
   "solver": "Newton",
   "time": 3.0137417316436768
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N32_lloyd_tol0.25.json",
   "meshsize": 0.04781811810792616,
   "cells": 1024,
   "w1p_error": 0.0019054878319371181,
   "picard_converged": true,
   "solver": "Newton",
   "time": 12.010129690170288
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N64_lloyd_tol0.25.json",
   "meshsize": 0.023730049774937978,
   "cells": 4096,
   "w1p_error": 0.0005373995985256518,
   "picard_converged": true,
   "solver": "Newton",
   "time": 69.47243523597717
  }
 ]
}

==> rates_results/dim2_voronoi/delta0/results_trigonometric/sin_high_k3_voronoi.json <==
{
 "config": {
  "solution": "trigonometric",
  "solution_name": "trigonometric",
  "gamma": null,
  "r_law_tag": "sin_high",
  "r_law_type": "trigonometric",
  "r_law_params": {
   "r0": 2.0,
   "amp": 0.5
  },
  "r_minus": 2.0,
  "r_plus": 2.5,
  "k": 3,
  "delta": 0.0,
  "alpha": 2.0,
  "kappa": 1.0,
  "nonlinear_solver": "newton, then picard 1e-10, then picard 1e-9 (per mesh)",
  "code": "hho_poly2d.py (polygonal HHO, validated against the C++ code on squares)",
  "mesh_tag": "voronoi"
 },
 "meshes": [
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N4_lloyd_tol0.25.json",
   "meshsize": 0.37262173588432546,
   "cells": 16,
   "w1p_error": 0.027990582988712716,
   "picard_converged": true,
   "solver": "Newton",
   "time": 0.3316969871520996
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N8_lloyd_tol0.25.json",
   "meshsize": 0.19109587802393474,
   "cells": 64,
   "w1p_error": 0.009206346384953022,
   "picard_converged": true,
   "solver": "Newton",
   "time": 1.562150478363037
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N16_lloyd_tol0.25.json",
   "meshsize": 0.09179656510431422,
   "cells": 256,
   "w1p_error": 0.002872220504829196,
   "picard_converged": true,
   "solver": "Newton",
   "time": 6.254020690917969
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N32_lloyd_tol0.25.json",
   "meshsize": 0.04781811810792616,
   "cells": 1024,
   "w1p_error": 0.0008250655356620584,
   "picard_converged": true,
   "solver": "Newton",
   "time": 25.402862310409546
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N64_lloyd_tol0.25.json",
   "meshsize": 0.023730049774937978,
   "cells": 4096,
   "w1p_error": 0.00021143692252115708,
   "picard_converged": true,
   "solver": "Newton",
   "time": 142.05911588668823
  }
 ]
}

==> rates_results/dim2_voronoi/delta0/results_trigonometric/sin_low_k0_voronoi.json <==
{
 "config": {
  "solution": "trigonometric",
  "solution_name": "trigonometric",
  "gamma": null,
  "r_law_tag": "sin_low",
  "r_law_type": "trigonometric",
  "r_law_params": {
   "r0": 1.5,
   "amp": 0.5
  },
  "r_minus": 1.5,
  "r_plus": 2.0,
  "k": 0,
  "delta": 0.0,
  "alpha": 2.0,
  "kappa": 1.0,
  "nonlinear_solver": "newton, then picard 1e-10, then picard 1e-9 (per mesh)",
  "code": "hho_poly2d.py (polygonal HHO, validated against the C++ code on squares)",
  "mesh_tag": "voronoi"
 },
 "meshes": [
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N4_lloyd_tol0.25.json",
   "meshsize": 0.37262173588432546,
   "cells": 16,
   "w1p_error": 0.5320342555719568,
   "picard_converged": true,
   "solver": "Newton",
   "time": 0.07987666130065918
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N8_lloyd_tol0.25.json",
   "meshsize": 0.19109587802393474,
   "cells": 64,
   "w1p_error": 0.23399937456892278,
   "picard_converged": true,
   "solver": "Newton",
   "time": 0.290759801864624
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N16_lloyd_tol0.25.json",
   "meshsize": 0.09179656510431422,
   "cells": 256,
   "w1p_error": 0.12791257038676018,
   "picard_converged": true,
   "solver": "Newton",
   "time": 1.2398571968078613
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N32_lloyd_tol0.25.json",
   "meshsize": 0.04781811810792616,
   "cells": 1024,
   "w1p_error": 0.06983172180209543,
   "picard_converged": true,
   "solver": "Newton",
   "time": 5.645325660705566
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N64_lloyd_tol0.25.json",
   "meshsize": 0.023730049774937978,
   "cells": 4096,
   "w1p_error": 0.03650410835467427,
   "picard_converged": true,
   "solver": "Newton",
   "time": 37.79786419868469
  }
 ]
}

==> rates_results/dim2_voronoi/delta0/results_trigonometric/sin_low_k1_voronoi.json <==
{
 "config": {
  "solution": "trigonometric",
  "solution_name": "trigonometric",
  "gamma": null,
  "r_law_tag": "sin_low",
  "r_law_type": "trigonometric",
  "r_law_params": {
   "r0": 1.5,
   "amp": 0.5
  },
  "r_minus": 1.5,
  "r_plus": 2.0,
  "k": 1,
  "delta": 0.0,
  "alpha": 2.0,
  "kappa": 1.0,
  "nonlinear_solver": "newton, then picard 1e-10, then picard 1e-9 (per mesh)",
  "code": "hho_poly2d.py (polygonal HHO, validated against the C++ code on squares)",
  "mesh_tag": "voronoi"
 },
 "meshes": [
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N4_lloyd_tol0.25.json",
   "meshsize": 0.37262173588432546,
   "cells": 16,
   "w1p_error": 0.20805924413877686,
   "picard_converged": true,
   "solver": "Newton",
   "time": 0.17661142349243164
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N8_lloyd_tol0.25.json",
   "meshsize": 0.19109587802393474,
   "cells": 64,
   "w1p_error": 0.052957867472779335,
   "picard_converged": true,
   "solver": "Newton",
   "time": 0.575505256652832
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N16_lloyd_tol0.25.json",
   "meshsize": 0.09179656510431422,
   "cells": 256,
   "w1p_error": 0.013381174972741793,
   "picard_converged": true,
   "solver": "Newton",
   "time": 2.5515196323394775
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N32_lloyd_tol0.25.json",
   "meshsize": 0.04781811810792616,
   "cells": 1024,
   "w1p_error": 0.0034586921239299125,
   "picard_converged": true,
   "solver": "Newton",
   "time": 20.595566034317017
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N64_lloyd_tol0.25.json",
   "meshsize": 0.023730049774937978,
   "cells": 4096,
   "w1p_error": 0.0009588072155296071,
   "picard_converged": true,
   "solver": "Newton",
   "time": 136.20079517364502
  }
 ]
}

==> rates_results/dim2_voronoi/delta0/results_trigonometric/sin_low_k2_voronoi.json <==
{
 "config": {
  "solution": "trigonometric",
  "solution_name": "trigonometric",
  "gamma": null,
  "r_law_tag": "sin_low",
  "r_law_type": "trigonometric",
  "r_law_params": {
   "r0": 1.5,
   "amp": 0.5
  },
  "r_minus": 1.5,
  "r_plus": 2.0,
  "k": 2,
  "delta": 0.0,
  "alpha": 2.0,
  "kappa": 1.0,
  "nonlinear_solver": "newton, then picard 1e-10, then picard 1e-9 (per mesh)",
  "code": "hho_poly2d.py (polygonal HHO, validated against the C++ code on squares)",
  "mesh_tag": "voronoi"
 },
 "meshes": [
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N4_lloyd_tol0.25.json",
   "meshsize": 0.37262173588432546,
   "cells": 16,
   "w1p_error": 0.03929323296875402,
   "picard_converged": true,
   "solver": "Newton",
   "time": 0.8457765579223633
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N8_lloyd_tol0.25.json",
   "meshsize": 0.19109587802393474,
   "cells": 64,
   "w1p_error": 0.004415681959614774,
   "picard_converged": true,
   "solver": "Newton",
   "time": 2.723029851913452
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N16_lloyd_tol0.25.json",
   "meshsize": 0.09179656510431422,
   "cells": 256,
   "w1p_error": 0.0005670634179086968,
   "picard_converged": true,
   "solver": "Newton",
   "time": 14.13309621810913
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N32_lloyd_tol0.25.json",
   "meshsize": 0.04781811810792616,
   "cells": 1024,
   "w1p_error": 8.832239617699898e-05,
   "picard_converged": true,
   "solver": "Newton",
   "time": 72.20661520957947
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N64_lloyd_tol0.25.json",
   "meshsize": 0.023730049774937978,
   "cells": 4096,
   "w1p_error": 1.3965334277784953e-05,
   "picard_converged": true,
   "solver": "Newton",
   "time": 283.4672336578369
  }
 ]
}

==> rates_results/dim2_voronoi/delta0/results_trigonometric/sin_low_k3_voronoi.json <==
{
 "config": {
  "solution": "trigonometric",
  "solution_name": "trigonometric",
  "gamma": null,
  "r_law_tag": "sin_low",
  "r_law_type": "trigonometric",
  "r_law_params": {
   "r0": 1.5,
   "amp": 0.5
  },
  "r_minus": 1.5,
  "r_plus": 2.0,
  "k": 3,
  "delta": 0.0,
  "alpha": 2.0,
  "kappa": 1.0,
  "nonlinear_solver": "newton, then picard 1e-10, then picard 1e-9 (per mesh)",
  "code": "hho_poly2d.py (polygonal HHO, validated against the C++ code on squares)",
  "mesh_tag": "voronoi",
  "note": "meshes N=4..32 and N=64 computed in two runs (same code and solver rule; N=64 with the Pardiso linear solver)"
 },
 "meshes": [
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N4_lloyd_tol0.25.json",
   "meshsize": 0.37262173588432546,
   "cells": 16,
   "w1p_error": 0.0060855004888074465,
   "picard_converged": true,
   "solver": "Newton",
   "time": 1.5302660465240479
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N8_lloyd_tol0.25.json",
   "meshsize": 0.19109587802393474,
   "cells": 64,
   "w1p_error": 0.0009283981935837946,
   "picard_converged": true,
   "solver": "Newton",
   "time": 10.892139911651611
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N16_lloyd_tol0.25.json",
   "meshsize": 0.09179656510431422,
   "cells": 256,
   "w1p_error": 0.00016230733149821683,
   "picard_converged": true,
   "solver": "Newton",
   "time": 60.48889875411987
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N32_lloyd_tol0.25.json",
   "meshsize": 0.04781811810792616,
   "cells": 1024,
   "w1p_error": 3.294431603905219e-05,
   "picard_converged": true,
   "solver": "Newton",
   "time": 355.88921451568604
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N64_lloyd_tol0.25.json",
   "meshsize": 0.023730049774937978,
   "cells": 4096,
   "w1p_error": 6.478006961423523e-06,
   "picard_converged": true,
   "solver": "Newton",
   "time": 2945.03449511528
  }
 ]
}

==> rates_results/dim2_voronoi/delta0/results_trigonometric/sin_mid_k0_voronoi.json <==
{
 "config": {
  "solution": "trigonometric",
  "solution_name": "trigonometric",
  "gamma": null,
  "r_law_tag": "sin_mid",
  "r_law_type": "trigonometric",
  "r_law_params": {
   "r0": 1.5,
   "amp": 1.0
  },
  "r_minus": 1.5,
  "r_plus": 2.5,
  "k": 0,
  "delta": 0.0,
  "alpha": 2.0,
  "kappa": 1.0,
  "nonlinear_solver": "newton, then picard 1e-10, then picard 1e-9 (per mesh)",
  "code": "hho_poly2d.py (polygonal HHO, validated against the C++ code on squares)",
  "mesh_tag": "voronoi"
 },
 "meshes": [
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N4_lloyd_tol0.25.json",
   "meshsize": 0.37262173588432546,
   "cells": 16,
   "w1p_error": 0.6022416023956225,
   "picard_converged": true,
   "solver": "Newton",
   "time": 0.09014511108398438
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N8_lloyd_tol0.25.json",
   "meshsize": 0.19109587802393474,
   "cells": 64,
   "w1p_error": 0.3157994937143962,
   "picard_converged": true,
   "solver": "Newton",
   "time": 0.35602807998657227
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N16_lloyd_tol0.25.json",
   "meshsize": 0.09179656510431422,
   "cells": 256,
   "w1p_error": 0.20573084166869493,
   "picard_converged": true,
   "solver": "Newton",
   "time": 1.433093547821045
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N32_lloyd_tol0.25.json",
   "meshsize": 0.04781811810792616,
   "cells": 1024,
   "w1p_error": 0.1305805419742282,
   "picard_converged": true,
   "solver": "Newton",
   "time": 6.350120782852173
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N64_lloyd_tol0.25.json",
   "meshsize": 0.023730049774937978,
   "cells": 4096,
   "w1p_error": 0.08064111534896334,
   "picard_converged": true,
   "solver": "Newton",
   "time": 29.218510627746582
  }
 ]
}

==> rates_results/dim2_voronoi/delta0/results_trigonometric/sin_mid_k1_voronoi.json <==
{
 "config": {
  "solution": "trigonometric",
  "solution_name": "trigonometric",
  "gamma": null,
  "r_law_tag": "sin_mid",
  "r_law_type": "trigonometric",
  "r_law_params": {
   "r0": 1.5,
   "amp": 1.0
  },
  "r_minus": 1.5,
  "r_plus": 2.5,
  "k": 1,
  "delta": 0.0,
  "alpha": 2.0,
  "kappa": 1.0,
  "nonlinear_solver": "newton, then picard 1e-10, then picard 1e-9 (per mesh)",
  "code": "hho_poly2d.py (polygonal HHO, validated against the C++ code on squares)",
  "mesh_tag": "voronoi"
 },
 "meshes": [
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N4_lloyd_tol0.25.json",
   "meshsize": 0.37262173588432546,
   "cells": 16,
   "w1p_error": 0.1839888612638763,
   "picard_converged": true,
   "solver": "Newton",
   "time": 0.23657703399658203
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N8_lloyd_tol0.25.json",
   "meshsize": 0.19109587802393474,
   "cells": 64,
   "w1p_error": 0.061887130316364586,
   "picard_converged": true,
   "solver": "Newton",
   "time": 1.1420092582702637
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N16_lloyd_tol0.25.json",
   "meshsize": 0.09179656510431422,
   "cells": 256,
   "w1p_error": 0.023872137064311814,
   "picard_converged": true,
   "solver": "Newton",
   "time": 3.5521738529205322
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N32_lloyd_tol0.25.json",
   "meshsize": 0.04781811810792616,
   "cells": 1024,
   "w1p_error": 0.009091685432874343,
   "picard_converged": true,
   "solver": "Newton",
   "time": 20.27977156639099
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N64_lloyd_tol0.25.json",
   "meshsize": 0.023730049774937978,
   "cells": 4096,
   "w1p_error": 0.003458859217603921,
   "picard_converged": true,
   "solver": "Newton",
   "time": 124.2822015285492
  }
 ]
}

==> rates_results/dim2_voronoi/delta0/results_trigonometric/sin_mid_k2_voronoi.json <==
{
 "config": {
  "solution": "trigonometric",
  "solution_name": "trigonometric",
  "gamma": null,
  "r_law_tag": "sin_mid",
  "r_law_type": "trigonometric",
  "r_law_params": {
   "r0": 1.5,
   "amp": 1.0
  },
  "r_minus": 1.5,
  "r_plus": 2.5,
  "k": 2,
  "delta": 0.0,
  "alpha": 2.0,
  "kappa": 1.0,
  "nonlinear_solver": "newton, then picard 1e-10, then picard 1e-9 (per mesh)",
  "code": "hho_poly2d.py (polygonal HHO, validated against the C++ code on squares)",
  "mesh_tag": "voronoi"
 },
 "meshes": [
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N4_lloyd_tol0.25.json",
   "meshsize": 0.37262173588432546,
   "cells": 16,
   "w1p_error": 0.055802931211963516,
   "picard_converged": true,
   "solver": "Newton",
   "time": 0.3287949562072754
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N8_lloyd_tol0.25.json",
   "meshsize": 0.19109587802393474,
   "cells": 64,
   "w1p_error": 0.01893598729368813,
   "picard_converged": true,
   "solver": "Newton",
   "time": 1.794980525970459
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N16_lloyd_tol0.25.json",
   "meshsize": 0.09179656510431422,
   "cells": 256,
   "w1p_error": 0.006275513032249012,
   "picard_converged": true,
   "solver": "Newton",
   "time": 6.647713899612427
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N32_lloyd_tol0.25.json",
   "meshsize": 0.04781811810792616,
   "cells": 1024,
   "w1p_error": 0.0018582064997366104,
   "picard_converged": true,
   "solver": "Newton",
   "time": 34.98121213912964
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N64_lloyd_tol0.25.json",
   "meshsize": 0.023730049774937978,
   "cells": 4096,
   "w1p_error": 0.0005273870356828302,
   "picard_converged": true,
   "solver": "Newton",
   "time": 221.24552512168884
  }
 ]
}

==> rates_results/dim2_voronoi/delta0/results_trigonometric/sin_mid_k3_voronoi.json <==
{
 "config": {
  "solution": "trigonometric",
  "solution_name": "trigonometric",
  "gamma": null,
  "r_law_tag": "sin_mid",
  "r_law_type": "trigonometric",
  "r_law_params": {
   "r0": 1.5,
   "amp": 1.0
  },
  "r_minus": 1.5,
  "r_plus": 2.5,
  "k": 3,
  "delta": 0.0,
  "alpha": 2.0,
  "kappa": 1.0,
  "nonlinear_solver": "newton, then picard 1e-10, then picard 1e-9 (per mesh)",
  "code": "hho_poly2d.py (polygonal HHO, validated against the C++ code on squares)",
  "mesh_tag": "voronoi",
  "note": "meshes N=4..32 and N=64 computed in two runs (same code and solver rule; N=64 with the Pardiso linear solver)"
 },
 "meshes": [
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N4_lloyd_tol0.25.json",
   "meshsize": 0.37262173588432546,
   "cells": 16,
   "w1p_error": 0.021301354139906012,
   "picard_converged": true,
   "solver": "Newton",
   "time": 0.8737919330596924
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N8_lloyd_tol0.25.json",
   "meshsize": 0.19109587802393474,
   "cells": 64,
   "w1p_error": 0.008774656658342667,
   "picard_converged": true,
   "solver": "Newton",
   "time": 9.523033142089844
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N16_lloyd_tol0.25.json",
   "meshsize": 0.09179656510431422,
   "cells": 256,
   "w1p_error": 0.002831919307314046,
   "picard_converged": true,
   "solver": "Newton",
   "time": 38.41118025779724
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N32_lloyd_tol0.25.json",
   "meshsize": 0.04781811810792616,
   "cells": 1024,
   "w1p_error": 0.0008214918040509779,
   "picard_converged": true,
   "solver": "Newton",
   "time": 261.88551902770996
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N64_lloyd_tol0.25.json",
   "meshsize": 0.023730049774937978,
   "cells": 4096,
   "w1p_error": 0.0002112314433070691,
   "picard_converged": true,
   "solver": "Newton",
   "time": 1531.830448627472
  }
 ]
}

==> rates_results/dim2_voronoi/delta1/results_exponential/sin_high_k0_voronoi.json <==
{
 "config": {
  "solution": "exponential",
  "solution_name": "exponential",
  "gamma": null,
  "r_law_tag": "sin_high",
  "r_law_type": "trigonometric",
  "r_law_params": {
   "r0": 2.0,
   "amp": 0.5
  },
  "r_minus": 2.0,
  "r_plus": 2.5,
  "k": 0,
  "delta": 1.0,
  "alpha": 2.0,
  "kappa": 1.0,
  "nonlinear_solver": "newton, then picard 1e-10, then picard 1e-9 (per mesh)",
  "code": "hho_poly2d.py (polygonal HHO, validated against the C++ code on squares)",
  "mesh_tag": "voronoi"
 },
 "meshes": [
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N4_lloyd_tol0.25.json",
   "meshsize": 0.37262173588432546,
   "cells": 16,
   "w1p_error": 0.5307567248824088,
   "picard_converged": true,
   "solver": "Newton",
   "time": 0.07085704803466797
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N8_lloyd_tol0.25.json",
   "meshsize": 0.19109587802393474,
   "cells": 64,
   "w1p_error": 0.2751681602137951,
   "picard_converged": true,
   "solver": "Newton",
   "time": 0.18042564392089844
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N16_lloyd_tol0.25.json",
   "meshsize": 0.09179656510431422,
   "cells": 256,
   "w1p_error": 0.14106499018357171,
   "picard_converged": true,
   "solver": "Newton",
   "time": 0.6790106296539307
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N32_lloyd_tol0.25.json",
   "meshsize": 0.04781811810792616,
   "cells": 1024,
   "w1p_error": 0.07065902395836185,
   "picard_converged": true,
   "solver": "Newton",
   "time": 2.9680895805358887
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N64_lloyd_tol0.25.json",
   "meshsize": 0.023730049774937978,
   "cells": 4096,
   "w1p_error": 0.03531129429126004,
   "picard_converged": true,
   "solver": "Newton",
   "time": 9.396538019180298
  }
 ]
}

==> rates_results/dim2_voronoi/delta1/results_exponential/sin_high_k1_voronoi.json <==
{
 "config": {
  "solution": "exponential",
  "solution_name": "exponential",
  "gamma": null,
  "r_law_tag": "sin_high",
  "r_law_type": "trigonometric",
  "r_law_params": {
   "r0": 2.0,
   "amp": 0.5
  },
  "r_minus": 2.0,
  "r_plus": 2.5,
  "k": 1,
  "delta": 1.0,
  "alpha": 2.0,
  "kappa": 1.0,
  "nonlinear_solver": "newton, then picard 1e-10, then picard 1e-9 (per mesh)",
  "code": "hho_poly2d.py (polygonal HHO, validated against the C++ code on squares)",
  "mesh_tag": "voronoi"
 },
 "meshes": [
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N4_lloyd_tol0.25.json",
   "meshsize": 0.37262173588432546,
   "cells": 16,
   "w1p_error": 0.08376157951079896,
   "picard_converged": true,
   "solver": "Newton",
   "time": 0.0625147819519043
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N8_lloyd_tol0.25.json",
   "meshsize": 0.19109587802393474,
   "cells": 64,
   "w1p_error": 0.020181497317323487,
   "picard_converged": true,
   "solver": "Newton",
   "time": 0.2507338523864746
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N16_lloyd_tol0.25.json",
   "meshsize": 0.09179656510431422,
   "cells": 256,
   "w1p_error": 0.004826214801625343,
   "picard_converged": true,
   "solver": "Newton",
   "time": 1.2684621810913086
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N32_lloyd_tol0.25.json",
   "meshsize": 0.04781811810792616,
   "cells": 1024,
   "w1p_error": 0.0011665785790425315,
   "picard_converged": true,
   "solver": "Newton",
   "time": 4.970096111297607
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N64_lloyd_tol0.25.json",
   "meshsize": 0.023730049774937978,
   "cells": 4096,
   "w1p_error": 0.00029318961084318735,
   "picard_converged": true,
   "solver": "Newton",
   "time": 25.751388788223267
  }
 ]
}

==> rates_results/dim2_voronoi/delta1/results_exponential/sin_high_k2_voronoi.json <==
{
 "config": {
  "solution": "exponential",
  "solution_name": "exponential",
  "gamma": null,
  "r_law_tag": "sin_high",
  "r_law_type": "trigonometric",
  "r_law_params": {
   "r0": 2.0,
   "amp": 0.5
  },
  "r_minus": 2.0,
  "r_plus": 2.5,
  "k": 2,
  "delta": 1.0,
  "alpha": 2.0,
  "kappa": 1.0,
  "nonlinear_solver": "newton, then picard 1e-10, then picard 1e-9 (per mesh)",
  "code": "hho_poly2d.py (polygonal HHO, validated against the C++ code on squares)",
  "mesh_tag": "voronoi"
 },
 "meshes": [
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N4_lloyd_tol0.25.json",
   "meshsize": 0.37262173588432546,
   "cells": 16,
   "w1p_error": 0.010418488553307778,
   "picard_converged": true,
   "solver": "Newton",
   "time": 0.12230062484741211
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N8_lloyd_tol0.25.json",
   "meshsize": 0.19109587802393474,
   "cells": 64,
   "w1p_error": 0.0012363727947470944,
   "picard_converged": true,
   "solver": "Newton",
   "time": 0.47553372383117676
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N16_lloyd_tol0.25.json",
   "meshsize": 0.09179656510431422,
   "cells": 256,
   "w1p_error": 0.00014633751508229335,
   "picard_converged": true,
   "solver": "Newton",
   "time": 1.7859859466552734
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N32_lloyd_tol0.25.json",
   "meshsize": 0.04781811810792616,
   "cells": 1024,
   "w1p_error": 1.8508297722101e-05,
   "picard_converged": true,
   "solver": "Newton",
   "time": 9.244982481002808
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N64_lloyd_tol0.25.json",
   "meshsize": 0.023730049774937978,
   "cells": 4096,
   "w1p_error": 2.2709405792718854e-06,
   "picard_converged": true,
   "solver": "Newton",
   "time": 54.914772510528564
  }
 ]
}

==> rates_results/dim2_voronoi/delta1/results_exponential/sin_high_k3_voronoi.json <==
{
 "config": {
  "solution": "exponential",
  "solution_name": "exponential",
  "gamma": null,
  "r_law_tag": "sin_high",
  "r_law_type": "trigonometric",
  "r_law_params": {
   "r0": 2.0,
   "amp": 0.5
  },
  "r_minus": 2.0,
  "r_plus": 2.5,
  "k": 3,
  "delta": 1.0,
  "alpha": 2.0,
  "kappa": 1.0,
  "nonlinear_solver": "newton, then picard 1e-10, then picard 1e-9 (per mesh)",
  "code": "hho_poly2d.py (polygonal HHO, validated against the C++ code on squares)",
  "mesh_tag": "voronoi"
 },
 "meshes": [
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N4_lloyd_tol0.25.json",
   "meshsize": 0.37262173588432546,
   "cells": 16,
   "w1p_error": 0.001351719547674771,
   "picard_converged": true,
   "solver": "Newton",
   "time": 0.44432997703552246
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N8_lloyd_tol0.25.json",
   "meshsize": 0.19109587802393474,
   "cells": 64,
   "w1p_error": 7.277837177516666e-05,
   "picard_converged": true,
   "solver": "Newton",
   "time": 1.4339098930358887
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N16_lloyd_tol0.25.json",
   "meshsize": 0.09179656510431422,
   "cells": 256,
   "w1p_error": 4.015548201193107e-06,
   "picard_converged": true,
   "solver": "Newton",
   "time": 6.060827255249023
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N32_lloyd_tol0.25.json",
   "meshsize": 0.04781811810792616,
   "cells": 1024,
   "w1p_error": 2.5680064694965547e-07,
   "picard_converged": true,
   "solver": "Newton",
   "time": 26.022362232208252
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N64_lloyd_tol0.25.json",
   "meshsize": 0.023730049774937978,
   "cells": 4096,
   "w1p_error": 1.5804060398348458e-08,
   "picard_converged": true,
   "solver": "Newton",
   "time": 184.32170414924622
  }
 ]
}

==> rates_results/dim2_voronoi/delta1/results_exponential/sin_low_k0_voronoi.json <==
{
 "config": {
  "solution": "exponential",
  "solution_name": "exponential",
  "gamma": null,
  "r_law_tag": "sin_low",
  "r_law_type": "trigonometric",
  "r_law_params": {
   "r0": 1.5,
   "amp": 0.5
  },
  "r_minus": 1.5,
  "r_plus": 2.0,
  "k": 0,
  "delta": 1.0,
  "alpha": 2.0,
  "kappa": 1.0,
  "nonlinear_solver": "newton, then picard 1e-10, then picard 1e-9 (per mesh)",
  "code": "hho_poly2d.py (polygonal HHO, validated against the C++ code on squares)",
  "mesh_tag": "voronoi"
 },
 "meshes": [
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N4_lloyd_tol0.25.json",
   "meshsize": 0.37262173588432546,
   "cells": 16,
   "w1p_error": 0.5027970684246128,
   "picard_converged": true,
   "solver": "Newton",
   "time": 0.0689699649810791
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N8_lloyd_tol0.25.json",
   "meshsize": 0.19109587802393474,
   "cells": 64,
   "w1p_error": 0.25480781547304954,
   "picard_converged": true,
   "solver": "Newton",
   "time": 0.19011878967285156
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N16_lloyd_tol0.25.json",
   "meshsize": 0.09179656510431422,
   "cells": 256,
   "w1p_error": 0.12598594061451968,
   "picard_converged": true,
   "solver": "Newton",
   "time": 0.6963610649108887
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N32_lloyd_tol0.25.json",
   "meshsize": 0.04781811810792616,
   "cells": 1024,
   "w1p_error": 0.06383519458407075,
   "picard_converged": true,
   "solver": "Newton",
   "time": 3.059264659881592
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N64_lloyd_tol0.25.json",
   "meshsize": 0.023730049774937978,
   "cells": 4096,
   "w1p_error": 0.032275699204150465,
   "picard_converged": true,
   "solver": "Newton",
   "time": 12.131130933761597
  }
 ]
}

==> rates_results/dim2_voronoi/delta1/results_exponential/sin_low_k1_voronoi.json <==
{
 "config": {
  "solution": "exponential",
  "solution_name": "exponential",
  "gamma": null,
  "r_law_tag": "sin_low",
  "r_law_type": "trigonometric",
  "r_law_params": {
   "r0": 1.5,
   "amp": 0.5
  },
  "r_minus": 1.5,
  "r_plus": 2.0,
  "k": 1,
  "delta": 1.0,
  "alpha": 2.0,
  "kappa": 1.0,
  "nonlinear_solver": "newton, then picard 1e-10, then picard 1e-9 (per mesh)",
  "code": "hho_poly2d.py (polygonal HHO, validated against the C++ code on squares)",
  "mesh_tag": "voronoi"
 },
 "meshes": [
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N4_lloyd_tol0.25.json",
   "meshsize": 0.37262173588432546,
   "cells": 16,
   "w1p_error": 0.07202122437867758,
   "picard_converged": true,
   "solver": "Newton",
   "time": 0.08828401565551758
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N8_lloyd_tol0.25.json",
   "meshsize": 0.19109587802393474,
   "cells": 64,
   "w1p_error": 0.01684512037180047,
   "picard_converged": true,
   "solver": "Newton",
   "time": 0.33002281188964844
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N16_lloyd_tol0.25.json",
   "meshsize": 0.09179656510431422,
   "cells": 256,
   "w1p_error": 0.00394223827484682,
   "picard_converged": true,
   "solver": "Newton",
   "time": 1.2860002517700195
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N32_lloyd_tol0.25.json",
   "meshsize": 0.04781811810792616,
   "cells": 1024,
   "w1p_error": 0.0009549983332320486,
   "picard_converged": true,
   "solver": "Newton",
   "time": 6.736943006515503
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N64_lloyd_tol0.25.json",
   "meshsize": 0.023730049774937978,
   "cells": 4096,
   "w1p_error": 0.0002395284761164176,
   "picard_converged": true,
   "solver": "Newton",
   "time": 34.14125156402588
  }
 ]
}

==> rates_results/dim2_voronoi/delta1/results_exponential/sin_low_k2_voronoi.json <==
{
 "config": {
  "solution": "exponential",
  "solution_name": "exponential",
  "gamma": null,
  "r_law_tag": "sin_low",
  "r_law_type": "trigonometric",
  "r_law_params": {
   "r0": 1.5,
   "amp": 0.5
  },
  "r_minus": 1.5,
  "r_plus": 2.0,
  "k": 2,
  "delta": 1.0,
  "alpha": 2.0,
  "kappa": 1.0,
  "nonlinear_solver": "newton, then picard 1e-10, then picard 1e-9 (per mesh)",
  "code": "hho_poly2d.py (polygonal HHO, validated against the C++ code on squares)",
  "mesh_tag": "voronoi"
 },
 "meshes": [
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N4_lloyd_tol0.25.json",
   "meshsize": 0.37262173588432546,
   "cells": 16,
   "w1p_error": 0.007598772441466424,
   "picard_converged": true,
   "solver": "Newton",
   "time": 0.11613607406616211
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N8_lloyd_tol0.25.json",
   "meshsize": 0.19109587802393474,
   "cells": 64,
   "w1p_error": 0.0008391235851279036,
   "picard_converged": true,
   "solver": "Newton",
   "time": 0.4573376178741455
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N16_lloyd_tol0.25.json",
   "meshsize": 0.09179656510431422,
   "cells": 256,
   "w1p_error": 9.77164638234295e-05,
   "picard_converged": true,
   "solver": "Newton",
   "time": 2.428736686706543
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N32_lloyd_tol0.25.json",
   "meshsize": 0.04781811810792616,
   "cells": 1024,
   "w1p_error": 1.1968666604366292e-05,
   "picard_converged": true,
   "solver": "Newton",
   "time": 13.010702133178711
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N64_lloyd_tol0.25.json",
   "meshsize": 0.023730049774937978,
   "cells": 4096,
   "w1p_error": 1.4698024040011877e-06,
   "picard_converged": true,
   "solver": "Newton",
   "time": 65.89831399917603
  }
 ]
}

==> rates_results/dim2_voronoi/delta1/results_exponential/sin_low_k3_voronoi.json <==
{
 "config": {
  "solution": "exponential",
  "solution_name": "exponential",
  "gamma": null,
  "r_law_tag": "sin_low",
  "r_law_type": "trigonometric",
  "r_law_params": {
   "r0": 1.5,
   "amp": 0.5
  },
  "r_minus": 1.5,
  "r_plus": 2.0,
  "k": 3,
  "delta": 1.0,
  "alpha": 2.0,
  "kappa": 1.0,
  "nonlinear_solver": "newton, then picard 1e-10, then picard 1e-9 (per mesh)",
  "code": "hho_poly2d.py (polygonal HHO, validated against the C++ code on squares)",
  "mesh_tag": "voronoi"
 },
 "meshes": [
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N4_lloyd_tol0.25.json",
   "meshsize": 0.37262173588432546,
   "cells": 16,
   "w1p_error": 0.0010351408441706543,
   "picard_converged": true,
   "solver": "Newton",
   "time": 0.3096339702606201
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N8_lloyd_tol0.25.json",
   "meshsize": 0.19109587802393474,
   "cells": 64,
   "w1p_error": 5.280524008885164e-05,
   "picard_converged": true,
   "solver": "Newton",
   "time": 1.2558820247650146
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N16_lloyd_tol0.25.json",
   "meshsize": 0.09179656510431422,
   "cells": 256,
   "w1p_error": 2.8609822248141775e-06,
   "picard_converged": true,
   "solver": "Newton",
   "time": 4.8687968254089355
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N32_lloyd_tol0.25.json",
   "meshsize": 0.04781811810792616,
   "cells": 1024,
   "w1p_error": 1.737360805735072e-07,
   "picard_converged": true,
   "solver": "Newton",
   "time": 22.952970027923584
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N64_lloyd_tol0.25.json",
   "meshsize": 0.023730049774937978,
   "cells": 4096,
   "w1p_error": 1.0701354188635367e-08,
   "picard_converged": true,
   "solver": "Newton",
   "time": 188.24194526672363
  }
 ]
}

==> rates_results/dim2_voronoi/delta1/results_exponential/sin_mid_k0_voronoi.json <==
{
 "config": {
  "solution": "exponential",
  "solution_name": "exponential",
  "gamma": null,
  "r_law_tag": "sin_mid",
  "r_law_type": "trigonometric",
  "r_law_params": {
   "r0": 1.5,
   "amp": 1.0
  },
  "r_minus": 1.5,
  "r_plus": 2.5,
  "k": 0,
  "delta": 1.0,
  "alpha": 2.0,
  "kappa": 1.0,
  "nonlinear_solver": "newton, then picard 1e-10, then picard 1e-9 (per mesh)",
  "code": "hho_poly2d.py (polygonal HHO, validated against the C++ code on squares)",
  "mesh_tag": "voronoi"
 },
 "meshes": [
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N4_lloyd_tol0.25.json",
   "meshsize": 0.37262173588432546,
   "cells": 16,
   "w1p_error": 0.962991010528677,
   "picard_converged": true,
   "solver": "Newton",
   "time": 0.061249732971191406
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N8_lloyd_tol0.25.json",
   "meshsize": 0.19109587802393474,
   "cells": 64,
   "w1p_error": 0.4710955111882701,
   "picard_converged": true,
   "solver": "Newton",
   "time": 0.17592954635620117
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N16_lloyd_tol0.25.json",
   "meshsize": 0.09179656510431422,
   "cells": 256,
   "w1p_error": 0.23332227168870573,
   "picard_converged": true,
   "solver": "Newton",
   "time": 0.552945613861084
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N32_lloyd_tol0.25.json",
   "meshsize": 0.04781811810792616,
   "cells": 1024,
   "w1p_error": 0.11719313504178958,
   "picard_converged": true,
   "solver": "Newton",
   "time": 2.1031861305236816
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N64_lloyd_tol0.25.json",
   "meshsize": 0.023730049774937978,
   "cells": 4096,
   "w1p_error": 0.05874110167772863,
   "picard_converged": true,
   "solver": "Newton",
   "time": 9.961098670959473
  }
 ]
}

==> rates_results/dim2_voronoi/delta1/results_exponential/sin_mid_k1_voronoi.json <==
{
 "config": {
  "solution": "exponential",
  "solution_name": "exponential",
  "gamma": null,
  "r_law_tag": "sin_mid",
  "r_law_type": "trigonometric",
  "r_law_params": {
   "r0": 1.5,
   "amp": 1.0
  },
  "r_minus": 1.5,
  "r_plus": 2.5,
  "k": 1,
  "delta": 1.0,
  "alpha": 2.0,
  "kappa": 1.0,
  "nonlinear_solver": "newton, then picard 1e-10, then picard 1e-9 (per mesh)",
  "code": "hho_poly2d.py (polygonal HHO, validated against the C++ code on squares)",
  "mesh_tag": "voronoi"
 },
 "meshes": [
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N4_lloyd_tol0.25.json",
   "meshsize": 0.37262173588432546,
   "cells": 16,
   "w1p_error": 0.145446421253782,
   "picard_converged": true,
   "solver": "Newton",
   "time": 0.1048285961151123
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N8_lloyd_tol0.25.json",
   "meshsize": 0.19109587802393474,
   "cells": 64,
   "w1p_error": 0.03298748550929598,
   "picard_converged": true,
   "solver": "Newton",
   "time": 0.35170984268188477
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N16_lloyd_tol0.25.json",
   "meshsize": 0.09179656510431422,
   "cells": 256,
   "w1p_error": 0.00786979492781107,
   "picard_converged": true,
   "solver": "Newton",
   "time": 1.645263910293579
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N32_lloyd_tol0.25.json",
   "meshsize": 0.04781811810792616,
   "cells": 1024,
   "w1p_error": 0.0018964443630158502,
   "picard_converged": true,
   "solver": "Newton",
   "time": 6.062094211578369
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N64_lloyd_tol0.25.json",
   "meshsize": 0.023730049774937978,
   "cells": 4096,
   "w1p_error": 0.0004736571139692873,
   "picard_converged": true,
   "solver": "Newton",
   "time": 27.10843253135681
  }
 ]
}

==> rates_results/dim2_voronoi/delta1/results_exponential/sin_mid_k2_voronoi.json <==
{
 "config": {
  "solution": "exponential",
  "solution_name": "exponential",
  "gamma": null,
  "r_law_tag": "sin_mid",
  "r_law_type": "trigonometric",
  "r_law_params": {
   "r0": 1.5,
   "amp": 1.0
  },
  "r_minus": 1.5,
  "r_plus": 2.5,
  "k": 2,
  "delta": 1.0,
  "alpha": 2.0,
  "kappa": 1.0,
  "nonlinear_solver": "newton, then picard 1e-10, then picard 1e-9 (per mesh)",
  "code": "hho_poly2d.py (polygonal HHO, validated against the C++ code on squares)",
  "mesh_tag": "voronoi"
 },
 "meshes": [
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N4_lloyd_tol0.25.json",
   "meshsize": 0.37262173588432546,
   "cells": 16,
   "w1p_error": 0.0227382038088531,
   "picard_converged": true,
   "solver": "Newton",
   "time": 0.10959053039550781
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N8_lloyd_tol0.25.json",
   "meshsize": 0.19109587802393474,
   "cells": 64,
   "w1p_error": 0.0024950665450403616,
   "picard_converged": true,
   "solver": "Newton",
   "time": 0.459942102432251
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N16_lloyd_tol0.25.json",
   "meshsize": 0.09179656510431422,
   "cells": 256,
   "w1p_error": 0.00029314454854085343,
   "picard_converged": true,
   "solver": "Newton",
   "time": 2.3452866077423096
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N32_lloyd_tol0.25.json",
   "meshsize": 0.04781811810792616,
   "cells": 1024,
   "w1p_error": 3.6140639275358686e-05,
   "picard_converged": true,
   "solver": "Newton",
   "time": 10.171534776687622
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N64_lloyd_tol0.25.json",
   "meshsize": 0.023730049774937978,
   "cells": 4096,
   "w1p_error": 4.478347625642578e-06,
   "picard_converged": true,
   "solver": "Newton",
   "time": 63.91169571876526
  }
 ]
}

==> rates_results/dim2_voronoi/delta1/results_exponential/sin_mid_k3_voronoi.json <==
{
 "config": {
  "solution": "exponential",
  "solution_name": "exponential",
  "gamma": null,
  "r_law_tag": "sin_mid",
  "r_law_type": "trigonometric",
  "r_law_params": {
   "r0": 1.5,
   "amp": 1.0
  },
  "r_minus": 1.5,
  "r_plus": 2.5,
  "k": 3,
  "delta": 1.0,
  "alpha": 2.0,
  "kappa": 1.0,
  "nonlinear_solver": "newton, then picard 1e-10, then picard 1e-9 (per mesh)",
  "code": "hho_poly2d.py (polygonal HHO, validated against the C++ code on squares)",
  "mesh_tag": "voronoi"
 },
 "meshes": [
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N4_lloyd_tol0.25.json",
   "meshsize": 0.37262173588432546,
   "cells": 16,
   "w1p_error": 0.0040765507862954835,
   "picard_converged": true,
   "solver": "Newton",
   "time": 0.24902558326721191
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N8_lloyd_tol0.25.json",
   "meshsize": 0.19109587802393474,
   "cells": 64,
   "w1p_error": 0.00020430233471883767,
   "picard_converged": true,
   "solver": "Newton",
   "time": 1.5987005233764648
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N16_lloyd_tol0.25.json",
   "meshsize": 0.09179656510431422,
   "cells": 256,
   "w1p_error": 1.1466379773683142e-05,
   "picard_converged": true,
   "solver": "Newton",
   "time": 6.069649696350098
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N32_lloyd_tol0.25.json",
   "meshsize": 0.04781811810792616,
   "cells": 1024,
   "w1p_error": 7.014902827998588e-07,
   "picard_converged": true,
   "solver": "Newton",
   "time": 23.86811089515686
  },
  {
   "file": "/tmp/claude-116344/-home-mottie0000-Github-Leray-Lions-variable-exp/c5a46685-97ef-45ac-9ba2-8c104e7450d9/scratchpad/voronoi/meshes_v3/voronoi2d_random_N64_lloyd_tol0.25.json",
   "meshsize": 0.023730049774937978,
   "cells": 4096,
   "w1p_error": 4.333243483431331e-08,
   "picard_converged": true,
   "solver": "Newton",
   "time": 210.56526851654053
  }
 ]
}

==> rates_results/dim2_voronoi/meshes/voronoi2d_random_N16_lloyd_tol0.25.json <==
{"info": {"d": 2, "N": 16, "amp": 0.0, "seeds": "random", "lloyd_iterations": 1000, "face_tol": 0.25, "fix_iterations": 3, "cells": 256, "faces": 769, "dropped_degenerate_ridges": 0, "boundary_faces": 63, "vertices": 514, "h": 0.09179656510431422, "faces_per_cell": [4, 5.76171875, 7], "diam_over_inradius_max": 3.453941726344612, "volume_sum": 1.0}, "vertices": [[0.9494154550551779, 0.5662074785700201], [0.9312424929527038, 0.5999154757759684], [1.0, 0.5003131303213952], [0.8329501691533758, 0.30358321307937897], [0.9477003372634148, 0.4352013421457279], [0.17444692600345657, 0.4552115988310549], [0.22659605421128273, 0.6980135331700755], [0.10249213984875032, 0.4349475389346834], [0.13990970089236837, 0.878884013178691], [0.9498200862181149, 0.6318705932332715], [0.930278681543366, 0.46737132954392213], [0.9491163516045188, 0.5006596010840304], [0.9310464971250307, 0.5339769848479486], [0.4794422954293739, 0.5400803345536808], [0.6995158880338203, 0.7500415147197326], [0.7577882454877942, 0.7060531546911695], [0.7174236877632655, 0.7073301381434041], [0.6019494950948615, 0.37239682604076285], [0.6932470245633804, 0.5410300245294205], [0.5807469071590435, 0.37467540215751216], [1.0, 0.5661281565009505], [0.8067342685739886, 0.402571675822656], [0.7708132939438163, 0.40835570754611233], [0.8112020348711517, 0.34624374400260594], [0.8223837246102902, 0.3688243829400367], [0.7657766284359768, 0.33585508880943077], [0.7436575244559598, 0.3550423105230782], [0.7429213969909995, 0.37979385047017394], [0.8650480931204084, 0.30028556563493314], [1.0, 0.4351435785647343], [0.12388421155387933, 0.4140131586631522], [0.1579028952220441, 0.41878716862431353], [0.2034461948859326, 0.4637978614099405], [0.2822194375566778, 0.47229662879208917], [0.23680976707797805, 0.42854363544036506], [0.2680375837895641, 0.43634491541037657], [0.43872599482231445, 0.6054722760389868], [0.4386402234265755, 0.865581648053884], [0.40115854412956853, 0.8860433818056833], [0.4045926366173002, 0.9299139834380559], [0.6634518946581873, 0.753360299721435], [0.4316335210296927, 0.8195289274306308], [0.470569864514072, 0.7966990274114456], [0.4661726458479826, 0.6805389905811644], [0.4190503359198677, 0.743223029927566], [0.4844658061495239, 0.7284627610080723], [0.46167277640060056, 0.7513172274303299], [0.5917085695909969, 0.2929118158586454], [0.06469863675813645, 0.43172633815790684], [0.10861950168744107, 0.370661506790444], [0.12781051281344838, 0.34589077194580903], [0.07569558441152459, 0.929865017572272], [0.11732932970169122, 0.9436789737498806], [0.1379287112284184, 0.9307975179328836], [0.9247653934532645, 0.8709365100854791], [0.7778400319588743, 0.7390464851543476], [0.8900650478657163, 0.5341746942739317], [0.7571160353864778, 1.0], [0.8862310438294099, 0.938718502121371], [0.5186551208307477, 0.5171168301500446], [0.5496858336008128, 0.5528084675661912], [0.5284138366870089, 0.5899785262469104], [0.4881813864499099, 0.6558097034926941], [0.4696750168990866, 0.608703265328775], [0.49169114977343203, 0.5876332706944228], [0.7143126070439195, 0.5753648290919392], [0.6979412899767855, 0.6797894723579461], [0.7164041703766625, 0.6415714831505394], [0.6598804258903448, 0.611814553447139], [0.6955427197155146, 0.6106361621536048], [0.710908337134237, 0.5103629392251045], [0.7556237120815975, 0.4491678173341109], [0.6372112652517421, 0.41415494240474005], [0.6957111010828764, 0.40780810427424247], [0.676088606840846, 0.3973876897794997], [0.7069428204612923, 0.44628771948927626], [0.6905918695330915, 0.4710547568025343], [0.5561381370696123, 0.31096680745829086], [0.5520512743987646, 0.3479680546963986], [1.0, 0.6317282970050954], [1.0, 0.6973838729404639], [0.8715600446598794, 0.24159594159187534], [0.8825601434189012, 0.2701048531636001], [0.9303532861711067, 0.27346449609304857], [0.8879285610479182, 0.33755699342327633], [0.8861875208718896, 0.40224795757751186], [0.8700043202101574, 0.37089717660582444], [0.9303476423918208, 0.402373949061937], [0.21635409804766903, 0.4958803732230844], [0.2021968986278351, 0.5606967683837415], [0.19121402660744558, 0.5309586894565035], [0.2460921287099833, 0.5687666201224364], [0.26985182854251927, 0.5365389448937619], [0.25791815827764764, 0.504147110287176], [0.19367433583903457, 0.6272005500491329], [0.17962941738252153, 0.593308922671593], [0.13624632958570787, 0.5881101087756061], [0.12136993333300657, 0.5524362003918003], [0.07634320394309134, 0.5484213567579587], [0.14418790696870637, 0.520258657166895], [0.13627127188119875, 0.49273422371690967], [0.11335056285268949, 0.48085051040760873], [0.31241847027072656, 0.5445003333920977], [0.32431981996158443, 0.5781569155715366], [0.36226955144563633, 0.5860393401622376], [0.22961141898319057, 0.8275425093572062], [0.20516508592868302, 0.8956102264878968], [0.23878474210775155, 0.873380261340177], [0.16608533005338233, 0.8691313765905456], [0.1802144663513333, 0.8292202281789821], [0.4986592597217622, 0.8095054054534511], [0.4338866151455554, 0.9447401383955929], [0.5185537404975101, 0.7306992138394788], [0.2426449592556071, 0.735289814650966], [0.21926446347799733, 0.7647444235970374], [0.28013396012947706, 0.7398606154265266], [0.2935916978657648, 0.7686726163082611], [0.24222199309164105, 0.8107849959990978], [0.27004646109188807, 0.8076707134641522], [0.3728755084803737, 0.8714102990564182], [0.3025868825484213, 0.840090684941098], [0.39751484751462307, 0.7637982122052629], [0.35582571185230444, 0.7552200559315385], [0.3353089186146768, 0.7761711377072055], [0.4054382409885, 0.8078615550570479], [0.3680116337565796, 0.8304711225228324], [0.34282037932831233, 0.8177035965583609], [0.35617330038069883, 0.105915351925418], [0.3569222573316458, 0.06828152026615952], [0.6974473235850328, 0.33148545304164023], [0.6718306155554488, 0.3524124512420397], [0.6287841425810048, 0.33823484785227115], [0.6216660397489004, 0.308289819236471], [0.12693639288087422, 0.15698346794668894], [0.3227985842547151, 0.047677791785385365], [0.32243386049185224, 0.0], [0.05124165663312212, 0.332779255639765], [0.04815563548270074, 0.39828277026688536], [0.06758194342637522, 0.3682918937253632], [0.04425119521038485, 0.4629071043702755], [0.06346157834464763, 0.5265058960380453], [0.07038186950110162, 0.49957119519702775], [0.1154976543852153, 0.6196821089498914], [0.11314348224786988, 0.17830042917281383], [0.12906306191743303, 0.21816602718302863], [0.05609268229447112, 0.9444140085966296], [0.0, 1.0], [0.0, 0.9317285084298578], [0.0592406320996106, 1.0], [0.11650399695055916, 1.0], [0.24162218888754472, 0.9492617060939255], [0.20373007345343802, 0.9297014754785728], [0.17814212728653844, 0.9461582304868695], [0.1779472603035906, 1.0], [0.24113775957988878, 1.0], [0.9502281003310014, 0.6973203357613305], [0.9315125420747665, 0.6660846476663388], [0.8918626869050224, 0.6665077371580044], [0.9313289565944022, 0.7331949346987684], [0.9388079585555251, 0.8906363883934229], [0.9289661341144373, 0.9308104802614005], [0.9462213983960102, 0.9480425679205233], [0.9496841951849087, 0.7623496258734233], [0.9315615639314822, 0.8003729825623558], [0.949886406034855, 0.826623907781448], [1.0, 0.7623113106549242], [0.8927044096760236, 0.8009961258828491], [0.7208922513707147, 0.7726226744317987], [0.7624750495881017, 0.7676920226415745], [0.8896960091042047, 0.4684611160348742], [0.8715774987704005, 0.5024987964272436], [0.8691370819099846, 0.4344039310929654], [0.8307240000222214, 0.43689269226669325], [0.8860550749654259, 1.0], [0.8251263362793964, 1.0], [1.0, 1.0], [0.9399235889548155, 1.0], [0.560001644275722, 0.4197715748759656], [0.5228673869087798, 0.49151579414387064], [0.6286499227327997, 0.4393055213943097], [0.6528426459000861, 0.4730729114287634], [0.5855333461970373, 0.44970478044476975], [0.575460720177123, 0.48212501449933765], [0.5787865678183842, 0.5494255740611578], [0.6369375617906838, 0.5793822544123262], [0.6039807385639775, 0.5810154038241532], [0.6567007514810397, 0.5426868484875665], [0.6340113809007546, 0.5098730653524279], [0.5967849567647178, 0.5122371521775595], [0.8146722282993418, 0.6705627745151559], [0.7753555001905279, 0.6716487654774213], [0.7555703584524011, 0.6404137243723463], [0.6419417499226774, 0.713029592617987], [0.6596027345514051, 0.6806123937964067], [0.6398824652682678, 0.6489479137272582], [0.5976765544546424, 0.7143163448118899], [0.7529893951807545, 0.5087975059051268], [0.7696298521220942, 0.4722781789384956], [0.812539913401128, 0.47288298445412247], [0.8304109394856874, 0.5026207520594708], [0.5093199362608674, 0.47287646035323605], [0.526702692155419, 0.42292016820102263], [0.41505252074357535, 0.3021185394173546], [0.41572451501817775, 0.34178414351929226], [0.8955358224649478, 0.2057733490446733], [0.8699875781818067, 0.1683674180798264], [0.9484372161462434, 0.24192123230937657], [0.9469640274509362, 0.17766489726058868], [0.9291893682890072, 0.20517150834823839], [0.947625782961535, 0.37048200083225336], [0.9452366960265907, 0.30573793841001934], [0.9289061579479361, 0.33563813154458694], [1.0, 0.36982606611347046], [1.0, 0.30627860754507014], [0.8282990829636959, 0.1069372694138469], [1.0, 0.1081374094023845], [0.43499158717012315, 0.9999999999999999], [0.3702896900925684, 0.9486889429925401], [0.3060569310970785, 0.9999999999999999], [0.37033940490174105, 1.0], [0.6917661196980097, 0.9509112589214163], [0.6256422693613348, 1.0], [0.6923285845467888, 1.0], [0.33595025604139384, 0.5134977425824553], [0.32371366020680714, 0.47847453835149933], [0.34354858958731155, 0.45259552074142856], [0.4200473494760783, 0.560695884349889], [0.3922631836010734, 0.5538480362126871], [0.37843381098279977, 0.521091528541479], [0.4548324946540419, 0.5313001988905894], [0.2994803123065417, 0.6089414156037775], [0.24907843180566347, 0.6681417373130039], [0.2580516941329368, 0.601641141285237], [0.2350461397814203, 0.6324248344229647], [0.5603220434904573, 1.0], [0.4967409394583405, 1.0], [0.5836017460359805, 0.7538876861391846], [0.563315383818851, 0.8262762715891665], [0.5235491170905705, 0.7999696803841011], [0.5373304392060578, 0.7562743237662576], [0.346343447052579, 0.7141179100597488], [0.30277458413996394, 0.7078069036462628], [0.28976007345158034, 0.6735195866296174], [0.31195630717596223, 0.6443965839269715], [0.26983904988630536, 0.8857687085702978], [0.29917977061592516, 0.8680197595325836], [0.27188479795285037, 0.9313477030916211], [0.3371731753908754, 0.8927179020329185], [0.3055343153817924, 0.9473061403667313], [0.3361413632672271, 0.9296457800543758], [0.16770976927818187, 0.34915810543141834], [0.18348549326265218, 0.38793614318559894], [0.22178241270597637, 0.39235811863557435], [0.24326561311538034, 0.36347750701005416], [0.384083246540455, 0.2823310862827104], [0.17408318229632078, 0.28261149114188183], [0.19009833907389306, 0.3198533192173937], [0.22693396130229646, 0.32395937357349525], [0.3675746255730626, 0.38587951174542284], [0.3698778930626728, 0.3600726749038503], [0.2902366856760325, 0.36617576666084356], [0.3022470373326598, 0.40126987352136295], [0.33065362090906847, 0.4117261021048049], [0.39067451616511967, 0.04869957402275072], [0.802724557386112, 0.12763482210979032], [0.6968856000312216, 0.29927482622179913], [0.6610926998343437, 0.2776706274994069], [0.8029672324601537, 0.2716407281849399], [0.7624484511321384, 0.2931816225418447], [0.7322061846146318, 0.2757484192827382], [0.7302664770677985, 0.24127689489997875], [0.11508089448490091, 0.11951808177872249], [0.11867064528837701, 0.04657040618224486], [0.1770084487360943, 0.1569522497234535], [3.469446951953614e-18, 0.0], [0.05709727613226069, 0.0], [0.2867987984749637, 0.06931828554397551], [0.25463724167200547, 0.049607244938452595], [0.11478803239124671, 0.0], [0.0, 0.4672757568997197], [0.0, 0.5269469248110829], [0.05414399023282269, 0.6484193222294999], [0.05738872304497582, 0.5872713992295728], [0.07196914801476227, 0.6172064415656313], [0.0, 0.5845300902582998], [0.13191463102870207, 0.6560665688977371], [0.18836219994998904, 0.6945008217927554], [0.1715754999845553, 0.6588524436467849], [0.0550893378127988, 0.7716827929739213], [0.06833820621364169, 0.30533295002524863], [0.11246833728292513, 0.24138307244578572], [0.12786037970017128, 0.2830336673089357], [0.11272699552807701, 0.30549187545776], [0.8932495595136859, 0.7330623130033695], [0.8736044116610432, 0.7004134493484455], [0.8343252501041609, 0.7013244324225315], [0.8733590370965157, 0.7675150813489732], [0.8163846860346571, 0.7371371508690595], [0.8366180002128024, 0.7668270314009519], [0.8931121831906569, 0.8671510563451498], [0.8760840033587151, 0.8298477300999064], [0.712135940341497, 0.815015978908863], [0.8124911238009546, 0.5379834236721509], [0.7715477821477126, 0.5387346015659336], [0.7540020083488874, 0.5741712690002456], [0.7734036009929938, 0.6050256306736527], [0.5813924451374165, 0.689970154039746], [0.5235919986110066, 0.6579724091898191], [0.5423933379225319, 0.6879264804082131], [0.5466420999905045, 0.6199079654989049], [0.5828926562491087, 0.6216167767512929], [0.6010379985106571, 0.6483450459822471], [0.4385419497037142, 0.3593131745434411], [0.5046127013990808, 0.40058427033427646], [0.505968654051, 0.36469432251511374], [0.4824348598005789, 0.3448617862912831], [3.469446951953614e-18, 0.3968682734935031], [1.0, 0.241743346469182], [1.0, 0.17826826671917526], [0.8818621191199484, 0.13830691680531187], [0.8721487646930551, 0.11957455940162419], [0.9477789977961014, 0.11483436436293158], [0.9315825975620281, 0.13936203981032091], [0.8941771679269124, 0.07299783228055648], [0.9416594637054813, 0.05053039761739717], [0.924348479812707, 0.07267452069465874], [0.932097042115458, 0.0], [0.8689529183830507, 0.04300804256847286], [0.7974505447824912, 0.04832093329394378], [0.8244521684674355, 0.06453332261160497], [0.3908492970846662, 0.4561219655280158], [0.4050311297784403, 0.4811282863754941], [0.4054933858569441, 0.4177936201570063], [0.4646929012386739, 0.4674489583844431], [0.4427110007144921, 0.48752195984354807], [0.4355327643536177, 0.40634545410475575], [0.45600985818929585, 0.41917607691713327], [0.6262138014645549, 0.9497982014566398], [0.6589628423083562, 0.9316414476939033], [0.4651406657652729, 0.8779891383574532], [0.495565480480065, 0.8641626522829209], [0.4975202276131334, 0.9433347296405812], [0.46669905074433454, 0.9285648710053896], [0.5988683441693999, 0.7754967792268174], [0.5878786190469983, 0.8160561744686491], [0.6498189548586752, 0.7736018389730596], [0.36550538356248163, 0.6922357450020662], [0.4281513496632247, 0.6779547139559418], [0.4094464325554633, 0.6977336777772878], [0.4138486675153007, 0.6306454599796506], [0.37591039133508963, 0.625888641011918], [0.35408198713309397, 0.650583831761338], [0.6580113415914118, 0.2465795696943175], [0.6950647316525479, 0.2213370618403259], [0.2532931168007206, 0.29290496012347317], [0.28909186314661545, 0.2229943732551429], [0.31396046300275315, 0.24318961125938676], [0.18915949907760382, 0.256805040594274], [0.1704428373770187, 0.21799952404592376], [0.2468270692084611, 0.23344186661239133], [0.2358021762772808, 0.25371233621497546], [0.1921887346590462, 0.184292570797273], [0.22316288304707066, 0.18689571414919368], [0.39098935175270394, 0.0], [0.42493607204867734, 0.068877200570908], [0.7617368931010396, 0.10744988089733916], [0.7612463385522199, 0.0685988125685415], [0.7285301828748014, 0.04951101993298565], [0.8292538947113324, 0.18022930747331847], [0.8037714042059009, 0.1622248843531818], [0.8268886611296109, 0.22997966882165463], [0.8067870728782036, 0.2437832436760912], [0.7636535756470642, 0.18459820233789456], [0.7633632793844981, 0.21817561719536827], [0.28796932195154445, 0.10341453844872514], [0.32291162687516606, 0.12497855190995796], [0.25286584678767554, 0.1583999944893576], [0.2500012939321274, 0.12893719523501584], [0.32117624676435164, 0.16349476537710156], [0.29367221433866875, 0.17887454691091711], [0.1878674117274904, 0.12181930144412648], [0.21580927557199475, 0.10773737093202382], [0.21857849818577654, 0.06830312514371219], [0.1875135158542571, 0.04614828432519463], [0.14624832848681385, 0.06867671403455512], [0.14618508931299712, 0.09212722245115741], [0.18658814307686114, 0.0], [0.2553770109471652, 0.0], [0.0, 0.6479541562838343], [0.16530535211151284, 0.7272663793488992], [0.18606872552260323, 0.763598409990306], [0.1295397755018234, 0.7986133079940312], [0.1614057223184964, 0.8004131002194224], [0.11146703033404526, 0.6854081481811355], [0.070737295691137, 0.6846669802228028], [0.05390718160041584, 0.7106103663207627], [0.06959619016006785, 0.7518250710686222], [0.11050373264398688, 0.7520102299399946], [0.1305112540991107, 0.726227510119777], [0.0, 0.8957188575705879], [0.0, 0.8288809000405435], [0.7252198392004958, 0.8900699416617428], [0.7572178336822619, 0.9472286663464171], [0.7278989683361089, 0.9303478817771932], [0.8668560753013583, 0.9234833644622251], [0.8643150565161315, 0.9001971401105497], [0.8215191440891555, 0.949769581536096], [0.7918160308328841, 0.9310060600591051], [1.0, 0.8325613452559224], [0.8314058529463116, 0.568937537329747], [0.8726778345171766, 0.6344453910231734], [0.8326963773297829, 0.6351264813251412], [0.8134399814530747, 0.6041485172442056], [0.8908177675590306, 0.6002636978869895], [0.8719619956658908, 0.5684017904602918], [0.06712618544366794, 0.1776509605567515], [0.0, 0.3324196527161466], [0.87502217549818, 0.0], [0.7958892694543179, 0.0], [0.5610621478501806, 0.9478021124602201], [0.5919450707033942, 0.9304300800804719], [0.525779601151541, 0.9296547142917994], [0.5931393833695034, 0.8922385047394722], [0.5540575305807875, 0.8698473254433097], [0.5302701109598477, 0.8809824438191168], [0.691815654221717, 0.874874205719817], [0.6598576741739932, 0.8922316171323662], [0.6896103647359595, 0.827498553596524], [0.6601921620371689, 0.8157127272455661], [0.6257214893625151, 0.871837632795007], [0.6253691820992281, 0.8412333772285121], [0.5217320667888158, 0.2867755554050788], [0.5243527625490738, 0.2486978121017967], [0.4851944814961638, 0.3050496218328378], [0.45321346066646573, 0.28230555274190217], [0.5582337492618142, 0.18825708853102716], [0.6260872511141191, 0.22794181492160787], [0.5895131123626148, 0.24791422138349672], [0.5584129246939465, 0.23075985149050285], [0.2828829455398699, 0.297596909961373], [0.31446546296185635, 0.2699052262419097], [0.35484207562530556, 0.2957036148521792], [0.3460461962294432, 0.33710207807898174], [0.30273202422210627, 0.3457704972938063], [0.454583853797705, 0.24572222615667091], [0.490348214107597, 0.22685276785231137], [0.5593552591230934, 0.10987315331109752], [0.3906192070204957, 0.12676689494567714], [0.42438811068429283, 0.10724476274061182], [0.45847138812093385, 0.04957499123025459], [0.4924750122182774, 0.0690900176608108], [0.45863464900432327, 3.469446951953614e-18], [0.6606526611680174, 0.0], [0.7283753742310796, 3.469446951953614e-18], [0.7309675845482259, 0.16269972237994101], [0.7304851795433517, 0.1285495047149888], [0.6928347193198732, 0.1860200713717578], [0.660714937280282, 0.04976431661632007], [0.6940581619869718, 0.0691631035024722], [0.6941715412708744, 0.10786549581298352], [0.6263951439270219, 0.06920811779471744], [0.0, 0.7710014874041137], [0.0, 0.7104599544070491], [0.053597835564175494, 0.8777417268692203], [0.07454209224712234, 0.892305718556245], [0.11687614723594766, 0.8669453550283015], [0.10398119836732062, 0.8245431445113622], [0.05039597399710498, 0.832304877554936], [0.06724932091562719, 0.8178305095749272], [0.7844883871301804, 0.8077882090613229], [0.7565702725783489, 0.8374545400140578], [0.7586045241609135, 0.8671582495759221], [0.8195516985982628, 0.8741252626511135], [0.7944594652974603, 0.8862267070005534], [0.8137391847054838, 0.8100215267285402], [0.8299117957391219, 0.8314017691460928], [1.0, 0.939792734399688], [1.0, 0.8893902871948413], [1.0, 0.0], [1.0, 0.057617009332076446], [0.05237123873219644, 0.1319630886890097], [0.07731089718615716, 0.10863658506949056], [0.054362581283420794, 0.05883797890508344], [0.07333827141349533, 0.07338150432145565], [6.938893903907228e-18, 0.06903881582532614], [0.0, 0.12484038985904126], [0.5254121840715836, 0.16959187435457926], [0.491880348827375, 0.1878869617126273], [0.45760749106488147, 0.16717285056728234], [0.5257575111697452, 0.12861313221614887], [0.4919917203972798, 0.10933174081810795], [0.45897345658468114, 0.1277527078157158], [0.42255260581736814, 0.22436290413779847], [0.4245713577563537, 0.1851110711860262], [0.3871687296832715, 0.2415009760943699], [0.38991854365318945, 0.1639917734586849], [0.35612087925897906, 0.18380161805895345], [0.3561596359918174, 0.22032300163227173], [0.5258837825159905, 0.050254767598748314], [0.5593557693628165, 0.06928603446568547], [0.5932312814222743, 0.050241888346627614], [0.5259859949805675, 0.0], [0.5931631278860773, 0.0], [0.6267119753725846, 0.1092444939652531], [0.5925667637893776, 0.12868039183925925], [0.6611946463265588, 0.1670416188363543], [0.6602378086591498, 0.1282714568831657], [0.5929913033667035, 0.16930904396214613], [0.6247038249078828, 0.18764222440061643], [0.05138129666385605, 0.26743840395344654], [0.06886026157606606, 0.24072117959164005], [0.05178137466866528, 0.20063813786235538], [0.0, 0.2672146203489328], [0.0, 0.20146655446634582]], "faces": [{"v": [0, 12]}, {"v": [0, 20]}, {"v": [2, 20]}, {"v": [2, 11]}, {"v": [11, 12]}, {"v": [21, 24]}, {"v": [21, 22]}, {"v": [22, 27]}, {"v": [23, 25]}, {"v": [23, 24]}, {"v": [25, 26]}, {"v": [26, 27]}, {"v": [2, 29]}, {"v": [4, 29]}, {"v": [4, 10]}, {"v": [10, 11]}, {"v": [13, 64]}, {"v": [13, 59]}, {"v": [59, 60]}, {"v": [60, 61]}, {"v": [61, 64]}, {"v": [71, 75]}, {"v": [22, 71]}, {"v": [27, 73]}, {"v": [73, 75]}, {"v": [79, 80]}, {"v": [9, 79]}, {"v": [1, 9]}, {"v": [20, 79]}, {"v": [0, 1]}, {"v": [24, 86]}, {"v": [3, 23]}, {"v": [28, 84]}, {"v": [3, 28]}, {"v": [84, 86]}, {"v": [88, 93]}, {"v": [88, 90]}, {"v": [89, 90]}, {"v": [89, 91]}, {"v": [91, 92]}, {"v": [92, 93]}, {"v": [32, 34]}, {"v": [32, 88]}, {"v": [33, 35]}, {"v": [34, 35]}, {"v": [33, 93]}, {"v": [95, 96]}, {"v": [96, 97]}, {"v": [90, 99]}, {"v": [89, 95]}, {"v": [97, 99]}, {"v": [5, 100]}, {"v": [5, 32]}, {"v": [99, 100]}, {"v": [30, 31]}, {"v": [5, 31]}, {"v": [7, 101]}, {"v": [7, 30]}, {"v": [100, 101]}, {"v": [105, 109]}, {"v": [105, 107]}, {"v": [106, 107]}, {"v": [106, 108]}, {"v": [108, 109]}, {"v": [113, 114]}, {"v": [113, 115]}, {"v": [114, 117]}, {"v": [115, 116]}, {"v": [116, 118]}, {"v": [117, 118]}, {"v": [121, 124]}, {"v": [121, 122]}, {"v": [122, 123]}, {"v": [123, 126]}, {"v": [124, 125]}, {"v": [125, 126]}, {"v": [41, 42]}, {"v": [41, 124]}, {"v": [44, 46]}, {"v": [42, 46]}, {"v": [44, 121]}, {"v": [120, 126]}, {"v": [118, 120]}, {"v": [116, 123]}, {"v": [119, 125]}, {"v": [38, 119]}, {"v": [37, 38]}, {"v": [37, 41]}, {"v": [73, 74]}, {"v": [74, 130]}, {"v": [26, 129]}, {"v": [129, 130]}, {"v": [17, 72]}, {"v": [17, 131]}, {"v": [72, 74]}, {"v": [130, 131]}, {"v": [77, 78]}, {"v": [19, 78]}, {"v": [17, 19]}, {"v": [47, 132]}, {"v": [47, 77]}, {"v": [131, 132]}, {"v": [48, 137]}, {"v": [7, 48]}, {"v": [30, 49]}, {"v": [49, 138]}, {"v": [137, 138]}, {"v": [48, 139]}, {"v": [101, 141]}, {"v": [139, 141]}, {"v": [97, 98]}, {"v": [98, 140]}, {"v": [140, 141]}, {"v": [145, 147]}, {"v": [145, 148]}, {"v": [146, 147]}, {"v": [146, 148]}, {"v": [148, 149]}, {"v": [52, 149]}, {"v": [51, 52]}, {"v": [51, 145]}, {"v": [152, 153]}, {"v": [153, 154]}, {"v": [150, 154]}, {"v": [150, 151]}, {"v": [151, 152]}, {"v": [52, 53]}, {"v": [53, 152]}, {"v": [149, 153]}, {"v": [8, 108]}, {"v": [8, 53]}, {"v": [106, 151]}, {"v": [80, 155]}, {"v": [9, 156]}, {"v": [155, 156]}, {"v": [155, 158]}, {"v": [158, 162]}, {"v": [80, 165]}, {"v": [162, 165]}, {"v": [15, 16]}, {"v": [14, 16]}, {"v": [14, 167]}, {"v": [15, 55]}, {"v": [55, 168]}, {"v": [167, 168]}, {"v": [12, 56]}, {"v": [10, 169]}, {"v": [56, 170]}, {"v": [169, 170]}, {"v": [85, 87]}, {"v": [4, 87]}, {"v": [85, 171]}, {"v": [169, 171]}, {"v": [85, 86]}, {"v": [21, 172]}, {"v": [171, 172]}, {"v": [57, 174]}, {"v": [175, 176]}, {"v": [173, 176]}, {"v": [58, 173]}, {"v": [161, 176]}, {"v": [58, 160]}, {"v": [160, 161]}, {"v": [72, 179]}, {"v": [75, 76]}, {"v": [76, 180]}, {"v": [179, 180]}, {"v": [19, 177]}, {"v": [177, 181]}, {"v": [179, 181]}, {"v": [183, 188]}, {"v": [183, 185]}, {"v": [184, 185]}, {"v": [184, 186]}, {"v": [186, 187]}, {"v": [187, 188]}, {"v": [59, 178]}, {"v": [182, 188]}, {"v": [178, 182]}, {"v": [60, 183]}, {"v": [68, 69]}, {"v": [65, 69]}, {"v": [68, 184]}, {"v": [18, 65]}, {"v": [18, 186]}, {"v": [70, 76]}, {"v": [18, 70]}, {"v": [180, 187]}, {"v": [181, 182]}, {"v": [66, 67]}, {"v": [67, 191]}, {"v": [16, 66]}, {"v": [15, 190]}, {"v": [190, 191]}, {"v": [40, 192]}, {"v": [14, 40]}, {"v": [66, 193]}, {"v": [192, 193]}, {"v": [67, 69]}, {"v": [68, 194]}, {"v": [193, 194]}, {"v": [70, 196]}, {"v": [71, 197]}, {"v": [196, 197]}, {"v": [172, 198]}, {"v": [197, 198]}, {"v": [170, 199]}, {"v": [198, 199]}, {"v": [177, 201]}, {"v": [178, 200]}, {"v": [200, 201]}, {"v": [81, 82]}, {"v": [81, 204]}, {"v": [82, 83]}, {"v": [83, 206]}, {"v": [204, 208]}, {"v": [206, 208]}, {"v": [209, 211]}, {"v": [209, 212]}, {"v": [212, 213]}, {"v": [210, 213]}, {"v": [210, 211]}, {"v": [84, 211]}, {"v": [87, 209]}, {"v": [29, 212]}, {"v": [28, 82]}, {"v": [83, 210]}, {"v": [218, 219]}, {"v": [39, 111]}, {"v": [39, 217]}, {"v": [217, 219]}, {"v": [216, 219]}, {"v": [111, 216]}, {"v": [154, 218]}, {"v": [221, 222]}, {"v": [57, 222]}, {"v": [102, 223]}, {"v": [92, 102]}, {"v": [33, 224]}, {"v": [223, 224]}, {"v": [63, 64]}, {"v": [13, 229]}, {"v": [36, 226]}, {"v": [36, 63]}, {"v": [226, 229]}, {"v": [102, 103]}, {"v": [223, 228]}, {"v": [103, 104]}, {"v": [104, 227]}, {"v": [227, 228]}, {"v": [103, 230]}, {"v": [91, 232]}, {"v": [230, 232]}, {"v": [94, 95]}, {"v": [94, 233]}, {"v": [232, 233]}, {"v": [234, 235]}, {"v": [221, 234]}, {"v": [216, 235]}, {"v": [110, 238]}, {"v": [42, 110]}, {"v": [45, 46]}, {"v": [45, 112]}, {"v": [112, 239]}, {"v": [238, 239]}, {"v": [122, 240]}, {"v": [115, 241]}, {"v": [240, 241]}, {"v": [231, 242]}, {"v": [6, 231]}, {"v": [6, 113]}, {"v": [241, 242]}, {"v": [231, 233]}, {"v": [230, 243]}, {"v": [242, 243]}, {"v": [244, 246]}, {"v": [244, 245]}, {"v": [245, 247]}, {"v": [246, 248]}, {"v": [247, 249]}, {"v": [248, 249]}, {"v": [150, 246]}, {"v": [107, 244]}, {"v": [105, 117]}, {"v": [120, 245]}, {"v": [119, 247]}, {"v": [218, 248]}, {"v": [217, 249]}, {"v": [38, 39]}, {"v": [49, 50]}, {"v": [50, 250]}, {"v": [31, 251]}, {"v": [250, 251]}, {"v": [34, 252]}, {"v": [251, 252]}, {"v": [250, 256]}, {"v": [253, 257]}, {"v": [252, 253]}, {"v": [256, 257]}, {"v": [253, 260]}, {"v": [35, 261]}, {"v": [260, 261]}, {"v": [224, 225]}, {"v": [225, 262]}, {"v": [261, 262]}, {"v": [132, 266]}, {"v": [129, 265]}, {"v": [265, 266]}, {"v": [25, 268]}, {"v": [3, 267]}, {"v": [267, 268]}, {"v": [265, 269]}, {"v": [268, 269]}, {"v": [274, 275]}, {"v": [279, 280]}, {"v": [140, 280]}, {"v": [139, 279]}, {"v": [282, 284]}, {"v": [280, 284]}, {"v": [98, 282]}, {"v": [96, 142]}, {"v": [142, 283]}, {"v": [282, 283]}, {"v": [94, 287]}, {"v": [142, 285]}, {"v": [285, 287]}, {"v": [6, 286]}, {"v": [286, 287]}, {"v": [50, 292]}, {"v": [136, 138]}, {"v": [136, 289]}, {"v": [289, 292]}, {"v": [255, 256]}, {"v": [255, 291]}, {"v": [291, 292]}, {"v": [293, 294]}, {"v": [293, 296]}, {"v": [294, 295]}, {"v": [295, 297]}, {"v": [296, 298]}, {"v": [297, 298]}, {"v": [156, 157]}, {"v": [157, 294]}, {"v": [158, 293]}, {"v": [166, 296]}, {"v": [163, 166]}, {"v": [162, 163]}, {"v": [55, 297]}, {"v": [189, 190]}, {"v": [189, 295]}, {"v": [163, 164]}, {"v": [54, 164]}, {"v": [54, 299]}, {"v": [166, 300]}, {"v": [299, 300]}, {"v": [196, 303]}, {"v": [199, 302]}, {"v": [302, 303]}, {"v": [65, 304]}, {"v": [303, 304]}, {"v": [191, 305]}, {"v": [304, 305]}, {"v": [306, 311]}, {"v": [306, 308]}, {"v": [307, 309]}, {"v": [307, 308]}, {"v": [309, 310]}, {"v": [310, 311]}, {"v": [192, 195]}, {"v": [194, 311]}, {"v": [195, 306]}, {"v": [112, 308]}, {"v": [236, 239]}, {"v": [195, 236]}, {"v": [61, 309]}, {"v": [62, 63]}, {"v": [62, 307]}, {"v": [43, 62]}, {"v": [43, 45]}, {"v": [185, 310]}, {"v": [78, 314]}, {"v": [201, 313]}, {"v": [313, 314]}, {"v": [137, 316]}, {"v": [279, 316]}, {"v": [317, 318]}, {"v": [206, 317]}, {"v": [207, 318]}, {"v": [207, 208]}, {"v": [213, 317]}, {"v": [204, 205]}, {"v": [205, 319]}, {"v": [207, 322]}, {"v": [319, 322]}, {"v": [215, 318]}, {"v": [215, 321]}, {"v": [321, 322]}, {"v": [319, 320]}, {"v": [320, 323]}, {"v": [321, 325]}, {"v": [323, 325]}, {"v": [214, 320]}, {"v": [214, 329]}, {"v": [323, 327]}, {"v": [327, 329]}, {"v": [330, 331]}, {"v": [330, 332]}, {"v": [331, 334]}, {"v": [332, 335]}, {"v": [333, 336]}, {"v": [333, 334]}, {"v": [335, 336]}, {"v": [225, 330]}, {"v": [228, 331]}, {"v": [258, 262]}, {"v": [258, 332]}, {"v": [226, 227]}, {"v": [229, 334]}, {"v": [258, 259]}, {"v": [203, 259]}, {"v": [312, 335]}, {"v": [203, 312]}, {"v": [313, 336]}, {"v": [200, 333]}, {"v": [312, 315]}, {"v": [314, 315]}, {"v": [221, 337]}, {"v": [220, 338]}, {"v": [220, 222]}, {"v": [337, 338]}, {"v": [37, 339]}, {"v": [111, 342]}, {"v": [339, 342]}, {"v": [110, 340]}, {"v": [339, 340]}, {"v": [235, 341]}, {"v": [341, 342]}, {"v": [236, 343]}, {"v": [237, 344]}, {"v": [237, 238]}, {"v": [343, 344]}, {"v": [40, 345]}, {"v": [343, 345]}, {"v": [346, 351]}, {"v": [346, 348]}, {"v": [347, 348]}, {"v": [347, 349]}, {"v": [349, 350]}, {"v": [350, 351]}, {"v": [240, 346]}, {"v": [243, 351]}, {"v": [44, 348]}, {"v": [43, 347]}, {"v": [36, 349]}, {"v": [104, 350]}, {"v": [269, 270]}, {"v": [270, 353]}, {"v": [266, 352]}, {"v": [352, 353]}, {"v": [357, 360]}, {"v": [357, 358]}, {"v": [358, 361]}, {"v": [359, 360]}, {"v": [359, 362]}, {"v": [361, 362]}, {"v": [354, 360]}, {"v": [257, 354]}, {"v": [255, 357]}, {"v": [144, 290]}, {"v": [144, 358]}, {"v": [290, 291]}, {"v": [143, 144]}, {"v": [273, 361]}, {"v": [133, 273]}, {"v": [133, 143]}, {"v": [134, 135]}, {"v": [128, 134]}, {"v": [135, 363]}, {"v": [128, 263]}, {"v": [263, 363]}, {"v": [328, 329]}, {"v": [328, 366]}, {"v": [214, 264]}, {"v": [264, 365]}, {"v": [365, 366]}, {"v": [368, 369]}, {"v": [368, 370]}, {"v": [369, 372]}, {"v": [370, 371]}, {"v": [371, 373]}, {"v": [372, 373]}, {"v": [205, 368]}, {"v": [264, 369]}, {"v": [81, 370]}, {"v": [267, 371]}, {"v": [270, 373]}, {"v": [275, 278]}, {"v": [374, 377]}, {"v": [374, 375]}, {"v": [375, 378]}, {"v": [376, 377]}, {"v": [376, 379]}, {"v": [378, 379]}, {"v": [134, 276]}, {"v": [127, 128]}, {"v": [276, 374]}, {"v": [127, 375]}, {"v": [355, 379]}, {"v": [355, 359]}, {"v": [362, 376]}, {"v": [380, 381]}, {"v": [380, 385]}, {"v": [381, 382]}, {"v": [382, 383]}, {"v": [383, 384]}, {"v": [384, 385]}, {"v": [273, 380]}, {"v": [377, 381]}, {"v": [133, 271]}, {"v": [271, 385]}, {"v": [276, 277]}, {"v": [277, 382]}, {"v": [386, 387]}, {"v": [278, 386]}, {"v": [383, 386]}, {"v": [277, 387]}, {"v": [135, 387]}, {"v": [272, 278]}, {"v": [272, 384]}, {"v": [284, 388]}, {"v": [281, 388]}, {"v": [281, 283]}, {"v": [286, 389]}, {"v": [114, 390]}, {"v": [389, 390]}, {"v": [109, 392]}, {"v": [390, 392]}, {"v": [393, 398]}, {"v": [393, 394]}, {"v": [394, 395]}, {"v": [395, 396]}, {"v": [396, 397]}, {"v": [397, 398]}, {"v": [285, 393]}, {"v": [389, 398]}, {"v": [281, 394]}, {"v": [391, 392]}, {"v": [391, 397]}, {"v": [399, 400]}, {"v": [147, 399]}, {"v": [57, 402]}, {"v": [220, 403]}, {"v": [402, 403]}, {"v": [58, 404]}, {"v": [173, 174]}, {"v": [174, 406]}, {"v": [404, 406]}, {"v": [159, 160]}, {"v": [54, 159]}, {"v": [299, 405]}, {"v": [404, 405]}, {"v": [402, 407]}, {"v": [406, 407]}, {"v": [165, 408]}, {"v": [164, 408]}, {"v": [409, 412]}, {"v": [409, 414]}, {"v": [410, 411]}, {"v": [410, 413]}, {"v": [411, 412]}, {"v": [413, 414]}, {"v": [305, 412]}, {"v": [302, 409]}, {"v": [56, 414]}, {"v": [189, 411]}, {"v": [157, 410]}, {"v": [1, 413]}, {"v": [316, 416]}, {"v": [136, 416]}, {"v": [417, 418]}, {"v": [326, 417]}, {"v": [328, 418]}, {"v": [327, 417]}, {"v": [324, 326]}, {"v": [324, 325]}, {"v": [419, 421]}, {"v": [419, 420]}, {"v": [420, 422]}, {"v": [421, 424]}, {"v": [422, 423]}, {"v": [423, 424]}, {"v": [234, 419]}, {"v": [341, 421]}, {"v": [337, 420]}, {"v": [340, 424]}, {"v": [237, 423]}, {"v": [425, 427]}, {"v": [425, 426]}, {"v": [426, 429]}, {"v": [427, 428]}, {"v": [428, 430]}, {"v": [429, 430]}, {"v": [401, 403]}, {"v": [338, 426]}, {"v": [401, 425]}, {"v": [422, 429]}, {"v": [301, 427]}, {"v": [167, 301]}, {"v": [345, 428]}, {"v": [344, 430]}, {"v": [315, 433]}, {"v": [77, 431]}, {"v": [431, 433]}, {"v": [202, 203]}, {"v": [202, 434]}, {"v": [433, 434]}, {"v": [47, 437]}, {"v": [352, 436]}, {"v": [436, 437]}, {"v": [431, 432]}, {"v": [432, 438]}, {"v": [437, 438]}, {"v": [439, 440]}, {"v": [439, 443]}, {"v": [440, 441]}, {"v": [441, 442]}, {"v": [442, 443]}, {"v": [354, 439]}, {"v": [355, 356]}, {"v": [356, 440]}, {"v": [260, 443]}, {"v": [254, 441]}, {"v": [202, 254]}, {"v": [259, 442]}, {"v": [432, 445]}, {"v": [434, 444]}, {"v": [444, 445]}, {"v": [127, 447]}, {"v": [263, 364]}, {"v": [364, 448]}, {"v": [447, 448]}, {"v": [363, 451]}, {"v": [449, 451]}, {"v": [364, 449]}, {"v": [418, 453]}, {"v": [367, 453]}, {"v": [366, 367]}, {"v": [372, 454]}, {"v": [365, 455]}, {"v": [454, 455]}, {"v": [353, 456]}, {"v": [454, 456]}, {"v": [367, 458]}, {"v": [452, 453]}, {"v": [452, 457]}, {"v": [457, 458]}, {"v": [455, 459]}, {"v": [458, 459]}, {"v": [288, 396]}, {"v": [461, 462]}, {"v": [395, 462]}, {"v": [288, 461]}, {"v": [388, 462]}, {"v": [400, 461]}, {"v": [463, 467]}, {"v": [463, 464]}, {"v": [464, 465]}, {"v": [465, 466]}, {"v": [466, 468]}, {"v": [467, 468]}, {"v": [399, 463]}, {"v": [400, 467]}, {"v": [51, 464]}, {"v": [8, 465]}, {"v": [391, 466]}, {"v": [288, 468]}, {"v": [469, 470]}, {"v": [469, 474]}, {"v": [470, 471]}, {"v": [471, 473]}, {"v": [472, 473]}, {"v": [472, 475]}, {"v": [474, 475]}, {"v": [168, 469]}, {"v": [301, 470]}, {"v": [298, 474]}, {"v": [401, 471]}, {"v": [407, 473]}, {"v": [405, 472]}, {"v": [300, 475]}, {"v": [476, 477]}, {"v": [159, 477]}, {"v": [161, 476]}, {"v": [175, 476]}, {"v": [408, 477]}, {"v": [478, 479]}, {"v": [326, 478]}, {"v": [324, 479]}, {"v": [215, 479]}, {"v": [143, 415]}, {"v": [271, 481]}, {"v": [415, 480]}, {"v": [480, 481]}, {"v": [272, 483]}, {"v": [481, 483]}, {"v": [274, 484]}, {"v": [275, 482]}, {"v": [482, 484]}, {"v": [482, 483]}, {"v": [484, 485]}, {"v": [480, 485]}, {"v": [486, 487]}, {"v": [486, 489]}, {"v": [487, 488]}, {"v": [488, 491]}, {"v": [489, 490]}, {"v": [490, 491]}, {"v": [435, 438]}, {"v": [435, 486]}, {"v": [445, 487]}, {"v": [449, 450]}, {"v": [450, 490]}, {"v": [448, 491]}, {"v": [492, 493]}, {"v": [492, 494]}, {"v": [493, 495]}, {"v": [494, 497]}, {"v": [495, 496]}, {"v": [496, 497]}, {"v": [488, 493]}, {"v": [444, 492]}, {"v": [254, 494]}, {"v": [447, 495]}, {"v": [356, 497]}, {"v": [378, 496]}, {"v": [498, 501]}, {"v": [501, 502]}, {"v": [498, 499]}, {"v": [499, 500]}, {"v": [500, 502]}, {"v": [451, 501]}, {"v": [450, 498]}, {"v": [446, 489]}, {"v": [446, 499]}, {"v": [457, 460]}, {"v": [460, 500]}, {"v": [452, 502]}, {"v": [503, 506]}, {"v": [503, 504]}, {"v": [504, 507]}, {"v": [505, 506]}, {"v": [505, 508]}, {"v": [507, 508]}, {"v": [459, 506]}, {"v": [460, 503]}, {"v": [446, 504]}, {"v": [435, 507]}, {"v": [456, 505]}, {"v": [436, 508]}, {"v": [512, 513]}, {"v": [509, 512]}, {"v": [509, 510]}, {"v": [510, 511]}, {"v": [511, 513]}, {"v": [416, 512]}, {"v": [289, 509]}, {"v": [290, 510]}, {"v": [415, 511]}, {"v": [485, 513]}], "face_cells": [[124, 253], [124, 183], [124, -1], [124, 197], [124, 106], [237, 133], [237, 192], [237, 117], [237, 101], [237, 131], [237, 223], [237, 186], [197, -1], [197, 226], [197, 54], [197, 106], [44, 37], [44, 57], [44, 168], [44, 74], [44, 127], [117, 207], [117, 192], [117, 186], [117, 232], [81, -1], [183, 81], [183, 210], [183, -1], [183, 253], [131, 133], [131, 101], [131, 190], [131, 235], [131, 149], [178, 119], [178, 55], [178, 242], [178, 33], [178, 99], [178, 45], [119, 199], [119, 55], [119, 238], [119, 177], [119, 45], [242, 146], [242, 59], [242, 55], [242, 33], [242, 233], [55, 7], [55, 199], [55, 233], [7, 173], [7, 199], [7, 24], [7, 109], [7, 233], [206, 11], [206, 171], [206, 152], [206, 50], [206, 26], [73, 246], [73, 118], [73, 11], [73, 165], [73, 91], [73, 171], [90, 98], [90, 62], [90, 165], [90, 91], [90, 215], [90, 71], [98, 20], [98, 215], [98, 16], [98, 154], [98, 62], [91, 71], [91, 171], [91, 165], [215, 71], [215, 212], [215, 79], [215, 20], [186, 232], [186, 138], [186, 223], [186, 159], [138, 200], [138, 60], [138, 232], [138, 159], [60, 229], [60, 162], [60, 200], [60, 42], [60, 67], [60, 159], [109, 202], [109, 24], [109, 173], [109, 27], [109, 167], [24, 202], [24, 233], [24, 130], [233, 59], [233, 92], [233, 130], [184, 94], [184, 107], [184, -1], [184, -1], [107, -1], [107, 249], [107, 160], [107, 94], [214, 249], [214, -1], [214, 151], [214, 152], [214, 50], [249, 160], [249, 50], [249, -1], [50, 26], [50, 160], [50, 152], [81, 163], [81, 210], [81, 85], [163, 85], [163, 61], [163, -1], [163, 122], [220, 244], [220, 153], [220, 142], [220, 166], [220, 87], [220, 110], [106, 253], [106, 54], [106, 123], [106, 187], [54, 149], [54, 226], [54, 133], [54, 187], [133, 149], [133, 192], [133, 187], [209, -1], [38, -1], [170, -1], [170, 12], [170, 38], [170, 148], [170, 211], [232, 200], [232, 207], [232, 72], [232, 70], [200, 162], [200, 239], [200, 70], [194, 168], [194, 74], [194, 19], [194, 189], [194, 72], [194, 70], [168, 57], [168, 70], [168, 239], [168, 74], [189, 225], [189, 96], [189, 19], [189, 76], [189, 72], [72, 207], [72, 76], [72, 70], [70, 239], [244, 225], [244, 96], [244, 153], [244, 166], [244, 181], [153, 234], [153, 142], [153, 225], [153, 182], [225, 96], [225, 19], [225, 182], [207, 76], [207, 192], [207, 18], [192, 187], [192, 18], [187, 123], [187, 18], [239, 162], [239, 57], [239, 247], [196, 235], [196, 236], [196, 190], [196, 219], [196, 120], [196, 255], [228, 149], [228, 226], [228, -1], [228, 219], [228, 190], [149, 190], [149, 226], [226, -1], [190, 235], [190, 219], [134, -1], [49, 79], [49, 212], [49, 134], [49, -1], [49, 145], [151, -1], [40, -1], [108, -1], [45, 164], [45, 99], [45, 238], [45, 224], [37, 127], [37, 57], [37, 82], [37, 80], [37, 41], [164, 99], [164, 224], [164, 158], [164, 82], [164, 41], [99, 158], [99, 33], [99, 180], [33, 146], [33, 43], [33, 180], [121, -1], [126, -1], [145, -1], [154, 28], [154, 20], [154, 16], [154, 254], [154, 111], [154, 22], [165, 62], [165, 118], [165, 68], [118, 180], [118, 43], [118, 246], [118, 68], [180, 43], [180, 158], [180, 68], [58, 152], [58, 171], [58, 71], [58, 151], [58, 212], [58, 134], [152, 151], [152, 171], [171, 11], [171, 71], [71, 212], [151, 134], [212, 134], [212, 79], [173, 27], [173, 135], [173, 199], [173, 227], [199, 177], [199, 227], [227, 135], [227, 0], [227, 177], [227, 2], [177, 0], [177, 238], [177, 48], [238, 224], [238, 105], [238, 48], [159, 42], [159, 223], [159, 66], [101, 223], [101, 235], [101, 23], [223, 66], [223, 23], [169, -1], [130, -1], [130, 92], [130, 202], [92, 139], [92, -1], [92, 59], [59, 146], [59, 69], [59, 139], [146, 43], [146, 69], [146, 65], [43, 246], [43, 65], [27, 135], [27, 167], [27, 21], [27, 78], [135, 2], [135, 95], [135, 78], [32, 85], [32, 61], [32, 248], [32, 166], [32, 172], [32, 87], [85, 210], [85, 248], [85, 61], [61, 172], [61, 141], [61, 122], [166, 87], [166, 181], [166, 248], [141, 122], [141, 128], [141, 148], [141, 172], [141, 132], [18, 76], [18, 123], [18, 10], [76, 96], [76, 10], [96, 181], [96, 10], [29, 182], [29, 111], [29, 127], [29, 254], [29, 74], [29, 19], [182, 234], [182, 19], [182, 111], [111, 254], [111, 22], [111, 234], [127, 74], [127, 80], [127, 254], [254, 80], [254, 16], [74, 19], [162, 229], [162, 247], [162, 243], [202, 167], [202, -1], [255, -1], [255, 219], [255, 201], [255, 120], [219, -1], [120, 236], [120, 137], [120, 201], [120, 175], [201, -1], [201, 198], [201, 175], [175, 137], [175, 155], [175, 198], [175, 89], [155, 137], [155, 36], [155, 89], [155, 104], [93, 224], [93, 105], [93, 41], [93, 115], [93, 247], [93, 57], [93, 243], [224, 105], [224, 41], [105, 48], [105, 115], [41, 82], [41, 57], [115, 48], [115, 185], [115, 243], [115, 56], [247, 243], [247, 57], [243, 56], [243, 229], [40, 126], [40, 25], [40, 108], [40, 222], [79, 20], [79, 145], [79, 156], [20, 28], [20, 156], [145, 121], [145, 156], [22, 234], [22, 88], [22, 28], [22, 35], [234, 142], [234, 35], [250, 68], [250, 62], [250, 16], [250, 80], [250, 82], [250, 158], [68, 62], [68, 158], [62, 16], [16, 80], [80, 82], [82, 158], [66, 23], [66, 15], [66, 42], [66, 53], [102, 2], [102, 95], [102, 13], [102, 84], [102, 113], [102, 97], [2, 84], [2, 0], [2, 95], [95, 39], [95, 13], [95, 78], [13, 39], [13, 97], [13, 34], [13, 129], [47, 9], [47, 83], [47, -1], [47, 75], [47, 161], [36, 104], [36, 51], [36, 137], [36, 140], [36, 1], [52, 137], [52, 236], [52, 140], [52, 235], [52, 23], [52, 15], [137, 236], [137, 140], [236, 235], [235, 23], [23, 15], [216, -1], [204, 188], [204, 83], [204, 213], [204, 97], [204, 113], [204, 218], [83, 9], [83, 75], [83, 188], [83, 213], [113, 218], [113, 84], [113, 97], [217, 97], [217, 34], [217, 188], [217, 5], [217, 136], [217, 195], [97, 34], [97, 188], [34, 129], [34, 195], [188, 9], [188, 5], [5, -1], [136, -1], [5, 136], [5, 9], [9, -1], [136, 216], [136, 195], [139, -1], [139, 191], [139, 69], [246, 65], [246, 11], [246, 3], [11, 26], [11, 3], [179, 65], [179, 69], [179, 191], [179, 147], [179, 125], [179, 3], [65, 69], [65, 3], [69, 191], [3, 26], [3, 125], [174, -1], [94, -1], [108, 209], [108, 25], [108, 103], [12, 148], [12, -1], [12, 209], [12, 193], [148, 211], [148, 128], [148, 132], [148, 193], [209, 103], [209, 193], [122, -1], [122, 128], [251, 10], [251, 123], [251, 248], [251, 210], [251, 181], [251, 253], [10, 181], [10, 123], [123, 253], [248, 181], [248, 210], [210, 253], [167, -1], [167, 21], [104, -1], [89, -1], [104, 51], [104, 89], [89, 143], [89, 198], [77, 121], [77, 126], [77, 222], [77, 156], [77, 88], [77, 28], [121, 126], [121, 156], [126, 222], [156, 28], [28, 88], [157, 240], [157, 25], [157, 222], [157, 142], [157, 35], [157, 88], [25, 103], [25, 222], [25, 240], [222, 88], [142, 240], [142, 110], [142, 35], [35, 88], [229, 56], [229, 67], [229, 116], [56, 185], [56, 205], [56, 116], [42, 67], [42, 53], [42, 86], [67, 116], [67, 252], [67, 86], [221, 84], [221, 0], [221, 241], [221, 185], [221, 48], [84, 0], [84, 218], [84, 241], [0, 48], [185, 241], [185, 205], [185, 48], [116, 252], [116, 205], [116, 17], [75, 213], [75, 161], [75, 100], [75, 64], [161, -1], [161, 150], [161, 100], [51, -1], [51, 4], [51, 1], [140, 15], [140, 1], [140, 6], [15, 53], [15, 6], [4, 1], [4, -1], [4, 14], [4, 63], [1, 6], [1, 63], [147, 125], [147, -1], [147, 191], [147, 208], [191, -1], [208, -1], [230, 174], [230, 94], [230, 160], [230, 26], [230, 125], [230, 208], [174, 94], [174, 208], [94, 160], [160, 26], [26, 125], [125, 208], [203, 110], [203, 87], [203, 240], [203, 103], [203, 193], [203, 132], [203, 172], [110, 87], [110, 240], [87, 172], [240, 103], [103, 193], [193, 132], [132, 172], [211, -1], [211, 128], [211, 38], [38, -1], [128, -1], [143, -1], [143, -1], [143, 198], [198, -1], [129, 39], [129, 195], [129, 112], [129, 31], [195, 216], [195, 31], [169, -1], [169, 216], [169, 31], [216, 31], [31, -1], [31, 112], [144, 252], [144, 245], [144, 17], [144, 64], [144, 30], [144, 100], [252, 86], [252, 245], [252, 17], [100, 150], [100, 30], [100, 64], [231, 17], [231, 205], [231, 64], [231, 241], [231, 213], [231, 218], [17, 64], [17, 205], [205, 241], [64, 213], [241, 218], [213, 218], [8, 150], [8, -1], [8, 30], [8, 176], [8, 14], [150, -1], [150, 30], [30, 245], [30, 176], [14, 63], [14, 176], [14, -1], [114, 63], [114, 176], [114, 245], [114, 6], [114, 53], [114, 86], [63, 6], [63, 176], [176, 245], [245, 86], [6, 53], [53, 86], [46, -1], [46, 21], [46, 78], [46, 39], [46, 112], [21, -1], [21, 78], [78, 39], [39, 112], [112, -1]], "cells": [[296, 299, 466, 623, 627, 630], [484, 646, 648, 652, 656, 657], [298, 332, 459, 465, 466, 467], [534, 536, 542, 544, 546, 547], [645, 652, 653, 654, 655], [513, 521, 522, 524, 525], [649, 651, 656, 750, 753, 757], [51, 54, 55, 56, 57, 58], [735, 736, 737, 738, 739], [475, 503, 520, 525, 526], [357, 359, 361, 565, 571, 572], [59, 66, 283, 533, 535, 536], [159, 553, 554, 555, 556], [461, 469, 471, 472, 473, 474], [654, 739, 744, 745, 746], [456, 490, 495, 647, 650, 651], [78, 261, 378, 445, 451, 452], [636, 713, 719, 723, 729, 730], [203, 205, 207, 355, 356, 357], [172, 182, 199, 367, 369, 379], [76, 87, 260, 430, 433, 434], [330, 578, 760, 764, 765], [264, 372, 437, 438, 439, 440], [310, 312, 455, 489, 494, 495], [56, 103, 107, 108, 109], [427, 551, 597, 602, 603, 604], [63, 129, 535, 546, 667, 673, 674], [105, 289, 328, 329, 330, 331], [259, 433, 439, 590, 594, 595], [362, 363, 364, 365, 366, 367], [715, 721, 737, 741, 742, 743], [702, 704, 707, 708, 709, 710], [335, 336, 337, 338, 339, 340], [38, 49, 251, 253, 254, 255], [473, 511, 516, 518, 519], [440, 442, 600, 608, 609], [402, 480, 481, 482, 483, 484], [16, 240, 241, 242, 243, 244], [157, 160, 692, 693], [468, 471, 699, 762, 766, 767], [234, 426, 427, 428, 429], [244, 249, 407, 413, 416, 417], [99, 305, 457, 616, 617, 618], [254, 269, 272, 323, 326, 327], [16, 17, 18, 19, 20], [40, 45, 236, 237, 238, 239], [759, 760, 761, 762, 763], [475, 476, 477, 478, 479], [301, 304, 414, 418, 626, 630, 633], [228, 229, 230, 231, 232], [62, 125, 127, 129, 130, 131], [481, 581, 644, 645, 646], [485, 486, 487, 488, 489, 490], [458, 617, 650, 751, 757, 758], [14, 146, 149, 150, 151, 152], [36, 42, 48, 51, 52, 53], [421, 424, 610, 613, 614, 615], [17, 176, 209, 241, 410, 417, 423], [275, 276, 277, 278, 279, 280], [47, 110, 319, 320, 321, 322], [93, 96, 97, 98, 99, 100, 101], [136, 336, 343, 344, 345, 346], [71, 80, 265, 444, 449, 451], [655, 657, 744, 747, 753, 754], [640, 714, 722, 725, 729, 732], [325, 327, 532, 537, 543, 544], [307, 311, 455, 456, 457, 458], [100, 611, 616, 619, 620, 621], [267, 271, 274, 443, 449, 450], [321, 324, 531, 538, 543, 545], [166, 169, 175, 177, 187, 188], [75, 81, 84, 277, 284, 285], [165, 174, 184, 185, 186, 187], [64, 65, 66, 67, 68, 69], [19, 171, 179, 366, 374, 379], [478, 504, 637, 638, 639, 640], [183, 186, 201, 355, 358, 359], [585, 586, 587, 588, 589, 590], [331, 334, 470, 761, 765, 766], [86, 228, 288, 430, 431, 432], [243, 375, 377, 446, 452, 453], [25, 26, 132, 133, 134], [242, 248, 416, 447, 453, 454], [476, 498, 503, 504, 505, 506], [462, 465, 508, 622, 627, 628, 629], [134, 135, 335, 341, 342, 343], [618, 621, 717, 752, 756, 758], [143, 340, 347, 677, 683, 685], [438, 589, 595, 601, 605, 609], [400, 403, 580, 582, 583, 584], [70, 71, 72, 73, 74, 75], [68, 73, 81, 82, 83], [111, 315, 317, 318, 319], [405, 406, 407, 408, 409, 410, 411], [113, 120, 549, 665, 670, 672], [333, 460, 467, 468, 469, 470], [181, 190, 198, 358, 360, 361], [464, 472, 500, 509, 510, 516, 517], [70, 76, 77, 78, 79, 80], [39, 237, 245, 250, 251, 252], [639, 643, 716, 720, 721, 722], [8, 31, 308, 309, 310], [459, 460, 461, 462, 463, 464], [552, 561, 602, 679, 686, 687], [404, 480, 579, 581, 582], [303, 406, 412, 414, 415], [4, 15, 145, 146, 147, 148], [114, 117, 118, 119, 120], [235, 428, 550, 551, 552], [57, 102, 103, 104, 105, 106], [144, 607, 676, 683, 684], [263, 363, 370, 371, 372, 373], [701, 710, 763, 767, 768], [463, 501, 507, 508, 509], [747, 748, 749, 750, 751, 752], [408, 415, 418, 419, 420, 421], [612, 615, 619, 634, 635, 636], [7, 21, 22, 23, 24], [65, 266, 268, 269, 270, 271], [35, 41, 42, 43, 44, 45], [215, 388, 390, 391, 392, 393], [256, 435, 585, 591, 592], [138, 346, 350, 563, 564], [147, 206, 356, 566, 572, 573], [0, 1, 2, 3, 4], [541, 547, 658, 668, 674, 675], [257, 426, 586, 591, 593], [20, 240, 364, 374, 375, 376], [351, 558, 564, 691, 694], [474, 518, 699, 700, 701, 702], [109, 112, 314, 315, 316], [9, 30, 31, 32, 33, 34], [354, 559, 681, 688, 689], [5, 30, 151, 153, 154, 155], [227, 230, 280, 286, 287], [290, 295, 328, 332, 333, 334], [514, 523, 524, 527, 528], [391, 397, 401, 482, 485, 491, 492], [89, 92, 93, 94, 95], [317, 322, 529, 530, 531], [483, 487, 492, 647, 648, 649], [345, 350, 351, 352, 353, 354], [141, 195, 441, 599, 606, 607, 608], [583, 695, 696, 697], [711, 712, 713, 714, 715, 716], [232, 258, 431, 435, 436], [46, 253, 320, 323, 324, 325], [540, 658, 659, 660, 661], [161, 352, 553, 557, 558, 559, 560], [34, 149, 153, 217, 222, 223], [642, 720, 735, 740, 741], [123, 233, 278, 281, 286], [61, 124, 131, 275, 281, 282], [140, 191, 194, 195, 196, 197], [79, 259, 260, 261, 262, 263, 264], [398, 401, 402, 403, 404], [432, 434, 436, 588, 592, 594], [596, 597, 598, 599, 600, 601], [247, 250, 273, 448, 450, 454], [91, 95, 101, 305, 306, 307], [119, 126, 130, 666, 672, 673], [479, 638, 641, 642, 643], [97, 167, 208, 380, 381, 382], [132, 135, 136, 137, 138], [236, 245, 246, 247, 248, 249], [67, 72, 83, 265, 266, 267], [142, 192, 338, 347, 348, 349], [106, 329, 383, 577, 578], [18, 170, 176, 177, 178, 179], [313, 705, 706, 707], [158, 159, 160, 161, 162], [60, 69, 82, 276, 282, 283, 284], [339, 344, 353, 682, 685, 689], [54, 104, 289, 290, 291, 292], [548, 664, 670, 671], [393, 396, 397, 398, 399, 400], [738, 743, 745, 748, 754, 755], [44, 293, 297, 299, 300, 301], [35, 36, 37, 38, 39, 40], [537, 538, 539, 540, 541, 542], [252, 255, 268, 272, 273, 274], [193, 348, 360, 569, 571, 574], [197, 200, 362, 368, 369, 370], [1, 26, 27, 28, 29], [113, 114, 115, 116], [419, 613, 625, 631, 632, 633], [11, 23, 88, 89, 90, 91], [148, 152, 155, 204, 206, 207], [497, 505, 512, 517, 520, 521], [173, 180, 181, 182, 183, 184], [32, 213, 221, 222, 225, 226], [530, 539, 545, 660, 662], [6, 22, 154, 202, 204, 205], [556, 560, 562, 680, 687, 688], [170, 171, 172, 173, 174, 175], [515, 519, 528, 700, 703, 704], [211, 212, 213, 214, 215, 216], [3, 12, 13, 14, 15], [395, 399, 584, 697, 698], [41, 52, 55, 291, 293, 294], [92, 98, 163, 167, 168, 169], [387, 392, 394, 395, 396], [102, 107, 316, 383, 384], [676, 677, 678, 679, 680, 681, 682], [497, 498, 499, 500, 501, 502], [614, 632, 635, 724, 730, 731], [59, 60, 61, 62, 63], [21, 164, 185, 201, 202, 203], [661, 663, 669, 671, 675], [156, 550, 555, 561, 562], [27, 133, 341, 568, 575, 576], [162, 557, 690, 691, 692], [85, 229, 279, 285, 287, 288], [499, 506, 637, 727, 732, 734], [121, 122, 123, 124, 125], [74, 77, 84, 85, 86, 87], [496, 527, 703, 706, 708], [510, 511, 512, 513, 514, 515], [502, 507, 628, 728, 733, 734], [214, 220, 226, 386, 389], [139, 140, 141, 142, 143, 144], [622, 623, 624, 625, 626], [429, 587, 593, 598, 603, 605], [10, 90, 306, 308, 311, 312], [239, 246, 302, 405, 412, 413], [180, 189, 196, 198, 199, 200], [13, 150, 218, 223, 224], [292, 294, 295, 296, 297, 298], [217, 218, 219, 220, 221], [96, 380, 425, 610, 611, 612], [664, 665, 666, 667, 668, 669], [723, 724, 725, 726, 727, 728], [24, 88, 94, 163, 164, 165, 166], [50, 53, 58, 108, 110, 111, 112], [194, 368, 373, 437, 441, 442], [33, 211, 225, 309, 488, 493, 494], [212, 390, 486, 491, 493], [5, 6, 7, 8, 9, 10, 11], [43, 238, 300, 302, 303, 304], [168, 178, 188, 208, 209, 210], [596, 604, 606, 678, 684, 686], [624, 629, 631, 726, 731, 733], [37, 46, 47, 48, 49, 50], [382, 411, 420, 422, 424, 425], [139, 189, 190, 191, 192, 193], [712, 718, 742, 749, 755, 756], [64, 270, 326, 532, 533, 534], [210, 381, 409, 422, 423], [337, 342, 349, 567, 574, 575], [118, 121, 126, 127, 128], [443, 444, 445, 446, 447, 448], [565, 566, 567, 568, 569, 570], [620, 634, 711, 717, 718, 719], [0, 29, 145, 570, 573, 576], [262, 365, 371, 376, 377, 378], [216, 385, 386, 387, 388]]}

==> rates_results/dim2_voronoi/meshes/voronoi2d_random_N32_lloyd_tol0.25.json <==
{"info": {"d": 2, "N": 32, "amp": 0.0, "seeds": "random", "lloyd_iterations": 1000, "face_tol": 0.25, "fix_iterations": 5, "cells": 1024, "faces": 3073, "dropped_degenerate_ridges": 0, "boundary_faces": 124, "vertices": 2050, "h": 0.04781811810792616, "faces_per_cell": [4, 5.880859375, 7], "diam_over_inradius_max": 3.7458915455955215, "volume_sum": 1.0}, "vertices": [[0.5845201761933958, 0.41133679727275596], [0.3884597534345438, 0.6932149884081167], [0.34692157656737255, 0.8822215305844238], [0.34742015777265783, 0.9035372281227546], [0.6010753404086836, 0.42920541327392725], [0.6241593377673005, 0.3444083333145056], [0.6304705040434224, 0.44326746774218023], [0.616220011922717, 0.4260514142790235], [0.6235686707362352, 0.4097780777635991], [0.589146420508923, 0.3969427033413279], [0.612616030864651, 0.39389571186573213], [0.6142341361286087, 0.36554988270891375], [0.6198048968614922, 0.37577389516767273], [0.566788325347755, 0.4189117066203887], [0.3532321912934532, 0.5502314830456819], [0.3493355038093039, 0.566862787904158], [0.32439032687291386, 0.4698052935570976], [0.3450715211058937, 0.9429158309878726], [0.5031747432612708, 0.5588861648872527], [0.5090818239286564, 0.5751557228334998], [0.5200614953711667, 0.5422512227881662], [0.49239323871484364, 0.5927628607206625], [0.4716278781940663, 0.6271028961915411], [0.3293532597791675, 0.912796692010387], [0.3141575283449924, 0.9041004398371989], [0.329701255722433, 0.9343295344002688], [0.34243934120541114, 0.6590584318866803], [0.35746241550915314, 0.6705692256651928], [0.31369387586015285, 0.8830654410777539], [0.3317785767454749, 0.8734330315457727], [0.3312735539686932, 0.8526375035126393], [0.7118997954643259, 0.22780317037825423], [0.7043242297119827, 0.24236896733773367], [0.5709546912155431, 0.4461256260890266], [0.5926868636178599, 0.4467307008232951], [0.33588435596843014, 0.5333360623480727], [0.3277397154857241, 0.49481719536016866], [0.30391665857346467, 0.4638474509780685], [0.48565598103664226, 0.43272078211281184], [0.5538243280258521, 0.41409841183856055], [0.5090139446567215, 0.45594879901189084], [0.5031557845870192, 0.43750048853282025], [0.5368193360947239, 0.4282373512900765], [0.5188564334774473, 0.42215423658720796], [0.971131786813909, 0.025240590186217708], [0.8527024454823273, 0.25800476390639326], [0.8712167269359605, 0.2448293902059721], [0.3452493547013107, 0.964819215859822], [0.3624489596848946, 0.9340803793277834], [0.38043226274946285, 0.9031184979296277], [0.36217698409973864, 0.9120279449430979], [0.09766968222337821, 0.9375998006369968], [0.37251172245461384, 0.5405685649522919], [0.4916168123793607, 0.4740029595720888], [0.37992581488906413, 0.8811449840859427], [0.36559411058969854, 0.8725481422123276], [0.39783212536630136, 0.8109036308966189], [0.3961022344779247, 0.7897337194143671], [0.36363311362224293, 0.7912250751007849], [0.37880833694862065, 0.7817682640796945], [0.5514622373831601, 0.5176360750751727], [0.5587852233092995, 0.5097433481692599], [0.4615940415682753, 0.6189458489449854], [0.42735166410814135, 0.5968897065273019], [0.469547328792396, 0.6512074654702383], [0.44789425450430626, 0.6814486434702939], [0.44754251306303516, 0.6583153322962424], [0.3243690320956069, 0.6667603807103786], [0.33127380829417696, 0.8133363511015418], [0.2985454665039772, 0.7914536949939948], [0.29829770393871635, 0.8742507800209666], [0.31523367875110564, 0.8437932731149135], [0.3147583701686877, 0.8224188986665433], [0.29916737181678665, 0.8141390256540624], [0.2977083840584459, 0.8533765499161986], [0.7262086171116221, 0.3658099607777778], [0.8330685169710473, 0.23362607519357934], [0.8360390408561461, 0.25204056707718936], [0.7703354785857517, 0.263823686730263], [0.5651141567380685, 0.4716383190022845], [0.5634789424323019, 0.4533830280764898], [0.5334873125512777, 0.4803010077315465], [0.5498678764231824, 0.48350684515054076], [0.5278191772240353, 0.46085903787719107], [0.5406055753451091, 0.44702299693929454], [0.14958367096523006, 0.027006727506085626], [0.16795776439104812, 0.03534545799627112], [0.28213019173736, 0.4351833071537161], [0.30215050548913025, 0.4426663235211948], [0.7254687743336474, 0.1919993051676688], [0.7392203096209842, 0.12696659481425235], [1.0, 0.0], [0.9633427866457736, 0.035199073224900804], [0.9486433371193422, 0.03597914375106677], [0.9753076473101755, 0.05663480805023731], [0.9655878061477016, 0.0700225070265897], [0.9463225158482391, 0.06866798641197375], [0.938948689121982, 0.05547692683880995], [1.0, 0.028053819251063525], [0.9736276153460999, 0.0878316431022989], [1.0, 0.11849430794755633], [0.9734585139702392, 0.21357715622208776], [1.0, 0.24503050654237393], [1.0, 0.21406626251030808], [0.9021694419605433, 0.2554576506829285], [0.8868031390567468, 0.25721655698192514], [0.942101786282736, 0.260342706930943], [0.9654448083718818, 0.22883649072705964], [0.9732470927604362, 0.24519238000373003], [0.9655049844434059, 0.25947332189958616], [0.9189387589921076, 0.1787589243876377], [0.9758628254272188, 0.1819045782249284], [0.9661074799026234, 0.19868982283011885], [0.9451297820037342, 0.1966382298005705], [0.9385155679285989, 0.18178896630615232], [0.974610778121802, 0.15005557421587654], [0.9660272457956683, 0.16479811007217704], [0.9491022787612281, 0.16554142205713995], [0.9350679703726122, 0.2723113655854533], [0.9086896045021378, 0.28681758385405987], [0.9147777579050007, 0.2750175801254455], [0.3611723819941576, 0.973466737228404], [0.36105953639029914, 1.0], [0.26423036336298933, 0.8743363933619372], [0.28041795632561856, 0.8839262463912291], [0.3122794613390044, 0.9434210619984473], [0.12921734016849398, 0.9746918140019926], [0.11153849950050991, 0.9455488938402865], [0.11248325863839288, 0.9655212195955644], [0.07677911682253591, 0.9477028817496824], [0.3686487202997042, 0.5188831471246721], [0.3425840416432975, 0.500027463489565], [0.34794503999545057, 0.5126451126828505], [0.4955579229910297, 0.48823022776419905], [0.5220696496641077, 0.4925494365170634], [0.5149865762549556, 0.5254560118105345], [0.5264734021470638, 0.5125553757633575], [0.43737976280252894, 0.6507507150051172], [0.438730799223949, 0.6270524958058937], [0.42627050254296495, 0.617354189172281], [0.36199326019663125, 0.5795609551099558], [0.48598300767402947, 0.5529495952929976], [0.4234433200834378, 0.5576839463949935], [0.3849767087752498, 0.5465516240179666], [0.40487346127580637, 0.5296689100521372], [0.4209096578908592, 0.5366077158159651], [0.3485115684203116, 0.8429084256982042], [0.36497757884450555, 0.8519184890749588], [0.38225937636049906, 0.8417975834996766], [0.38139167380323, 0.8211216780685956], [0.3480363422604946, 0.8220319975175966], [0.36422104367546765, 0.8125002653999847], [0.39975226614383824, 0.8511006936880368], [0.40099896072624314, 0.871081238085569], [0.4145390649517236, 0.8802317813070868], [0.4233772744128555, 0.6876454081542327], [0.4362750029440866, 0.6900991635867564], [0.4056716078861009, 0.7027935075479206], [0.40867380595180763, 0.7192109998732208], [0.26428509781600207, 0.8547225335749338], [0.28242554280285215, 0.8448418415849406], [0.2813938471613422, 0.8233559018064177], [0.1140240192072134, 0.3236335153760907], [0.12948556732330124, 1.0], [0.26512316752325243, 0.45236229014308593], [0.162122533709255, 0.43607246586001536], [0.0922561033431395, 0.33213021773904344], [0.8842965191653265, 0.16514807050498068], [0.877668058749134, 0.12772481237795788], [0.846287670877056, 0.22092151474229038], [0.8709323182839162, 0.2306180799248215], [0.8235304652249379, 0.19631568093504945], [0.844278108407541, 0.2038831116484326], [0.8569922399288307, 0.19215543837400234], [0.8209272239784992, 0.17731135632963987], [0.8090856472723528, 0.20883308899376402], [0.7991417376631601, 0.23867710556636576], [0.8117557694370544, 0.2262427491702065], [0.7912218252540828, 0.20150596612923904], [0.711165692039669, 0.4006356822822433], [0.6444125838667633, 0.37777587804588314], [0.7857310937262394, 0.2986312927350304], [0.7891874667796254, 0.3197237367706498], [0.13501854782175043, 0.03520128669258649], [0.11843677112501275, 0.026265613770330425], [0.27860272401718883, 0.4184238160356457], [0.29450210313615094, 0.40472416230812835], [0.36623976330348845, 0.432461328974253], [0.33756772270629165, 0.459337996786512], [0.3127340320771023, 0.41177257431809455], [0.3279664848746724, 0.3998203769630932], [0.34496097202155473, 0.4065002608505006], [0.31555428426598786, 0.43191058485238987], [0.3341338424101317, 0.4383463054599513], [0.3486793916416185, 0.42657619631511173], [0.3812981467454497, 0.41911573981030176], [0.6749151747777884, 0.25980707405232745], [0.6840336247160568, 0.24324837922137532], [0.7423733181761628, 0.14665793018662857], [0.7315753473541059, 0.1580126797824554], [0.7375157853192793, 0.1782187967321909], [0.7585664922437226, 0.18220848081053723], [0.7513299140382382, 0.1155034554693861], [0.7735538880962918, 0.12293326645796487], [0.7851790118958233, 0.11315552917937752], [0.9070294295551146, 0.06407444512885294], [0.9169757827917318, 0.05292402989437617], [0.8067484734430626, 0.12056421948392741], [0.8188333643400654, 0.11005287857211085], [0.8087449916594699, 0.14021090123323135], [0.84034072912565, 0.11734089866681584], [0.9667215417251822, 0.0], [1.0, 0.05399276152833024], [1.0, 0.08844823448216244], [0.9348032608438751, 0.21294651371094875], [0.9413722370568545, 0.2286814150184222], [0.9346487839400617, 0.24141237640230725], [0.9096394056058775, 0.2420778072613942], [0.9723036489269778, 0.11906828708201735], [0.965897240465407, 0.13254964991736304], [0.9645713479154228, 0.10319941605355283], [0.44349120671624065, 0.96590024243214], [0.974155111980242, 0.2767079695916898], [1.0, 0.27684116853027535], [0.22972084879106075, 0.8737257381885767], [0.24700038417181602, 0.8838331578600325], [0.24672398914135626, 0.9042510490153862], [0.26316072301863375, 0.9136969611976807], [0.29652135058180057, 0.9345218251609216], [0.2963533113150148, 0.9135021525523163], [0.2805262099798701, 0.904342076507461], [0.24610403949962764, 0.9437184265932796], [0.26313096641715095, 0.9345595869440004], [0.27929356874869476, 0.9436914103099117], [0.0, 1.0], [0.12970237642954016, 0.9354965696505441], [0.16296505873591555, 0.9148143813910316], [0.0, 0.9662012571212947], [0.07611120435924547, 0.9644425018625917], [0.09570561072016458, 0.9758857904646415], [0.09542677137793959, 1.0], [0.0618949074688146, 0.9350881759704232], [0.030015361083059317, 0.9396695359677515], [0.039741966821534615, 0.9467567674802301], [0.42126312308753133, 0.49454993318961993], [0.4004764394927692, 0.5124428728822631], [0.38330470253021376, 0.5057905593723766], [0.4568977155298168, 0.4812433285814985], [0.47060521007346134, 0.4479073022688229], [0.4787713639840708, 0.4675835128194579], [0.4126479781207389, 0.6675892746325875], [0.4176831521193613, 0.6559164685737509], [0.38988382102077324, 0.6736149483101895], [0.3783600499455315, 0.6622234526453152], [0.35461320051454753, 0.602075487407648], [0.34493420444283807, 0.6399238329010385], [0.4440538106137542, 0.564624130630832], [0.45322585645253477, 0.559040974082035], [0.4722620433701269, 0.5638719692285601], [0.4428172740360482, 0.5889482022914853], [0.4767618550703001, 0.5880736146896479], [0.4615704992216604, 0.5985266815366516], [0.4975875233303774, 0.5217168458347459], [0.48349450115033826, 0.5356786850388903], [0.4890146696248012, 0.4993297458516037], [0.41176396027441065, 0.5668868700520648], [0.4122519936750259, 0.5876324855870385], [0.3926764348752151, 0.5968927434481495], [0.3770294478561463, 0.5779837067713819], [0.3890040483637111, 0.5593341364092839], [0.4440071063537534, 0.9472270329776185], [0.44295310095871754, 0.9084712757680681], [0.35888820331344046, 0.752176140276636], [0.39162448576768266, 0.7312733713013461], [0.3778957388535224, 0.760717495143826], [0.39285537662029607, 0.7506727482703263], [0.3739060292443809, 0.701231235460603], [0.3555554990610178, 0.6910523083518535], [0.37293455648117413, 0.7221378672229399], [0.35946294073855806, 0.7301824477231401], [0.3459042698215425, 0.7601319277767514], [0.3140934156365858, 0.7831175626026232], [0.34581556095311394, 0.7828040896649129], [0.33105791436697984, 0.791253291269596], [0.46940111883592106, 0.6895907948809525], [0.46938666967614767, 0.7119457950608907], [0.08432938351225522, 0.6806826311524204], [0.03247773750565768, 0.7193098074689666], [0.09618508151805243, 0.9160429373741624], [0.16322765496933897, 0.8750734137299199], [0.057062085144336035, 0.8739851249429427], [0.027731750808938714, 0.8565327769664711], [0.03458620259544094, 0.8716719437927228], [0.0, 0.949459564169383], [0.025491025046308204, 0.8865789068364823], [0.026770491289404376, 0.9173621602835842], [0.03556692629821867, 0.9076847648530316], [0.0, 0.9158034414549011], [0.0, 0.8868264954600121], [3.469446951953614e-18, 0.8558630593612873], [0.15172476669257784, 0.4499244069023905], [0.32372975178381286, 0.5352997245762682], [0.21303836270035945, 0.7157360634533085], [0.03730876715107214, 0.49765859501298015], [0.0, 0.27423091428854435], [0.8996389677816505, 0.13460767008352253], [0.9136874492559562, 0.1553000423913046], [0.903965794399674, 0.1504565459160207], [0.936399921417143, 0.14606914402219656], [0.9400305051129686, 0.13511635961376756], [0.8812016276600947, 0.22038034628918918], [0.9023221078941169, 0.22286506059544], [0.913147995247126, 0.20983227639238458], [0.9074762935373449, 0.1899430944447142], [0.8893771411863969, 0.18591768459887173], [0.8767526309964839, 0.19734013978698692], [0.8334978408985453, 0.16597816661087952], [0.8307727642239305, 0.1469756474252689], [0.8427280686676035, 0.13546120230223846], [0.8532818283400401, 0.17242465618320893], [0.8645878740246802, 0.14248746164424878], [0.8682052039634652, 0.15902903213977915], [0.7595841853426332, 0.20747695470315955], [0.7733020601228358, 0.21484367384946745], [0.7760766585008779, 0.23120920346346274], [0.7640543612829119, 0.24498882574789976], [0.7441883575961449, 0.2421187118986583], [0.7356254181551786, 0.2247667172915266], [0.73983275048719, 0.2151828980901773], [0.7406410142234089, 0.38465191019463557], [0.7361658392562846, 0.3985022159391897], [0.7601539123119582, 0.3771873788451216], [0.6418391606476564, 0.40734956177900167], [0.6499709645536065, 0.3897691265127597], [0.6751879103800579, 0.3928680592707935], [0.6460194178801065, 0.34663005872972896], [0.6531679919337418, 0.3607576019754283], [0.757542353600803, 0.27980992624560413], [0.7657325872739204, 0.2952062200514351], [0.7324740103050663, 0.331558959786539], [0.7393032532948949, 0.3475022991188417], [0.7538018331074239, 0.31509407155575514], [0.7424057104977576, 0.31663353108770753], [0.7587206296967699, 0.3519689021459565], [0.7710725124325591, 0.33082766759745236], [0.7694069310570218, 0.34452468357730565], [0.7951214363389373, 0.2894668245957051], [0.8229762183260647, 0.26324257181736244], [0.8018232204008475, 0.25729480888261436], [0.7912291782848219, 0.2676753034272433], [0.8257902211638919, 0.37265331774133925], [0.7911376618717285, 0.35687152683854506], [0.8236926065958792, 0.35339592430087563], [0.8039155591459829, 0.32658665266729503], [0.806147336065842, 0.345653910334555], [0.094127767009548, 0.6981118584959596], [0.08931971130028564, 0.6475839606984836], [0.09566163377466196, 0.6634530348257105], [0.2926163420914035, 0.689655843481134], [0.16219274719557186, 0.7239996956441133], [0.2017547875674969, 0.7173377664551681], [0.05415876263135417, 0.062787646466267], [0.21925686974619948, 0.08727391401300896], [0.20392676888606212, 0.09655982447254498], [0.03364585339759637, 0.1588573930876708], [0.035452054896467675, 0.19221097098090714], [0.02505219839543612, 0.17429121501475836], [0.02492325716354586, 0.14042203374105797], [0.23775041856562332, 0.05364434003085487], [0.21816744764299165, 0.06602141785367953], [0.20059802519293127, 0.05746853169247433], [0.2487427164388204, 0.44529764381687514], [0.11585622299552377, 0.361373133251197], [0.1872771423278366, 0.27446172981289907], [0.20670362935580874, 0.28160454336699625], [0.3191332232838888, 0.3421534271046621], [0.32490327944423353, 0.3805689170157531], [0.3166324038984456, 0.3228780325071609], [0.29113743702055644, 0.3862020348358978], [0.30697125705949097, 0.37343336536821425], [0.3039066740146772, 0.35429461148396735], [0.3378828487476475, 0.34979196404761503], [0.3404508965009431, 0.3680619499318745], [0.36186069181080044, 0.3935411368623071], [0.3765654523801896, 0.39999471640208184], [0.3585375675242234, 0.3757296234112672], [0.3968455320055327, 0.4238166845993457], [0.5917424044242814, 0.3623169678674906], [0.5803257472880632, 0.3827297204188601], [0.3309100160621704, 0.311578069989344], [0.5139381993016658, 0.4049045247968436], [0.6195001601097099, 0.22396963300435585], [0.7129653263608551, 0.155458604739322], [0.700739143151645, 0.20801731928167533], [0.7126063465150172, 0.1922927771594862], [0.6995368317784417, 0.1710713504108405], [0.6864003305551459, 0.17071033143394007], [0.766998466892128, 0.17558098017772578], [0.797541480493213, 0.1504257906632501], [0.7749980499412219, 0.14403718963492929], [0.7655761453028471, 0.15222344133447976], [0.7999627744818487, 0.17075095879660349], [0.788036567375417, 0.1812176736293382], [0.7837377694032542, 0.09325986542368293], [0.7319874146094624, 0.0887645205657434], [0.7491717884175078, 0.09664661193799111], [0.7648436588665879, 0.08510329192287931], [0.7295660048031455, 0.06756277828908942], [0.7471213604416552, 0.05725024058217204], [0.763159230785117, 0.06510071535088546], [0.913047850098131, 0.032096661025636124], [0.9352111385532718, 0.01959220341983267], [0.9377308403879347, 0.0], [0.7628570961644295, 0.025960757162030758], [0.745728577122041, 0.03538070222724066], [0.7786912540643537, 0.034440290126131604], [0.7797601380945279, 0.05462295464803835], [0.8995237139071202, 0.024992762166334358], [0.8987171837593935, 0.0], [1.0, 0.18198573458594505], [1.0, 0.14970695334209855], [0.9352710663029142, 0.0869966697627409], [0.9439832558844574, 0.10194048824902162], [0.9184441300007464, 0.08607961178104709], [0.9330172746296123, 0.12188116400473278], [0.905929587783422, 0.10156405626485943], [0.9123992939280402, 0.11839396843697497], [0.4996191610885946, 0.6099367925220103], [0.49366091611722923, 0.6223751291197656], [0.5248538623650739, 0.5797928867451141], [1.0, 0.3410693839614911], [1.0, 0.30830267637394926], [0.42726703221572226, 0.9753901113084626], [0.3937522349278132, 1.0], [0.4270267442492138, 1.0], [0.2297363009465602, 0.9134287793204612], [0.2301266548375158, 0.9348947359027456], [0.19667593060008284, 0.935007733573829], [0.21287571346217032, 0.9442525879604972], [0.14596800111099656, 0.9650870359841933], [0.14573191764642582, 0.9444742360132358], [0.1794486972730002, 0.9444941815319561], [0.162879863222229, 0.9349633849289287], [0.24626625173075306, 0.9649917724046724], [0.06235655964229847, 0.9740981706394601], [0.029971246509201466, 0.9736574138498527], [0.040136414079066415, 0.9651241140224388], [0.06226671222265484, 1.0], [0.030756066427121705, 0.9999999999999999], [0.06219034025743435, 0.9215592780670279], [0.04954368064254029, 0.907936904895956], [0.0857554279821719, 0.9102176456700379], [0.06258609234904651, 0.8847743566572766], [0.08156636073965093, 0.8894551118135257], [0.4173308071704556, 0.47981550946479046], [0.4051803238621829, 0.438622934923196], [0.37944640678809627, 0.48890266190187354], [0.36044512077640417, 0.4819445886660577], [0.355961284942493, 0.46524644274967053], [0.37063577101286793, 0.4509765102139966], [0.3899575487360147, 0.45685488242785965], [0.3952600389900656, 0.47295983782735007], [0.3805062517203226, 0.6467090785110876], [0.36569534203070275, 0.6324243402298373], [0.3686774703855405, 0.6157725405479155], [0.3898515054082084, 0.6076969076639801], [0.4047271987760793, 0.6258051488882536], [0.4017622821785212, 0.6371571684659946], [0.4529124361279023, 0.53190705005924], [0.46358028672332025, 0.5267873668439653], [0.437321255163563, 0.5253976822636253], [0.4340067908970149, 0.5019670185081502], [0.45538927158728104, 0.49351048511071766], [0.4680886199539283, 0.5035516281684722], [0.4314726761740024, 0.8067710548775642], [0.4139326160554571, 0.8183468262088404], [0.4166127103711215, 0.8394452153485854], [0.43327269014678893, 0.8462409444627681], [0.41233169581689827, 0.7790732625358886], [0.42889522966082266, 0.7866241808090757], [0.41037236336733873, 0.7587106501513142], [0.5836581643737886, 0.7037697978991965], [0.5112216938931795, 0.9092910489857754], [0.4945441674180518, 0.9194519589675357], [0.4779663150979643, 0.9100048647444043], [0.4603707247571072, 0.9375203476121052], [0.46096421067987847, 0.9202686944457067], [0.465651217123761, 0.798825452173566], [0.48520640786069813, 0.8077445872894085], [0.48697444738423895, 0.8237650296877945], [0.47066566922146513, 0.8377579080415809], [0.45136692721889243, 0.8276275946957854], [0.4483256387565565, 0.8146763331823073], [0.42613404221895224, 0.9365946603608798], [0.4276530719016876, 0.9168946647884444], [0.39544472595064806, 0.9117582264349666], [0.4094371287033328, 0.9060713179586146], [0.4446531071204622, 0.8922826214138], [0.4368970912671656, 0.8565308758282566], [0.4250634841364286, 0.8779301808487345], [0.4809146279656691, 0.6596799042612497], [0.4792748543095757, 0.6829475445816608], [0.5230672759498536, 0.7366075458640516], [0.5104768081305864, 0.7458076800030483], [0.4915025887936247, 0.7383229860204523], [0.48892607687450595, 0.7199358272010682], [0.12065484758383965, 0.28907322206658903], [0.10976777371356178, 0.2986020420004794], [0.05669617086161906, 0.5641043147702296], [0.06628297553588747, 0.5817664643114763], [0.02661830654657483, 0.7046751739937498], [0.1290965797724821, 0.914208258413048], [0.11492964100309981, 0.9065863831632386], [0.14626727526805242, 0.9049698023795749], [0.14680018292557434, 0.8856701276218786], [0.16321119683530966, 0.8605882495341538], [0.09686428697439163, 0.8763732390228708], [0.11277508510792918, 0.8815841245006536], [0.12579512981993335, 0.8740641195664787], [0.08826224069284935, 0.34233968696311334], [0.09800628330563083, 0.3599499033101297], [0.31263197922119623, 0.5031363902210351], [0.31008690248755355, 0.5239519621664586], [0.30832721779684674, 0.655534937181011], [0.2909188003789751, 0.6647471040911327], [0.331476498269353, 0.6280110292230526], [0.30913507398138584, 0.6340662761574515], [0.2977556605418833, 0.6244825186230932], [0.33604071995363866, 0.6058966991840136], [0.15473214450050826, 0.46390536998482923], [0.17919687662781725, 0.4743831844648723], [0.1192347360136618, 0.6328689266974137], [0.08833714413876526, 0.6142957007465026], [0.09769308944375933, 0.6337883757709462], [0.1494450719863245, 0.6536062211498488], [0.1297016416944854, 0.6548195869231449], [0.1204028301377317, 0.6678854414245843], [0.183638547393629, 0.6665838582334794], [0.1935126659372239, 0.6823371893884768], [0.1546331801299345, 0.6867071256496499], [0.16077598202460078, 0.6693890444170666], [0.17215074563264246, 0.7038140557079082], [0.18557781981664184, 0.7008673888455845], [0.03534539429259042, 0.5305539842697626], [0.02782200500016072, 0.5207394582023174], [0.0, 0.5173334992216001], [0.05559115225661325, 0.5304272386936358], [0.06594089390742817, 0.5479467271614576], [0.09476247299195587, 0.5315622428667766], [0.08524649144267628, 0.5473916417622222], [0.026967916531178644, 0.4683639002483458], [0.02674889688948598, 0.48908876354547937], [0.6771626554267819, 0.41486564093839456], [0.6510991396883218, 0.43703997624715735], [0.6542947108129171, 0.4232494071943988], [0.6750305111960191, 0.36178150576625095], [0.7131150428164161, 0.3661016142685698], [0.7010577424638311, 0.38479307031879434], [0.6831052525774781, 0.3841498133404729], [0.7127523707489895, 0.33017387883334576], [0.7007425772361, 0.34827286218291903], [0.6851120842492386, 0.34813187370836524], [0.7418713671387972, 0.27814776578855105], [0.7320277727006451, 0.2603296860047469], [0.7139248324895315, 0.25904580384266906], [0.7283490722980016, 0.295314731878348], [0.8093488618863813, 0.3845525573053494], [0.7738481668415287, 0.38443986360446725], [0.7906914210676909, 0.374065176764047], [0.857470315763168, 0.2803214492888623], [0.886515423679989, 0.28963549612166156], [0.878454277054973, 0.2801167518540295], [0.8199559270497033, 0.3152955050713474], [0.8260209559992238, 0.2851077113711261], [0.8169820397312578, 0.2936804899060425], [0.8501636806409903, 0.28953509145399575], [0.07855790332355378, 0.7167545535558753], [0.05616493420011626, 0.7230338345019113], [0.06447896434203802, 0.7155571865507698], [0.10647165971016925, 0.6998824794785903], [0.14203151872556596, 0.691063410982066], [0.12318975955325676, 0.680453430442164], [0.27836720725957015, 0.7214656830977259], [0.27701735979037345, 0.6979807359638375], [0.2941476205115731, 0.729425622187208], [0.2947064088092518, 0.7520085235462004], [0.314019235529114, 0.7597271050412282], [0.32673000611557135, 0.7520191265445813], [0.34182473733600893, 0.6984099196267186], [0.3221753406877634, 0.6884220389761371], [0.30900111664634017, 0.6957595493404959], [0.3098479994239179, 0.720781376808794], [0.3402342145846372, 0.721046658873196], [0.32700881105424706, 0.728412489274995], [0.28344003846007354, 0.784113278507857], [0.28248026915885377, 0.760123224455274], [0.25985112127817084, 0.7317331884990882], [0.2476991234896253, 0.7254160457427384], [0.26225966772693105, 0.7535245571362507], [0.2511212331322099, 0.7628376045467996], [0.22978107361702713, 0.732073661978263], [0.26806464940630476, 0.816038988055507], [0.26588063615012086, 0.7928187280900314], [0.255422980372081, 0.7877150072529449], [0.19136714644008457, 0.7380651990516376], [0.17518315973293863, 0.7390397044136476], [0.16892433034323595, 0.11241482389990631], [0.05584001139080348, 0.026067449289751937], [0.0670139774422876, 0.05509348656930808], [0.06766307847284951, 0.03487845305904336], [0.08495973050930669, 0.06473672622580812], [0.10132165624302873, 0.05492115802343988], [0.10124564777901729, 0.03513489095658487], [0.08724336404496388, 0.026575891716673333], [0.03529719111030259, 0.05543296568203429], [0.024156748450066427, 0.030110690282188414], [0.03447499304839592, 0.037566559583352956], [0.0, 0.034930372224648606], [0.2040574633416623, 0.1186030290334546], [0.18907377175787887, 0.12696783468899148], [0.18658062506057305, 0.1397207100136056], [0.22211794775512145, 0.12743986887910824], [0.2000645395944, 0.15720002932669178], [0.2240314445898557, 0.14807225383812955], [0.215132487758701, 0.15754269793123196], [1.734723475976807e-18, 0.17494509584398896], [1.734723475976807e-18, 0.13966436602118923], [0.2226154588275904, 0.18139670871908495], [0.24021765234262718, 0.18575454567246824], [0.20728794173391948, 0.1954218244941069], [0.2110663513598895, 0.21248535581854824], [0.2447474344115438, 0.20615384315389446], [0.23078659784334357, 0.2195578086208328], [0.0, 0.0], [0.21361271866032502, 0.42718840476438025], [0.17607571029348001, 0.43509854895532946], [0.19010336359655447, 0.4166475885091814], [0.2304288054331409, 0.45686801445543423], [0.2133308854719889, 0.44552294236876727], [0.1900954300354179, 0.4684034337082739], [0.19279075395270087, 0.4565468976718906], [0.20851030156464515, 0.38951159044396083], [0.188059342944281, 0.40497537593386496], [0.2611052706175819, 0.41156542313427447], [0.2248106188277047, 0.39677492725230934], [0.2450755842031634, 0.42404359361026167], [0.22720629553379765, 0.41708748810827745], [0.15414652092340828, 0.36822293254148347], [0.1763958689430029, 0.3972826200413608], [0.17428035125729088, 0.37400291302929284], [0.29058259115082946, 0.25632668995291064], [0.20999935871615305, 0.3000966053480243], [0.19467412057127978, 0.3130363847928683], [0.2316211438778692, 0.326071393449602], [0.22828545004532425, 0.30704373377772887], [0.28605285456660345, 0.3473473695917233], [0.24981631385898068, 0.3328362956114646], [0.23786414767149444, 0.36462616406228804], [0.25305169442256337, 0.35279224994693525], [0.27058760967160506, 0.35942826751219237], [0.27392528091609725, 0.37938249856628165], [0.2576622293154975, 0.3917732723396027], [0.24105417892494807, 0.3850871910476519], [0.37497610840169826, 0.36164103997652836], [0.5850719930852687, 0.3489772173266561], [0.5655058325168121, 0.3459346961878624], [0.5489069047662885, 0.3953801906714116], [0.5610026722463441, 0.3807672911402169], [0.5530727718513923, 0.36082551906650545], [0.5270163588664971, 0.390013638596937], [0.5021951762354963, 0.3132649348965808], [0.3291023973298943, 0.2915608460796051], [0.30740029010201153, 0.2634097493615318], [0.3099238430047309, 0.28438639513709185], [0.3236403819475703, 0.2525084977071804], [0.32192094613987804, 0.23117900056548318], [0.34214201494096164, 0.20456229872529205], [0.3406353507683085, 0.221041042903123], [0.6178265488898363, 0.33333799204003745], [0.5967865138253151, 0.33056536501997197], [0.589727846387206, 0.31554015368454574], [0.6282704158965032, 0.3120632988782464], [0.5900224857187375, 0.2463550812336768], [0.6261386242779133, 0.24102344668654488], [0.6513321384217007, 0.26017367921066253], [0.6441721176460902, 0.24536767330894002], [0.6441914479134433, 0.27556775415082413], [0.612301133705747, 0.2552346684931766], [0.7134184288772296, 0.1012594471603869], [0.6979991071651024, 0.09371254838112306], [0.7169512302081869, 0.12067455020510699], [0.704295102724324, 0.13407774837403022], [0.6850333357438679, 0.20797752623185514], [0.6731439642701179, 0.22554098482159116], [0.6575979887958014, 0.22523934386003228], [0.6734208200860705, 0.1896431422299496], [0.6817580710811225, 0.058729390247314966], [0.6994665768545972, 0.06754804343428697], [0.71455809389395, 0.0603481411571223], [0.7623475923379793, 0.0], [0.8868766763966646, 0.09755517399567351], [0.874138346257908, 0.11294447311591539], [0.8523018277458585, 0.10604209221003974], [0.8500789301530354, 0.08758704114254455], [0.8289143538616337, 0.060679519667964484], [0.8130171707098008, 0.052384592103720186], [0.7964517033113697, 0.06293924679150056], [0.7978341651521652, 0.08283627949017976], [0.8170883452271934, 0.09069723757435286], [0.8305713393223368, 0.08024427400377282], [0.8467463093728743, 0.04971066307067032], [0.8824588897056292, 0.0346305498380332], [0.5084047453644569, 0.24192832042288898], [0.6748810472560486, 0.15441225498739397], [0.6860252808828231, 0.13229477173576676], [0.52519513232924, 0.6088749821641295], [0.531515975191736, 0.5953104723162382], [0.53804287634349, 0.5492095907447873], [0.5409099280435329, 0.5622302633496137], [0.5526773062576983, 0.5348438447141367], [0.5748134007733617, 0.5457403811975244], [0.5778019440925578, 0.5082250147753794], [0.5851221846167627, 0.4815819631293118], [0.6867443498328678, 0.9037793406196353], [0.9762419186250271, 0.3412417057076387], [0.880992079159058, 0.31136119872709067], [0.8438654280471567, 0.3807080086803434], [0.85770681938269, 0.37073620277544683], [0.9662041716849871, 0.3569147647467502], [0.9513610561520421, 0.35717765020552833], [0.9393308045689147, 0.373413709934255], [0.9456723347128885, 0.3892682752195214], [0.21419891596392132, 0.905073557461779], [0.19863996202244213, 0.875653613328968], [0.21322452976980052, 0.8827497067332839], [0.18037693086031475, 0.8858589358525107], [0.18046567069953717, 0.9051519077311088], [0.19652692387927834, 0.9146349035721429], [0.17943901329672443, 0.9650030088005211], [0.16273466070685416, 0.9743285006320804], [0.16277043448523168, 1.0], [0.3283823306664436, 0.973669323284707], [0.3124150380510367, 0.9648819535252333], [0.3284477535019511, 1.0], [0.22935232438720024, 0.9741761266311638], [0.2129783101151934, 0.9650276295935244], [0.19608994758103426, 0.9743261128891104], [0.22939465861372255, 1.0], [0.19609288997264446, 1.0], [0.26249204768308654, 0.9739482843266831], [0.27932785552178063, 0.9648994203100818], [0.295517475159864, 0.9738698582194178], [0.262541277836967, 1.0], [0.2955409520602802, 1.0], [0.4183207916659837, 0.44064975602005224], [0.45713276407574466, 0.4454724640145236], [0.4410538514167803, 0.4631329813107089], [0.42957955913790896, 0.46380462591734556], [0.42663442687911657, 0.7475891571489297], [0.42390915671685914, 0.7260416587715001], [0.44061109758669703, 0.7158538316772022], [0.4559431701561041, 0.7209979927084222], [0.5561272890773334, 0.7181106923622258], [0.5700656221648813, 0.7025025353282165], [0.5946241070878567, 0.7244522521950695], [0.5063998939715286, 0.8330878329942646], [0.5103192681454607, 0.8894098412405197], [0.507919856216015, 0.8506833670901349], [0.4998739446464608, 0.7951649966402996], [0.5120096347484373, 0.7659679518750571], [0.49800230942694335, 0.7770412288783028], [0.5321386149719376, 0.7739709665463699], [0.41074442570352276, 0.9448900526768513], [0.37736281763881907, 0.9651053242110965], [0.3779677097811317, 0.942686244197365], [0.39358476576178225, 0.9352166522215618], [0.39403122022256176, 0.9742032298491679], [0.40988595950995044, 0.9655461859877202], [0.4773965875873417, 0.891389104273725], [0.460985727812962, 0.8823997597352579], [0.49385823297444553, 0.8810460425260793], [0.49260435294406735, 0.8617929535493376], [0.47232966038269725, 0.8527280121615107], [0.4602242359005413, 0.8641771336915715], [0.09039155829281004, 0.29533253464507575], [0.06363816064861051, 0.31098757423903056], [0.07846944942664795, 0.3105881118724666], [0.08343830941233114, 0.27713306015466993], [0.18852484679045567, 0.1882809558024798], [0.1850126907315422, 0.1759514498188156], [0.14980803237670673, 0.26300698596315014], [0.08403736698086446, 0.14317730475617], [0.056854762792723265, 0.1588165972383608], [0.06288717573947576, 0.14801936882061265], [0.06616970955723037, 0.6464567110119169], [0.06634216771410861, 0.8553729366463868], [0.09047168114727326, 0.8571502955796385], [0.09961218011845908, 0.8428307815782683], [0.12922896482706084, 0.854070828423872], [0.11561350668765329, 0.8410469961059472], [0.14825910704115108, 0.8480564855397732], [0.12476617733207362, 0.8183374142475531], [0.0, 0.8263019061853887], [0.02306302678293115, 0.735167133207197], [1.734723475976807e-18, 0.7351357986443957], [0.05403942429750329, 0.49392504128146614], [0.0609788758377013, 0.4782685624660149], [0.08491941301004625, 0.4789370191720681], [0.0946769075256485, 0.4963942906976946], [0.08404330151014695, 0.5131616132873595], [0.06578659747517776, 0.5132937551685726], [0.2946946241055124, 0.4714187891625941], [0.29389627853594696, 0.49269410946493497], [0.2686875236354704, 0.4638372065994307], [0.2814948056593494, 0.6261904705923246], [0.19017812970881554, 0.6508729485148029], [0.21117383094099748, 0.6476129777772703], [0.22417871854676494, 0.6656081953543802], [0.21754592020357705, 0.6810123442765417], [0.22488107165201895, 0.6949321087380073], [0.2583156623922791, 0.6895396413872263], [0.24619556424318287, 0.6987296167275118], [0.30526515077903027, 0.5985416491294692], [0.2921140405467937, 0.5859583844755046], [0.32425119359045756, 0.5949519118318847], [0.32952648655847316, 0.5717442902827715], [0.31610380655098597, 0.5603398255315237], [0.29983590864434156, 0.5628037688350904], [0.2911625676054713, 0.5307092829805901], [0.286783979386029, 0.5504299588366189], [0.1127128707645565, 0.4968913036902761], [0.14160387465998697, 0.4813623801483246], [0.12430986172182493, 0.47974334295667903], [0.11460617223272211, 0.5653185023211391], [0.09674937762998752, 0.6003331527260939], [0.08660006283188347, 0.5811955383527383], [0.09582511318784506, 0.5659966593115958], [0.14436837970443736, 0.583356616043624], [0.1257367282763906, 0.584533305564314], [0.1167658313520417, 0.5992926846706507], [0.12761886296726557, 0.6192527197060526], [0.02449689867809414, 0.30827313951146307], [0.0, 0.34188904425225874], [0.0, 0.30824609399997804], [0.06410964096723218, 0.3461908405987939], [0.053416232929074596, 0.32629631324783903], [0.025420281744663223, 0.3415977774956771], [0.03459966750353466, 0.32678956028172423], [0.0, 0.3744273667453574], [0.0, 0.4948266536477611], [0.0, 0.4643527064140768], [0.7028914116691487, 0.3125941562212429], [0.7144265380769548, 0.29560329134139224], [0.6850528460220329, 0.27722788096230777], [0.7025036437076838, 0.27716654222972387], [0.09063460153571395, 0.7351607332281996], [0.11719636522176363, 0.7165467920423602], [0.10780988765536845, 0.7343410646307913], [0.14617935112820207, 0.7254650602919005], [0.1361708002732839, 0.7157255968736463], [0.13757833377247536, 0.7486778645727736], [0.11929017540953536, 0.7501239649880787], [0.24836570770043487, 0.8257544818228392], [0.23062082996641503, 0.8540202285572366], [0.2479780664334686, 0.8445197919659071], [0.18555937926921548, 0.08765950345870979], [0.17046782766051, 0.09666332886396542], [0.18587849180990956, 0.06625654251967662], [0.16755085303608439, 0.05710134261739075], [0.11828672617451247, 0.08428234811013938], [0.1344972823493192, 0.09439454568365829], [0.13450705617846725, 0.05555484984417231], [0.11862958139762893, 0.06470307515538101], [0.1526888938108135, 0.06581684980966282], [0.1517530133184111, 0.08456560967373068], [0.08535020913610829, 0.08386076709798941], [0.10049356238866772, 0.09369743611232398], [0.10000764091191182, 0.11329395404351847], [0.08585873673004206, 0.12131799454789438], [0.03640735834393431, 0.12406981979888404], [0.05092784726793433, 0.12478559247014874], [0.06553576390293246, 0.11124041978561737], [0.0531424528888905, 0.08722881137796581], [0.06416751778447342, 0.09506411079633648], [0.017975180272016604, 0.06744036831779564], [0.032895230464365474, 0.09217571767499673], [0.026148749791675314, 0.10514797476403717], [0.14977748669224927, 1.734723475976807e-18], [0.11848355217180656, 0.0], [0.08724524713316947, 1.734723475976807e-18], [0.05188206960183318, 0.0], [0.02819443397989671, 0.0], [0.18685389304832123, 0.3642473402018175], [0.20481110052726176, 0.3705467854005379], [0.220044439158272, 0.35803847545925943], [0.21660546150579024, 0.3386511233868572], [0.18394942045462392, 0.3439916730773129], [0.19794707593346209, 0.33196449667472105], [0.12616391842394234, 0.38305976569270456], [0.14152193769641824, 0.38268920006169643], [0.11657998360802868, 0.39590324528389753], [0.12586198207406402, 0.418237317967705], [0.14995583030935491, 0.4146849490695526], [0.15454492883139623, 0.40421024128177196], [0.16378191703409914, 0.33709030515111466], [0.14991854170185495, 0.3519160194600026], [0.12425599346102381, 0.3286847839498877], [0.12886810324821335, 0.34571087499127373], [0.13974081559568158, 0.29398003868983147], [0.15332489128258608, 0.28146988890472546], [0.1444069019508597, 0.3140767019742276], [0.15999676541790214, 0.3204903248600118], [0.1728162806489118, 0.28783419964744017], [0.17656402818200126, 0.30613718559213776], [0.25301546237118416, 0.24418368476909816], [0.23415760770841446, 0.23674089709509277], [0.21868252824477363, 0.2508626673628533], [0.22183119202947954, 0.26825026034397753], [0.2650154418324531, 0.3206605337682068], [0.2952817882599784, 0.29558428728171093], [0.2980592341638576, 0.315662624070132], [0.28298131234712903, 0.3274909280798761], [0.3735165325109152, 0.34693902831515444], [0.35275186096303046, 0.33752227260139583], [0.35120414165712754, 0.31972517907845227], [0.4799920877058862, 0.4143129256209644], [0.4933444195144955, 0.3994949001271925], [0.5712573903121397, 0.3126024508325633], [0.5402281984572167, 0.3238601219397638], [0.5584652574627154, 0.3272284080229726], [0.487710224121164, 0.31053257771893494], [0.47191796498689154, 0.3254016536627795], [0.45004838510467177, 0.30383064133564913], [0.45466263545858404, 0.3200931161597483], [0.527189658819917, 0.33762126269917814], [0.5098696214953903, 0.33454559714948306], [0.5343675474990396, 0.3580973050197138], [0.5219518912070789, 0.3720411920977243], [0.4931588247729622, 0.2743603172739647], [0.478000158057661, 0.2876765739149263], [0.467059406416336, 0.28605972489365344], [0.4898027002640867, 0.255667001755604], [0.4727741028308149, 0.2471682899005816], [0.5212980553915197, 0.15547922118628443], [0.5070602704609144, 0.1505747960611299], [0.4904377924376151, 0.16043867084129848], [0.3056563320417783, 0.22257300850574707], [0.265626415943154, 0.21208741927443958], [0.26907964568710735, 0.23008251589885673], [0.28728416820150177, 0.23760852488671108], [0.23574385790321142, 0.09493405037297428], [0.2380651813855136, 0.11578932708250314], [0.25049325841520453, 0.05955668867096754], [0.25284671497597694, 0.0838392636838907], [0.26828096598356743, 0.09133440595907116], [0.30371154445498194, 0.1053961710016998], [0.3030937506627976, 0.08984900935633168], [0.3214122760056229, 0.07807287390330846], [0.3215165996514493, 0.06303254768470026], [0.28646696635471425, 0.07935112367074179], [0.6015866854200944, 0.29868007033945276], [0.5944309808430355, 0.28272918254798307], [0.6211810298374746, 0.30113545758541616], [0.6313627760294322, 0.27903620346006974], [0.6136337098700957, 0.2664992682806177], [0.7304845231971563, 0.027671527514776365], [0.7143247760654285, 0.035777869371967044], [0.730151793318156, 3.469446951953614e-18], [0.8644253499838599, 0.020745407998108152], [0.845654017001708, 0.032513167641642284], [0.8650511513236956, 5.204170427930421e-18], [0.86249306544338, 0.07708892426948949], [0.8603220212189989, 0.05772886129976517], [0.8817129618124606, 0.08307539977046599], [0.896339507357087, 0.06420594132551083], [0.8806564182227091, 0.04691870296691511], [0.7959003053391891, 0.02438347069429899], [0.8119468815179139, 0.03351509950811948], [0.8298442410795425, 0.02259357669105156], [0.7954494592654424, 0.0], [0.8293418115546547, 0.0], [0.5998631113235331, 0.2200974548104587], [0.5884406131784384, 0.22969822957607494], [0.5688053444333615, 0.22226297080528548], [0.5651480511474628, 0.20540716887464688], [0.5280184971993873, 0.9180959808816271], [0.6911619508538034, 0.9201626419784922], [0.533219707829816, 0.6248850821386905], [0.5666953313587103, 0.635226502104973], [0.5582994529608649, 0.622617850578273], [0.5637827649291591, 0.6036757058263561], [0.5569966897127125, 0.5945360520782891], [0.561457360318739, 0.5724062437539079], [0.5704368861366287, 0.5678172653241912], [0.5844235026330817, 0.5403767128279371], [0.5882108095470794, 0.5175242002491106], [0.6019296458734477, 0.4630156903638649], [0.5966636619155322, 0.47704992500818877], [0.6257512955968149, 0.45785044944748066], [0.637870431443081, 0.47429277299785266], [0.9381841583039429, 0.33734658272330825], [0.9169022507342196, 0.30723769916036037], [0.904265789487197, 0.3208145903830533], [0.9737515920335099, 0.30891779073876346], [0.9664783949502918, 0.3231393482501186], [0.9650687782138622, 0.2924482448902433], [0.9457248633150779, 0.29198170716028815], [0.9344722853478378, 0.30924867470896206], [0.9431339560919774, 0.32544393218332396], [0.8879953860895539, 0.34846516771746355], [0.9193040632222096, 0.36932086447393403], [0.9179088992349524, 0.34392590501897585], [0.9062866738768411, 0.3371381479692339], [0.8543182374420083, 0.3090685246719532], [0.8709855232652038, 0.3163252232987546], [0.8370559960843799, 0.32212554913253155], [0.83960893229011, 0.3419621530883486], [0.8568009619928172, 0.3494594959050975], [0.8710880806052635, 0.3406694714437146], [0.9768134398110627, 0.374476972449328], [0.9659359489549386, 0.3919645378960085], [0.9403840529414759, 0.4222680419642217], [0.9341246516264881, 0.40508129663911524], [0.8804681143654582, 0.9337980275862406], [0.8979979676796337, 0.944826196537554], [0.9330198459275516, 0.4350622675559649], [0.7420361396861492, 0.40849708306804133], [0.4949026885774945, 0.9380270573932386], [0.4779395574012082, 0.9483635624403438], [0.4589408228112075, 0.7437725292976334], [0.4792061165557622, 0.7692429461255066], [0.4762682090724805, 0.7505111366750216], [0.4431463943052465, 0.7547651879214919], [0.46285042131809134, 0.7826499739360396], [0.44568973985093024, 0.7749697453413547], [0.5674963411559579, 0.6689632159766098], [0.56004785971639, 0.6837680969347919], [0.5581578953842162, 0.654010454232953], [0.568383848161637, 0.7879330334936991], [0.5265606426298636, 0.8793893478440828], [0.5252244727448022, 0.8591568856694216], [0.5576819987531076, 0.8563007945817758], [0.5423455748419673, 0.8482415488649485], [0.522539728994546, 0.8203977121957384], [0.5209400183783346, 0.8040188995182151], [0.5341260890782796, 0.7919484831905532], [0.5406200952824604, 0.8297563753921263], [0.5578986613628787, 0.800427540049041], [0.5601955430681934, 0.8157284618278237], [0.056442355069332664, 0.25879917599531843], [0.06427481573250934, 0.2746401965070133], [0.03553184217733383, 0.25675960277006166], [0.025119640745140476, 0.27468455492686467], [0.034844728024895674, 0.29176692002387233], [0.052419550931974555, 0.2921351135907395], [0.09535701359061063, 0.15294123980715285], [0.16315514356338548, 0.24950067104988372], [0.1841141130511361, 0.25720028856556815], [0.1959189713957814, 0.22712549489781245], [0.19886098019572923, 0.24306396357270169], [0.13830800241118968, 0.225274016019832], [0.1604517517489085, 0.2341796319556293], [0.17258141491123993, 0.20537911514497817], [0.17526296092344607, 0.21866566465397053], [0.12513957828964262, 0.23838547625555256], [0.09510731848404229, 0.26310879441122126], [0.11671383527532175, 0.2673318291279387], [0.12765101233094592, 0.2564264710505242], [0.05185509008411411, 0.19209720337126865], [0.06410527826680151, 0.1757513101838134], [0.06663189262666937, 0.6149480932594096], [0.05862855538840034, 0.6286904417403355], [0.05771064038668401, 0.5967016958498327], [0.035519361185772716, 0.5969768467639631], [0.034692636695296514, 0.6910087527875542], [0.057539533050126046, 0.6601686165522896], [0.06566770531946836, 0.6795471273648047], [0.05652874375251798, 0.6914516666651613], [0.08683997722221196, 0.8231591132566357], [0.15279900972621657, 0.8273255113850501], [0.1449659262955131, 0.8173603163313177], [0.0, 0.7964475421689733], [1.734723475976807e-18, 0.7667305907603478], [0.1267469126683445, 0.44565920138614057], [0.12003771618083978, 0.42908406519193476], [0.11569795445686122, 0.4630842958366623], [0.09565489400556486, 0.46159610647150234], [0.08668421594179289, 0.37751612283481867], [0.09655147096059873, 0.3959991956806943], [0.2590178593682189, 0.48182043386405987], [0.2783633074603311, 0.5009359732254077], [0.2739238531649289, 0.5155538690867776], [0.27477079980852726, 0.5887769789900172], [0.2673226689857071, 0.6067188862186403], [0.2795021076305018, 0.659706583653032], [0.2726306631324682, 0.6391638572382234], [0.24928670059113678, 0.6407908036943731], [0.25715467390981966, 0.6746680474699066], [0.24324456661894722, 0.6614620042783296], [0.21828513665930077, 0.6308388321592685], [0.24020707444538503, 0.628557791456765], [0.2354117920033836, 0.5952698566585732], [0.2466971105424464, 0.6098981721176022], [0.21032299845911764, 0.5654257398366179], [0.0, 0.4393006186029599], [0.0, 0.40560568554824566], [0.02733529133222768, 0.3739388685817482], [0.03487546865291621, 0.36063709020950746], [0.05761431612222887, 0.3591076614474961], [0.06686930788932058, 0.3769450574931011], [0.6586015010179684, 0.2945239687390035], [0.6747223440775862, 0.2938574049771302], [0.6860601588031202, 0.3122507008732248], [0.674719826468174, 0.3290746836287065], [0.6475441206126537, 0.31352557238883766], [0.6563860937208059, 0.3283305698046317], [0.02760269983771531, 0.2413387402707133], [0.034910600344356675, 0.22649247816865015], [0.02553332792095314, 0.20833256857385465], [0.0, 0.24150126985331505], [0.0, 0.20837769844382958], [0.0, 0.10647835673812722], [0.0, 0.06511279893432542], [0.23354300168212117, 0.03701106497761894], [0.24175787779438299, 0.026159438524454313], [0.23751832429927414, 0.0], [0.2437762569973439, 0.2941538456346017], [0.24046779265650045, 0.2755175351118798], [0.2618122675156614, 0.30109157039139267], [0.2773128046613308, 0.28869931309422464], [0.27403505491249786, 0.26922332666420146], [0.25637547370418245, 0.26211962457572124], [0.5640729121163547, 0.2932558678290977], [0.5762268289620849, 0.2610810119295062], [0.5808008081346724, 0.27720083566559345], [0.44900949657118544, 0.2167142009348681], [0.3643749475335209, 0.3087530970117114], [0.34178823305291695, 0.2818198377935809], [0.36281054258985795, 0.2890067957291888], [0.37318184188192877, 0.28029603396123276], [0.34041184703691935, 0.2604028294930833], [0.3883444811215117, 0.33345652627706135], [0.3848869714263291, 0.3164343920710196], [0.46815707694635844, 0.376686009704448], [0.46306653164698575, 0.358795337950858], [0.48837468216179103, 0.3819239154872789], [0.5015575009622408, 0.36737809004508043], [0.47752614129080495, 0.34403892106502193], [0.496055256648809, 0.3487926783997055], [0.49164324217074895, 0.18325945669035626], [0.49968437603647836, 0.21994203181253275], [0.4741049848003635, 0.19126475699114096], [0.48045623734401566, 0.2201640580969174], [0.47116437419755836, 0.21075061288260652], [0.4743495002346463, 0.152186124362003], [0.4725882679008269, 0.11809836642240092], [0.48056241185441695, 0.12638639129817195], [0.5021525305645173, 0.12619844467538932], [0.25011423676911193, 0.1533193470484508], [0.25315490000200674, 0.17393999461405826], [0.27122374393294274, 0.11136733035567037], [0.28634245670090375, 0.11726528561200997], [0.2558251210257363, 0.1227142800808409], [0.25877480902861344, 0.1441643028847827], [0.2911033620514199, 0.1394538359334908], [0.2849366793778255, 0.14828902905316707], [0.26766767986091244, 0.051636943092056145], [0.2858008973536696, 0.06330905529480615], [0.30444953820249804, 0.03450344907801271], [0.3045966453472606, 0.051340622881201566], [0.45951836219913805, 0.08677262526948355], [0.4756177073347158, 0.09738486353638301], [0.49426104575351765, 0.09027695708852267], [0.49382095207174315, 0.06570232986273702], [0.6837797735367525, 0.0351009326205837], [0.6982649825770013, 0.027851832906764067], [0.6987092796181088, 0.0], [0.5437968594938298, 0.1824127273269397], [0.5470099469032988, 0.19769502479572354], [0.525494575812539, 0.17502771447002344], [0.5320322298736503, 0.21237951458915752], [0.5102607166677353, 0.205875938528376], [0.5064382360293412, 0.19094901219852992], [0.596742273528555, 0.19570048444420376], [0.5843741586439601, 0.18906379733746323], [0.4484634520291352, 0.12423996155075312], [0.36811101532723856, 0.1966900742991119], [0.5459116746729842, 0.947325673592894], [0.5283669748026631, 0.9378045557769903], [0.5119363182312148, 0.9478309262960446], [0.5120759177757185, 0.966248230575787], [0.5435441246472431, 0.9087287597658523], [0.5581019138922308, 0.8787887216274736], [0.5430803778419352, 0.8874502948390495], [0.6718796290451744, 0.8990364860420886], [0.6550766684269588, 0.9122626049472555], [0.6407366474341585, 0.9079619337829702], [0.8114982551696337, 0.9369508797372288], [0.7410922837434045, 0.9797414833058075], [0.7226471503938176, 0.9665018051838571], [0.6479743667113476, 0.506794086769663], [0.6090383454778284, 0.5137040645308857], [0.6142336660713983, 0.4940564867095318], [0.6331841499840535, 0.48806559574297603], [0.5976243378239241, 0.6872920324649715], [0.5862986521605469, 0.6683447958959665], [0.5864808203698595, 0.6351901569541911], [0.5969080152390069, 0.6512578685825976], [0.6131018816293697, 0.651462261730238], [0.604423832080339, 0.5508881446115071], [0.6319746132132625, 0.8101592331072593], [0.6284628545958542, 0.8226901076676084], [0.8784226318052967, 0.3791106251111406], [0.8897654508968068, 0.3707050088956214], [0.8782946998835084, 0.3985665228381576], [0.9099427551232339, 0.3763790287319509], [0.9012469735496688, 0.40980713370652966], [0.9119389945238573, 0.4007078150226636], [0.9730314282024726, 0.4395887088106398], [0.9650185725156771, 0.42248761499557613], [0.9733444155488554, 0.40713889232795564], [1.0, 0.43941969933090674], [1.0, 0.4077967277220919], [1.0, 0.37474580461277757], [0.8777738268790183, 0.9738505564905201], [0.8964212203313491, 0.9651588521200055], [0.9077871069796458, 0.4577797454411223], [0.9007783844939523, 0.4223920592996968], [0.9165187294587055, 0.43785958127874325], [0.7906543298914914, 0.49274349281304136], [1.0, 1.0], [0.4610266985423154, 0.9762479442613549], [0.4777674640701373, 0.9661027782987556], [0.49514472242013435, 0.9765748811876617], [0.4609001531267231, 1.0], [0.495109264335188, 1.0], [0.5376600987112213, 0.6862851349777961], [0.5013089225504653, 0.6904136416620472], [0.5047683637962445, 0.7065500846481554], [0.5225272589516158, 0.7136586594936625], [0.5336320777008035, 0.7071511098258983], [0.527661757993318, 0.6384428226654083], [0.5381861216593298, 0.6544297605974017], [0.5059792883235159, 0.642566503311457], [0.5007878598856513, 0.6539992662013044], [0.5145545293559634, 0.6750996119356636], [0.5281520631809065, 0.6750294311962663], [0.5797342204962478, 0.7402491270830658], [0.5814897530503682, 0.7529739791908652], [0.5576873530036525, 0.7300352899244855], [0.5434629903676017, 0.7440397589172422], [0.5465697157884041, 0.7616406506422098], [0.5630852857374187, 0.7676784697268666], [0.5971601140444361, 0.7991706014923101], [0.5896715261864556, 0.7896843128466384], [0.6213008096236945, 0.7949738739477322], [0.598717021520253, 0.7638998451281179], [0.6093182521728184, 0.8309724348748897], [0.5931868901504779, 0.8177772793275914], [0.5750869793233685, 0.8248906305911888], [0.5746630435869106, 0.8479070202195369], [0.11713814886743708, 0.14325675303930052], [0.15149110548562755, 0.12383322464525438], [0.11669241326185428, 0.1227839078402607], [0.13438928534149702, 0.11289062405968245], [0.15236337057366706, 0.19620282897360536], [0.13638539199925961, 0.20973485258920577], [0.09455873107802842, 0.17228971566517626], [0.08516718143028006, 0.17939790226862004], [0.11654020072601647, 0.1816630148636869], [0.1181620158170702, 0.20053183766814198], [0.06061878408858207, 0.22421644527475004], [0.06512254997056945, 0.21343803309247816], [0.06814948316957439, 0.24023375607023065], [0.0894732509067148, 0.24380504814975965], [0.10157688375272368, 0.23024917511823084], [0.09914839365573894, 0.2136132951596136], [0.08613377287321765, 0.206044014383437], [0.02743692840264972, 0.5820773159043794], [0.03552013520948408, 0.5643034722045717], [0.027582307934062883, 0.551629503829259], [0.0, 0.5515605695960101], [0.02722165663720709, 0.6738776760472162], [0.035086880239481116, 0.6597847156173754], [0.0, 0.7035663456233663], [0.0, 0.6737809194514944], [0.027483509538772724, 0.7961106250826765], [0.11375351974426055, 0.8048034822654017], [0.09634925361692293, 0.8059408143388127], [0.12292629534669497, 0.7845149512881973], [0.11026939268091418, 0.7690247283225761], [0.1489222605071105, 0.7615777162098841], [0.16537744446566333, 0.7600058141423108], [0.1403783345076488, 0.7827575006469432], [0.15223010564615844, 0.7963849000620513], [0.1774295292396307, 0.8259658450324857], [0.21241552678856418, 0.8425268707403939], [0.19568300507078962, 0.8512140318459341], [0.18518112265232847, 0.8469050326815427], [0.08673595763681255, 0.4112510365225322], [0.08706750640523411, 0.4449131601526279], [0.09572991717345704, 0.4296460631367247], [0.18350953653262367, 0.5836594380312702], [0.20292953701491126, 0.5813071095468164], [0.21466840488936723, 0.598241965933768], [0.20747833428894757, 0.6148713825205283], [0.15366262313584317, 0.5672122491412378], [0.171615776463778, 0.5659542353251555], [0.24741521741478253, 0.48533643456470177], [0.22992234208442117, 0.4717497042133181], [0.2101553724035955, 0.4841545406099232], [0.20995509498348094, 0.4945639230728406], [0.2677657689270273, 0.5550286164862629], [0.2617678902714714, 0.5737110415862929], [0.24181801067244557, 0.5774498608528599], [0.22957814012871797, 0.5622704602704687], [0.25997831102718444, 0.5209508888072883], [0.2530917116372148, 0.5397350209932746], [0.23654244009833617, 0.5436765443115553], [0.22226949667672657, 0.5293060579647942], [0.229977732554621, 0.5093655515625414], [0.24087463926433367, 0.5054952647411498], [0.027522049147943508, 0.40565619749643406], [0.03574471113548141, 0.39270957336322443], [0.057118617648153694, 0.3929487974826511], [0.06626172249686237, 0.4110373360765385], [0.20053689976631647, 0.03527880304731065], [0.2106179068455673, 0.02818875636519613], [0.18021854661619374, 0.027844631677311132], [0.18036544699572976, 0.0], [0.21310220537818336, 3.469446951953614e-18], [0.33977327708663135, 0.051737173175935874], [0.3568921982727896, 0.06316428864970149], [0.37412876271559614, 0.053332867017421716], [0.3747334535368966, 0.03481921451466266], [0.38885421183207625, 0.02621293868566082], [0.4091325976456421, 0.035207163386127595], [0.41981073090584237, 0.02773933511069746], [0.29406346101784686, 0.026033711029064592], [0.2624824764765284, 0.026204199542961187], [0.2705115216155738, 0.036363014655641776], [0.26765604103646967, 0.0], [0.2909586609083987, 0.0], [0.5487678826788054, 0.28964072681127323], [0.511296116879486, 0.2802152997916683], [0.5165783487967481, 0.2996460637523045], [0.5338038672405483, 0.30399216158903825], [0.5581162480576884, 0.2549656547502015], [0.5529702105761967, 0.23660047378311713], [0.5365920614631231, 0.23107838770421013], [0.5199386727213754, 0.24508186005286722], [0.5272419564564941, 0.2657340006759921], [0.5417503063813003, 0.26962350607686214], [0.43689907540046546, 0.20447544326747394], [0.4045250310342505, 0.18187505084782632], [0.4075899366741542, 0.26810210949885005], [0.43158203484834845, 0.2967944898621051], [0.41745760787086994, 0.3053083422347198], [0.39714437327055896, 0.2872745629923442], [0.40157927088932605, 0.29949157742432747], [0.44534634138644574, 0.23766486484607033], [0.42834296743331957, 0.24219513011630978], [0.4554900909221863, 0.26832523591040935], [0.46060213362319524, 0.250524717585129], [0.43204428452066734, 0.2741956033301257], [0.42197659930836606, 0.2656152342582778], [0.37913173525012783, 0.20869466411349327], [0.4126706894860797, 0.2301142884384367], [0.41510481961828544, 0.21166936094256025], [0.4027059885328082, 0.20012393527691438], [0.35730573491253526, 0.23332609326083947], [0.3569747689681499, 0.2504374924608356], [0.3727328985560419, 0.2601229754463162], [0.37749302648937744, 0.22221353488351298], [0.3915662195439154, 0.25052209665126657], [0.39416431688106973, 0.23838896366802995], [0.3958341787703695, 0.3860371323679059], [0.39783137543443825, 0.3741052684951314], [0.41186005229641226, 0.40417944527364535], [0.27722835375392096, 0.20005391879048576], [0.27370111753868426, 0.18027785853775685], [0.2891018134304389, 0.16630935680616843], [0.3025232119917039, 0.205784696514978], [0.4084482735932359, 0.05481782884384055], [0.39138095084182883, 0.0644784305213323], [0.39048941592663244, 0.08252205897922882], [0.4259248427918749, 0.06586749202440273], [0.4465714841376365, 0.054150364701584075], [0.46061807139819194, 0.06179077746059543], [0.45137380268732324, 0.027404782759318076], [0.4434112673405941, 0.03751827313899663], [0.47727642229048306, 0.05556820281772882], [0.6153979865217466, 0.034601408599258254], [0.5359892910145131, 0.14407326769156603], [0.614689282182077, 0.16131060805067404], [0.6547587150668316, 0.15470164733387384], [0.5811210185354692, 0.1762457878615559], [0.5585149288281623, 0.16789767060417438], [0.5876788069318636, 0.14380569845758054], [0.5941378563002858, 0.15832735267613193], [0.555615652784612, 0.15038459748171226], [0.5672830969923102, 0.13941906127595743], [0.41441985617911925, 0.14397535532289576], [0.3836041565873744, 0.12057714616178646], [0.46051928876991244, 0.15587363201662116], [0.4481588099519534, 0.14696961760790417], [0.4270949593985344, 0.15415080390534566], [0.42460788322614085, 0.17412511325953697], [0.4571253684042256, 0.17933021443408198], [0.4397742846472514, 0.18657972431585662], [0.316163351553991, 0.13793264068450506], [0.31938138627972423, 0.11536099473384914], [0.3720229549621888, 0.0918698062672611], [0.3708724445291507, 0.11028547808696276], [0.3560218766805253, 0.08050337159158989], [0.3382543867533873, 0.08986199632551259], [0.3368193999259783, 0.10905168174363208], [0.34947004538385257, 0.11895157589935122], [0.39138460299087585, 0.17072772795674068], [0.39340770292946464, 0.15074840115150592], [0.3819845522075992, 0.14087422205177583], [0.3694880532798063, 0.17845347263174677], [0.5293577816772955, 0.9763882169208824], [0.5459086851456464, 0.9662458391364088], [0.5636796876665107, 0.9764390106761615], [0.5293758480681312, 1.0], [0.5612060120279067, 0.9378688143643664], [0.5613474838067326, 0.9174437135032115], [0.658981516795856, 0.837983857650305], [0.6459369461157872, 0.8427285489204099], [0.665171760424866, 0.8768295899409155], [0.5797055858724991, 0.966345446663606], [0.5799707582915655, 0.9475571873489841], [0.8618208894051448, 0.947058197576266], [0.8627944602130957, 0.9648908827258551], [0.8438607508169349, 0.936981400782385], [0.8281384554052876, 0.9459926496921315], [0.7602764497152117, 0.9670641442981517], [0.7592835302098386, 0.951147280906092], [0.7773481095341556, 0.9389591082718676], [0.7939137866140209, 0.9482848684632806], [0.7102516824750085, 0.9451067748496964], [0.7221939458623251, 0.9551084090326128], [0.7082234616503112, 0.927427856217362], [0.7233526038259797, 0.9156615431939489], [0.7418077728463776, 0.9248351300633305], [0.7431632564967595, 0.9414485445439829], [0.6666459237282701, 0.5018875841064799], [0.7333783582158544, 0.431914301581043], [0.5872723497928913, 0.6018032185789228], [0.5983062206595099, 0.6126233345576395], [0.5908282863923998, 0.5778362152030792], [0.6013753185631887, 0.572638109429254], [0.6422680356263926, 0.5201972371932163], [0.6187622524864622, 0.5235099205739747], [0.6156919491374445, 0.5451873717808935], [0.6080816204051128, 0.7256429278430137], [0.6574406985051824, 0.8036275632332824], [0.6660677928158156, 0.815596114858521], [0.6796150739864643, 0.6993612360967838], [0.6111076601962148, 0.6881666961840635], [0.6216538639884538, 0.7056693026532685], [0.6400969892528966, 0.7071153985688658], [0.6242323803767535, 0.6711164192103668], [0.7415701285580699, 1.0], [0.828270221907633, 0.9659774884382226], [0.8445114125690625, 0.975462340939017], [0.976564830622705, 0.6417199199787932], [0.9660330802259823, 0.6239557909230953], [0.7537485201403092, 0.6027773894233758], [0.773680487149515, 0.6105423186812582], [1.0, 0.6416786359528645], [0.9346468596636222, 0.9531579965456867], [0.9493500882865054, 0.9396017619749378], [0.9411270479330565, 0.9180792650737839], [0.911640651528471, 0.9381335467966505], [0.9174799154028805, 0.918088343322091], [0.9647409842069906, 0.9418616142861876], [0.9735347330555186, 0.9606808743473509], [1.0, 0.9629176921882869], [0.9339914528002421, 0.9648768080788099], [0.9101377704476175, 0.9753444700830868], [0.7970521594807944, 0.5042680375763793], [0.8188378253825724, 0.5049509133212352], [0.7535539396467525, 0.5790949612383225], [0.8650133218787797, 0.4080813626074756], [0.8452207459748292, 0.3999821027995414], [0.8103197338742327, 0.40086842948719115], [0.8312904685520529, 0.4110649399935235], [0.831803280592762, 0.4257331128812626], [0.7983746075377791, 0.47259578947865283], [0.8151380569182988, 0.4391000635896907], [0.9499736727063701, 0.9046664460021047], [0.9389747602833992, 0.8853298013773414], [0.5894809238288548, 0.8565965593801133], [0.6068773698964371, 0.8493001997233949], [0.1505267995829534, 0.17945246431484974], [0.1650664564190873, 0.167641943798363], [0.13001606450572234, 0.1517391981123994], [0.1312406375694239, 0.1706219001505788], [0.16344549795630897, 0.1495557202423424], [0.15178702370828567, 0.140485420759483], [0.0, 0.5821025547990963], [0.027667407946633284, 0.6127663834286876], [0.03530860403011282, 0.6285217560714215], [0.027525847754857308, 0.6433867717986557], [0.0, 0.6127227459841752], [0.0, 0.6432833259800563], [0.03464255678092478, 0.7794824128826379], [0.026509657088459534, 0.7655976000340203], [0.032407616989558796, 0.7511281338333657], [0.05618239464965675, 0.7475194727061093], [0.03546832000369186, 0.8106382925301319], [0.028304860870410613, 0.8262150129872442], [0.035537504552802496, 0.8411634269802707], [0.05939036343958622, 0.8416675263214258], [0.06748036176460877, 0.8245321674031623], [0.0578186984093026, 0.8098040456793876], [0.21473794144783281, 0.8233067132107489], [0.23537604331359507, 0.7963199549662632], [0.23390259293897805, 0.8152879758636582], [0.17877270230635, 0.6338438271613257], [0.18665647279091724, 0.6170400893458626], [0.15855144781155864, 0.6356669207456596], [0.1754046318108111, 0.5999431204493628], [0.14719142010583078, 0.6178341088337695], [0.15588575592800774, 0.6016898718119683], [0.12450282030095247, 0.5493807321351183], [0.14215875029148092, 0.5489491795918745], [0.11363309232480487, 0.5309081645845626], [0.12303939573698536, 0.5151157419883364], [0.19316781994851054, 0.509787439617869], [0.2067999617205159, 0.5315528158642099], [0.19707494198352687, 0.5464945165284413], [0.18174564393619555, 0.5477048711738901], [0.027945977158301365, 0.4367822390120447], [0.035436249289633986, 0.4264130922073642], [0.05668921333342307, 0.4264527432251181], [0.06602519565177953, 0.44460560275942834], [0.03724929170548642, 0.4603985760311345], [0.05401036563337732, 0.46404084599291245], [0.3574269084649286, 0.02508883917013344], [0.32588793431327, 0.02530688972798458], [0.33987616416621474, 0.03468579714628249], [0.3257792400875258, 0.0], [0.44739444612692897, 0.0], [0.3575261370106616, 0.0], [0.41100790313242874, 0.3653990612697078], [0.4274633823306378, 0.3696484576488213], [0.44434100209144134, 0.35335235856513975], [0.43948428502548886, 0.334725985830678], [0.42118551304775154, 0.32906058186804404], [0.4073152070188253, 0.33998504769311444], [0.4224146202757668, 0.404175734478861], [0.43550994410350946, 0.38795926139520687], [0.45382257451083524, 0.3923759390329322], [0.4600829064089055, 0.40966824771234733], [0.44647421140651167, 0.4266810854496069], [0.43379974100652974, 0.42581416513749887], [0.33434207190908705, 0.19550962059979995], [0.3095993147807356, 0.19644533887291546], [0.30473670999034363, 0.17243201531402202], [0.4063116629984809, 0.09382316493853234], [0.40511557132623666, 0.11287678759454244], [0.4163478919302737, 0.12245432872948246], [0.42509154759627604, 0.08447222321025956], [0.44110385404284147, 0.0957703245583035], [0.43963207707940716, 0.11598802417499328], [0.6842229720445813, 0.099225517268763], [0.6781356284731732, 0.12124248638089101], [0.6692406646198299, 0.064800701283343], [0.6649824488513988, 0.08596223686392065], [0.6517480237059863, 0.09149448361445084], [0.6495168136832451, 0.0531695164760856], [0.6154655870247177, 0.05264933215366491], [0.6330262106010071, 0.06374966328314247], [0.6328867521791235, 0.07810676165406204], [0.5995025208218439, 0.024831180462644493], [0.6327907619760795, 0.024630937112942272], [0.66592049897329, 0.02567505494560831], [0.650140602180514, 0.03478327026282089], [0.6662666864333049, 0.0], [0.5807931813403325, 0.03476800239802106], [0.5669171822849919, 0.02639186611006774], [0.5291166588846599, 0.08448375579317172], [0.5331085168749726, 0.12274463570156355], [0.5108469318291238, 0.11580402427619664], [0.5076462411365084, 0.09840754143615939], [0.5639515884938815, 0.11909430079513865], [0.5472104900993656, 0.11160446462892526], [0.5454266065936527, 0.09382373583123546], [0.5128848268449351, 0.05699301156015916], [0.527723375444504, 0.06601264437734788], [0.5471076101059442, 0.05471625613249889], [0.5468423729515152, 0.035614513105734824], [0.6180985274028781, 0.18733687123331144], [0.6223247336431535, 0.17528811080823684], [0.6320663707113846, 0.2076357837978005], [0.6456819787589745, 0.20744388720840454], [0.6574223250653931, 0.18933303216088657], [0.6471469632368414, 0.17301474692351762], [0.6251043995839676, 0.1426444765878947], [0.6460892558008232, 0.14203151881624837], [0.6533129099001204, 0.1218490894025055], [0.6463323915379556, 0.11136196490547487], [0.6328951204022686, 8.673617379884035e-18], [0.599343016739176, 0.0], [0.5636101251020103, 1.0], [0.5751084520746651, 0.9090820064027522], [0.6074925879456291, 0.887970312627321], [0.5755371067393489, 0.8868862040899396], [0.5884721529063729, 0.8795965740059781], [0.5938988725778547, 0.938500265931844], [0.6064410808817657, 0.9102833981435253], [0.5944826345220694, 0.9179145695041161], [0.6267812449146476, 0.9187840269135582], [0.7044176767793201, 0.981425779477599], [0.6277440163702013, 0.9380625718686737], [0.6141251292061317, 0.9482897795257778], [0.7948497076467808, 0.9662489267777823], [0.810965227474994, 0.975837741691722], [0.7765988628194295, 0.9774948182311032], [0.8111542265248488, 1.0], [0.7770295640349555, 0.9999999999999999], [0.6783611614805406, 0.5118611480166927], [0.7016710753547732, 0.5033848064852372], [0.6635723127409687, 0.45089274941031343], [0.6594047377088853, 0.4689709987124538], [0.6708424660407766, 0.4810820346866771], [0.749805983226086, 0.4438073293850644], [0.7848257671298562, 0.4580308054076736], [0.7655477182692559, 0.490222422451487], [0.761699749721185, 0.4716595083513811], [0.7487669855012581, 0.4638705238909765], [0.7213954157061332, 0.43500285017451684], [0.7040368418671648, 0.4186357291536045], [0.6883176192910745, 0.4228810115166598], [0.6842916730521682, 0.4455814826083733], [0.6787758729639539, 0.6403292260253625], [0.6743685603209529, 0.6260533817188594], [0.6123923531800445, 0.6120286053673768], [0.6531844066336503, 0.620727750060777], [0.624995190378401, 0.6356984050583251], [0.6409343101995514, 0.6363644568904375], [0.6603784320021727, 0.7906189457481405], [0.6472191399847984, 0.719055815898553], [0.6743394712398529, 0.7307284908452829], [0.6690917446032052, 0.7217864215526653], [0.6653699121737324, 0.7524184073604047], [0.6801793955464175, 0.7659063096061298], [0.6786849709341454, 0.7810777453087969], [0.7018588283078216, 0.8902159791927086], [0.721929277713719, 0.8993268413197302], [0.6789974564432547, 0.6764364562576457], [0.6744091286536594, 0.6889651304850034], [0.6494759340984926, 0.6891822307837], [0.6402677699836706, 0.6718401690764002], [0.6663558509349454, 0.6563346622638798], [0.6516922375539926, 0.6562170381270862], [0.9648414630698342, 0.45412496061264795], [0.9454071388428161, 0.4553872539396074], [0.9656167908952508, 0.4882567156344482], [0.9748782686910611, 0.47230350660696147], [1.0, 0.47194219568856843], [0.884797524489839, 0.4565110483649961], [0.8517274207961827, 0.43820984207457797], [0.8789311931351329, 0.4367519606532734], [0.8660234859232632, 0.43082326413358557], [0.8278668245959153, 0.48948869169109205], [0.8159011239197286, 0.4701473496473536], [0.8221239546526632, 0.459061061374717], [0.8477239293572048, 0.4573293529466008], [0.9476885226266357, 0.5897115901136883], [0.9760853964866367, 0.5730295526663871], [0.9659851973571434, 0.5895699332316837], [0.9763707986622506, 0.6072495798972647], [1.0, 0.6072062832416565], [1.0, 0.5729578296408651], [0.9660878331715909, 0.6584786156175785], [0.9482113196522018, 0.6585735044382794], [0.9106141531934261, 1.0], [0.8449383084682354, 1.0], [0.8775276262655107, 1.0], [0.7407807362309631, 0.5029701250203729], [0.7568443863466937, 0.502192275486064], [0.7633333182952938, 0.5729345808432025], [0.7967532923989394, 0.41212775707712007], [0.7749725569136718, 0.4054044922545843], [0.7666899303274983, 0.41279425060072766], [0.767370835736431, 0.43474904742522413], [0.7999315192089546, 0.43487110262994816], [0.7853856370683284, 0.44537869734622565], [0.9670352445516578, 0.9042046211183979], [0.9792702457063251, 0.9255171668350762], [1.0, 0.926288766388442], [0.9784360899339191, 0.8883628777893277], [0.9999999999999999, 0.8880001417081239], [0.6529183601600884, 0.8745210706191999], [0.6366785155038115, 0.8886841259992853], [0.6185026072497855, 0.8815004940678783], [0.641730061679391, 0.852577610808749], [0.6200079418186907, 0.8594900873096519], [0.0801965736388161, 0.7530033953172891], [0.06393678073914126, 0.7545290965244499], [0.09409011848630355, 0.7706764234773265], [0.08431506758837522, 0.7890306713639369], [0.06593388995440305, 0.7900681488901564], [0.05693245258042223, 0.7787386119042955], [0.17906336833075023, 0.7755405574610386], [0.17049006692655977, 0.7937308663277164], [0.18507724872968528, 0.8127907977686959], [0.1989598533818775, 0.8102793707072546], [0.1730817728798199, 0.49763399141816056], [0.1821323085979407, 0.5088304646361422], [0.15105161055515054, 0.4987480128786378], [0.1426235901205699, 0.5144581221661934], [0.15299422850769437, 0.5315161467821825], [0.1692958038624206, 0.5318223536147001], [0.32377005678450305, 0.14619438250375397], [0.3228215742287517, 0.16152218210899363], [0.33887891571287243, 0.17336074352082292], [0.3571961637993544, 0.16761240212363576], [0.3489778914146257, 0.13755625983786124], [0.35953190033719745, 0.1477910322559083], [0.5664340571489916, 0.0], [0.5825925188596885, 0.10665959007562271], [0.6153668191039062, 0.09092543797070428], [0.6204166667821942, 0.11183992981770655], [0.6004182737011076, 0.12407761368260053], [0.6130420699721506, 0.122658179015334], [0.5977149760367207, 0.06337269220597283], [0.5817528760989962, 0.05498688211545273], [0.5994882002949135, 0.08466548101465626], [0.5837509351867399, 0.09524216745420439], [0.5641222413256382, 0.06574761530895458], [0.5638988683847583, 0.08130948942924662], [0.5133274467102398, 0.03600675892324255], [0.5350864652892757, 0.02748405414859879], [0.5335914235205644, 0.0], [0.6680096311228023, 0.9755986820045569], [0.6512961331976189, 0.9641870880352158], [0.6874196234823203, 0.9543289443295137], [0.6850355862270243, 0.9670595361021692], [0.6508421202677238, 0.9476016752257452], [0.6737814652591133, 0.9369486959170498], [0.6630389905075775, 0.9362322026784267], [0.7035558970362841, 1.0], [0.6678525866409235, 1.0], [0.614360613083254, 0.9660893019936456], [0.5982401552978716, 0.9768991838863144], [0.6330399221923942, 0.9765428609721988], [0.5982754633291324, 1.0], [0.6333473549834197, 1.0], [0.7337828605793907, 0.5721893290330955], [0.692256970980286, 0.47625748702759285], [0.704791095710855, 0.49163918637419624], [0.7137825900765082, 0.4536088677684759], [0.6974523161303728, 0.4580129983641068], [0.7271207167376342, 0.4844851386680508], [0.7311988450927858, 0.4714143460226768], [0.6224124276386819, 0.583295040659083], [0.6240957157164158, 0.5989636684847609], [0.648588319207636, 0.605509900052193], [0.6192148927912206, 0.7413188579360209], [0.6374806702284235, 0.7399967654492307], [0.6102760521784353, 0.7616163820609588], [0.6501733792419849, 0.7551492670435364], [0.6265097901995713, 0.7774236940194275], [0.6429506277871966, 0.7727932528057223], [0.8809361337522342, 0.6720851908131431], [0.68991416287996, 0.8161440411073483], [0.7362144298418731, 0.8872466770683248], [0.9751898273184954, 0.5054912849373354], [0.9999999999999999, 0.5054244342376538], [1.0, 0.5390039385275899], [0.8009516794900439, 0.5698719890962257], [0.789793209134263, 0.5981940843940611], [0.7883840010667621, 0.58535328522171], [0.862542765771092, 0.6041385090527949], [0.819697928988776, 0.5363665514123986], [0.8275022154326972, 0.5217312158638414], [0.8519236180559029, 0.5847996931163534], [0.8586173647756238, 0.5713466826936031], [0.8490356181450344, 0.5542809429182562], [0.8294642732450984, 0.5541716484251028], [0.8190205130793077, 0.5711141409882305], [0.8283273201346125, 0.5883070474224699], [0.8489847000518242, 0.5212170838572605], [0.8584829224010755, 0.537515561332599], [0.8798730406503544, 0.569769993975634], [0.9375316636847116, 0.6060464059376319], [0.9376840348209095, 0.6404890358349283], [0.948025786287199, 0.6240386114167715], [0.9767784707773591, 0.6764148129783906], [0.9660711184887845, 0.693235466881716], [0.9768751255784289, 0.7113179183134408], [1.0, 0.6763934743672271], [1.0, 0.7113612643423343], [0.9485077829214482, 0.693264154146089], [0.9378909225941159, 0.6748759937842124], [0.9196014540119378, 0.6750239966226934], [0.7009215628251277, 0.668464734014105], [0.7125529444731498, 0.675737872590061], [0.6990021533430365, 0.6461152365359251], [0.7022233020387441, 0.7046060599309616], [0.7148714613110089, 0.6911890071812614], [0.9662660885194049, 0.9713972834221534], [0.9426216187728723, 0.9742461765480591], [0.7140555487260064, 0.5211987323158804], [0.7295055110559111, 0.520701321019682], [0.7420174210389664, 0.540182950940128], [0.7295038008761795, 0.5567589202878909], [0.7572253616116145, 0.5400809110734713], [0.7677070138997848, 0.5538732800182402], [0.7674595770150614, 0.5217767455710937], [0.7886206749217713, 0.5214406794430484], [0.7975692839823669, 0.5380192835206756], [0.7916315676565365, 0.550171585611551], [0.977126940971387, 0.8518740658929567], [0.950124046616354, 0.8688447129591125], [0.9659630692531164, 0.8683325838132373], [1.0, 0.8517047560921669], [0.19404447948691889, 0.7733643979380164], [0.20244928739981952, 0.7519093303184806], [0.22106641806977584, 0.7849053223625749], [0.20836354153711364, 0.7867825531428544], [0.22440630553931834, 0.7505788756868454], [0.2309766672583692, 0.7596452400617656], [0.3891989020449825, 0.0], [0.4227386091472338, 0.0], [0.5027621664500038, 0.027804281119296746], [0.4720937526725711, 0.027189904047590086], [0.4806254949076379, 0.037504388236895614], [0.4779224060163857, 3.469446951953614e-18], [0.5003685871829574, 0.0], [0.6873317366736416, 0.609916427410783], [0.7189132484305191, 0.5873810920258089], [0.6783566534158755, 0.5313333833022327], [0.702816947875184, 0.5387993005807321], [0.7062830448430044, 0.5505677523729193], [0.7248008252399081, 0.8331064472784305], [0.7343532049908228, 0.8701395564727556], [0.69657236294173, 0.7939099136100136], [0.6974824209571635, 0.8073659470926029], [0.7147171192939251, 0.7793255073777984], [0.7230852870520774, 0.8155256890028969], [0.7758994674819735, 0.9217740196213671], [0.7577004398871681, 0.9127034763998821], [0.7560647914235424, 0.8958144922249748], [0.743185041199481, 0.7547451238504888], [0.8041208322851162, 0.6059734327271167], [0.8240887649024478, 0.5987649137119635], [0.8054462608888995, 0.6296458564454896], [0.8578184583420441, 0.5039105752807134], [0.8472090034871433, 0.48772253128135645], [0.8762176539135813, 0.4686840374898879], [0.8556816671368906, 0.46920111094922423], [0.8860733220208195, 0.48894133745470475], [0.8773461850186826, 0.5032306148520805], [0.9194544646486745, 0.6062061326521239], [0.9089547442852218, 0.5878874791869265], [0.8807891555593703, 0.6035213925645007], [0.8902354137152342, 0.5884426614227332], [0.8807601626722614, 0.6382611655090271], [0.9196183207344174, 0.6405597937293704], [0.89135369782438, 0.6223538603486349], [0.9091801987606077, 0.6223042778955297], [0.8908619801301277, 0.6566312110650108], [0.9093387128621889, 0.6566817971606097], [0.889934022542402, 0.6907371327285584], [0.9097402284422121, 0.6905318425022521], [0.7111224272385499, 0.6363696695174961], [0.7084253306028072, 0.6172866103455903], [0.7412705430817352, 0.6113887805591053], [0.7224807466322488, 0.6045979000955407], [0.6958931536932595, 0.7342958539993699], [0.7064213227912967, 0.723481214995795], [0.7002679801723384, 0.7555611833439873], [0.7111754279805288, 0.760921235851531], [0.7304819401730909, 0.7487266800001724], [0.726815710069928, 0.7284855467188164], [0.9753246945555774, 1.0], [0.9411508117398777, 1.0], [1.0, 0.7464577808074356], [0.975975570696434, 0.7813147854177723], [1.0, 0.8162311232835866], [1.0, 0.7813313349834902], [0.6355121345231317, 0.5558650616797907], [0.6376836955676153, 0.5674167572095828], [0.6514465951996466, 0.5376345785414737], [0.6678178388795755, 0.5408369763093549], [0.6979534287346554, 0.5802828661041167], [0.6941910861237358, 0.5671609198719435], [0.6842146608364847, 0.5975544309409868], [0.6727531846213536, 0.561298041410485], [0.6617862322958392, 0.5894373873052875], [0.6587627540270259, 0.5760384230040524], [0.7143796704256019, 0.8621931378398137], [0.711827553919771, 0.844618535436924], [0.700165874169521, 0.8750457645338053], [0.6939109114653849, 0.83831958815823], [0.678466305344755, 0.8501379839237082], [0.6788486420706693, 0.8654038650920693], [0.7318224599599953, 0.7868947128277742], [0.734256579586824, 0.8043116100601548], [0.746720920391621, 0.7747710011678247], [0.7461113070522879, 0.8410012278025024], [0.7479506721858732, 0.8582566231027133], [0.7701923939491931, 0.8838016500088218], [0.7681465811720241, 0.8664905756660278], [0.8635637871139092, 0.6379395798039568], [0.826098953234965, 0.6346876506180676], [0.852717154622254, 0.619033897679611], [0.837350076930111, 0.619496367574553], [0.8314056336090835, 0.7179457694749862], [0.7323062563588039, 0.6624873992341861], [0.7489369377131566, 0.6708860330790005], [0.7427654858305365, 0.6329055601415297], [0.729820684102057, 0.6429702825156942], [0.751122208889191, 0.6867609836587415], [0.7382610502121206, 0.7176205146100054], [0.7360272948002763, 0.6997468001507852], [0.8814424646883093, 0.7039468099281193], [0.8525872643179432, 0.7155120688131896], [0.8593427493937479, 0.7048875765207485], [0.9374918284653068, 0.8490966809115862], [0.8536184557916459, 0.8329794441726706], [0.976597213679653, 0.7463177351482331], [0.9655612636985136, 0.7635501550440938], [0.9659012888348317, 0.7283128355343251], [0.7563541874102512, 0.8113423834778475], [0.7584145749168891, 0.829641692477894], [0.8151380262316769, 0.8306668079230568], [0.7925468110803489, 0.8242315610747455], [0.7827095091575661, 0.8537617259924465], [0.7801140391419682, 0.8370887659724351], [0.8522820046506498, 0.6541951748202567], [0.8597983610364405, 0.6713680925351219], [0.8512912784390078, 0.684831426922445], [0.8310959140428493, 0.6513504273119493], [0.8249209476192016, 0.7290256177026564], [0.8206352022086135, 0.6644542834278693], [0.8197327649958892, 0.695535605405622], [0.8268128189189117, 0.6845817307445381], [0.7649948706968072, 0.6577636684409595], [0.7957531661442041, 0.6371399342905584], [0.7752224554932815, 0.6310580999605649], [0.7640690156094638, 0.6406136242168311], [0.7981537964180615, 0.6611901515179619], [0.7880228779241726, 0.6697794462902984], [0.7962034067798365, 0.7410140042992814], [0.8000041861900636, 0.7314825527221465], [0.7607543630990967, 0.724659225082524], [0.7631336289760049, 0.7426051786066941], [0.7741521651584454, 0.7492341037866744], [0.9073114156702652, 0.5212416572642274], [0.8880453060249843, 0.5550835868070112], [0.8782149957992105, 0.5372947228576761], [0.88743855181749, 0.5216883270072019], [0.9461547897473537, 0.5219541095098789], [0.9657407725399278, 0.5216784085635271], [0.9756362833020833, 0.5391113105814461], [0.9659009875001048, 0.5554329281135275], [0.9164556906541159, 0.5048714354421284], [0.915711804216936, 0.47118368184530607], [0.90688670442839, 0.4883234812951724], [0.936120011250296, 0.4712577784720704], [0.9456445926271785, 0.4883767303116199], [0.9363056218554223, 0.5045603240460859], [0.8910073071385106, 0.7248359060205323], [0.9216058230697404, 0.8503334409742057], [0.8830837606621806, 0.8564117632677017], [0.9656263116546462, 0.7981762332058732], [0.946556663648159, 0.7982827977786021], [0.9368131833472573, 0.8144447584533342], [0.9762063275068847, 0.8163657141588648], [0.9658399348723141, 0.8327737002204177], [0.9474563604936559, 0.8332596650602094], [0.9100482021154042, 0.9070826669930073], [0.9228225764778893, 0.8852023856938513], [0.9107008795008396, 0.8689155849666419], [0.8940357502788211, 0.8697125748538748], [0.8515914665811761, 0.8439174550056661], [0.8653935365253349, 0.8584921261750449], [0.789011819581489, 0.8070244398215884], [0.7673290978207918, 0.8010186411297798], [0.7762973888190514, 0.7718924911734873], [0.764912939399797, 0.7810027006952974], [0.8338899959183198, 0.7496412706012532], [0.7871992660356498, 0.6810483576367459], [0.8037452126043453, 0.6978346176675594], [0.793344800425288, 0.7181506042915141], [0.7678864836984524, 0.6946276585760285], [0.7711982010771076, 0.7139508159031368], [0.9469787682936579, 0.5556896407177058], [0.9373087072779683, 0.5717813254620839], [0.9184883991843047, 0.572185540932911], [0.9368475971407171, 0.537994343059753], [0.9082725435278795, 0.5542305591835208], [0.9171907624273627, 0.5385026559621662], [0.9485348938419641, 0.7281400420241664], [0.9379017468940343, 0.7094907036981525], [0.9199226556906379, 0.7094924493119794], [0.9096315113054808, 0.7246960747087552], [0.9073413387560847, 0.8314696797645369], [0.9165804811418843, 0.8150009286160863], [0.8799009269238938, 0.8243957127631044], [0.889961813477461, 0.8341452862834434], [0.9065045935445203, 0.7967690486884061], [0.8946836791939422, 0.9048639810271487], [0.8858432166768861, 0.8878698979304981], [0.8792500801576635, 0.921485499700054], [0.8100947136724297, 0.9184164274291868], [0.7921830103259054, 0.909560621810446], [0.7903687709530016, 0.8919927919929291], [0.8268438973882575, 0.816457818610437], [0.8433112328747602, 0.8176771539317756], [0.9363654748965518, 0.780250911471878], [0.9192732551885852, 0.779465941794677], [0.9479178004459551, 0.7631607456683203], [0.9086812105282339, 0.7601055335340351], [0.9373766756347037, 0.7446210150359208], [0.920154825501553, 0.744288223374452], [0.8560511639742938, 0.7990385766678396], [0.8506695496322727, 0.7847152366985161], [0.8787388419047184, 0.8053198919038358], [0.889150487793032, 0.7952192132526262], [0.8038175057163455, 0.8804058527285888], [0.8009895135761637, 0.861297182181313], [0.8187207935073317, 0.847470867400919], [0.8310064085703136, 0.8534848257242208], [0.8277952523559537, 0.905902473613418], [0.8448885932652564, 0.9148673993847487], [0.8570744285638098, 0.9089928172773055], [0.8561635527904977, 0.8794301700937741], [0.8624709475249259, 0.8886607744335758], [0.8356072492498429, 0.8772936851349079], [0.825365444659832, 0.8874694958541367], [0.8190579002806915, 0.7973446708035348], [0.7955684518021204, 0.7768217858044453], [0.8009087874051475, 0.7938392506125873], [0.832119367708099, 0.7817734974183835], [0.8078914557077682, 0.762164971189818], [0.8237920470228781, 0.7629128954996112], [0.861638911440698, 0.7702489086175988], [0.8817936355151448, 0.7373300549711447], [0.8914062939360989, 0.7596383122097936], [0.8813907243927166, 0.7714115192207031], [0.8624147630731568, 0.7376259283743651], [0.8532294066928662, 0.7500575608470212]], "faces": [{"v": [0, 9]}, {"v": [0, 4]}, {"v": [4, 7]}, {"v": [7, 8]}, {"v": [8, 10]}, {"v": [9, 10]}, {"v": [2, 3]}, {"v": [2, 29]}, {"v": [3, 23]}, {"v": [23, 24]}, {"v": [24, 28]}, {"v": [28, 29]}, {"v": [0, 13]}, {"v": [4, 34]}, {"v": [13, 33]}, {"v": [33, 34]}, {"v": [3, 50]}, {"v": [17, 48]}, {"v": [17, 25]}, {"v": [23, 25]}, {"v": [48, 50]}, {"v": [2, 55]}, {"v": [49, 50]}, {"v": [49, 54]}, {"v": [54, 55]}, {"v": [28, 70]}, {"v": [29, 30]}, {"v": [30, 71]}, {"v": [70, 74]}, {"v": [71, 74]}, {"v": [79, 80]}, {"v": [79, 82]}, {"v": [80, 84]}, {"v": [81, 82]}, {"v": [81, 83]}, {"v": [83, 84]}, {"v": [13, 39]}, {"v": [33, 80]}, {"v": [39, 42]}, {"v": [42, 84]}, {"v": [40, 41]}, {"v": [40, 83]}, {"v": [41, 43]}, {"v": [42, 43]}, {"v": [92, 93]}, {"v": [92, 94]}, {"v": [93, 97]}, {"v": [94, 95]}, {"v": [95, 96]}, {"v": [96, 97]}, {"v": [91, 98]}, {"v": [102, 103]}, {"v": [101, 103]}, {"v": [102, 108]}, {"v": [101, 107]}, {"v": [107, 108]}, {"v": [113, 114]}, {"v": [114, 117]}, {"v": [111, 112]}, {"v": [111, 116]}, {"v": [112, 113]}, {"v": [116, 117]}, {"v": [14, 35]}, {"v": [14, 52]}, {"v": [35, 132]}, {"v": [52, 130]}, {"v": [130, 132]}, {"v": [40, 53]}, {"v": [81, 134]}, {"v": [53, 133]}, {"v": [133, 134]}, {"v": [61, 82]}, {"v": [60, 61]}, {"v": [60, 136]}, {"v": [134, 136]}, {"v": [22, 64]}, {"v": [22, 62]}, {"v": [64, 66]}, {"v": [66, 137]}, {"v": [62, 138]}, {"v": [137, 138]}, {"v": [146, 150]}, {"v": [146, 147]}, {"v": [147, 148]}, {"v": [148, 149]}, {"v": [149, 151]}, {"v": [150, 151]}, {"v": [30, 146]}, {"v": [71, 72]}, {"v": [68, 72]}, {"v": [68, 150]}, {"v": [55, 147]}, {"v": [58, 59]}, {"v": [57, 59]}, {"v": [58, 151]}, {"v": [56, 149]}, {"v": [56, 57]}, {"v": [54, 153]}, {"v": [148, 152]}, {"v": [152, 153]}, {"v": [123, 124]}, {"v": [70, 124]}, {"v": [74, 160]}, {"v": [123, 159]}, {"v": [159, 160]}, {"v": [72, 73]}, {"v": [73, 161]}, {"v": [160, 161]}, {"v": [45, 46]}, {"v": [45, 77]}, {"v": [46, 170]}, {"v": [76, 77]}, {"v": [76, 169]}, {"v": [169, 170]}, {"v": [76, 177]}, {"v": [169, 172]}, {"v": [171, 172]}, {"v": [171, 175]}, {"v": [175, 177]}, {"v": [189, 192]}, {"v": [189, 190]}, {"v": [190, 191]}, {"v": [191, 194]}, {"v": [192, 193]}, {"v": [193, 194]}, {"v": [87, 88]}, {"v": [87, 185]}, {"v": [185, 186]}, {"v": [186, 189]}, {"v": [88, 192]}, {"v": [188, 193]}, {"v": [16, 188]}, {"v": [16, 37]}, {"v": [37, 88]}, {"v": [91, 211]}, {"v": [44, 211]}, {"v": [44, 98]}, {"v": [212, 213]}, {"v": [98, 212]}, {"v": [99, 213]}, {"v": [95, 99]}, {"v": [94, 212]}, {"v": [100, 213]}, {"v": [44, 92]}, {"v": [107, 215]}, {"v": [101, 112]}, {"v": [113, 214]}, {"v": [214, 215]}, {"v": [106, 109]}, {"v": [108, 109]}, {"v": [106, 216]}, {"v": [215, 216]}, {"v": [106, 118]}, {"v": [118, 120]}, {"v": [104, 120]}, {"v": [104, 217]}, {"v": [216, 217]}, {"v": [100, 218]}, {"v": [99, 220]}, {"v": [218, 220]}, {"v": [102, 223]}, {"v": [109, 222]}, {"v": [222, 223]}, {"v": [123, 225]}, {"v": [124, 230]}, {"v": [225, 226]}, {"v": [226, 227]}, {"v": [227, 230]}, {"v": [24, 229]}, {"v": [25, 125]}, {"v": [125, 228]}, {"v": [228, 229]}, {"v": [229, 230]}, {"v": [227, 232]}, {"v": [228, 233]}, {"v": [232, 233]}, {"v": [51, 129]}, {"v": [51, 127]}, {"v": [127, 128]}, {"v": [128, 239]}, {"v": [129, 238]}, {"v": [238, 239]}, {"v": [126, 128]}, {"v": [126, 163]}, {"v": [163, 240]}, {"v": [239, 240]}, {"v": [52, 143]}, {"v": [143, 144]}, {"v": [144, 245]}, {"v": [130, 246]}, {"v": [245, 246]}, {"v": [38, 248]}, {"v": [38, 41]}, {"v": [53, 249]}, {"v": [248, 249]}, {"v": [155, 156]}, {"v": [65, 156]}, {"v": [65, 66]}, {"v": [137, 251]}, {"v": [155, 250]}, {"v": [250, 251]}, {"v": [1, 157]}, {"v": [1, 252]}, {"v": [155, 157]}, {"v": [250, 252]}, {"v": [256, 257]}, {"v": [256, 259]}, {"v": [257, 258]}, {"v": [258, 260]}, {"v": [259, 261]}, {"v": [260, 261]}, {"v": [18, 19]}, {"v": [18, 141]}, {"v": [19, 21]}, {"v": [21, 260]}, {"v": [141, 258]}, {"v": [62, 261]}, {"v": [138, 139]}, {"v": [63, 139]}, {"v": [63, 259]}, {"v": [133, 264]}, {"v": [135, 136]}, {"v": [135, 262]}, {"v": [262, 264]}, {"v": [20, 135]}, {"v": [18, 20]}, {"v": [141, 263]}, {"v": [262, 263]}, {"v": [265, 269]}, {"v": [265, 266]}, {"v": [266, 267]}, {"v": [267, 268]}, {"v": [268, 269]}, {"v": [142, 145]}, {"v": [142, 265]}, {"v": [143, 269]}, {"v": [144, 145]}, {"v": [142, 256]}, {"v": [63, 266]}, {"v": [14, 15]}, {"v": [15, 140]}, {"v": [140, 268]}, {"v": [1, 276]}, {"v": [157, 158]}, {"v": [158, 273]}, {"v": [273, 278]}, {"v": [276, 278]}, {"v": [252, 253]}, {"v": [27, 253]}, {"v": [27, 277]}, {"v": [276, 277]}, {"v": [273, 275]}, {"v": [274, 275]}, {"v": [272, 279]}, {"v": [272, 274]}, {"v": [278, 279]}, {"v": [58, 282]}, {"v": [59, 274]}, {"v": [272, 280]}, {"v": [280, 282]}, {"v": [68, 283]}, {"v": [69, 73]}, {"v": [69, 281]}, {"v": [281, 283]}, {"v": [282, 283]}, {"v": [294, 298]}, {"v": [294, 296]}, {"v": [295, 296]}, {"v": [295, 297]}, {"v": [297, 298]}, {"v": [293, 297]}, {"v": [242, 293]}, {"v": [242, 295]}, {"v": [298, 299]}, {"v": [291, 292]}, {"v": [292, 294]}, {"v": [291, 299]}, {"v": [110, 114]}, {"v": [110, 306]}, {"v": [117, 308]}, {"v": [306, 308]}, {"v": [115, 219]}, {"v": [115, 116]}, {"v": [219, 309]}, {"v": [308, 309]}, {"v": [310, 315]}, {"v": [310, 311]}, {"v": [311, 312]}, {"v": [312, 313]}, {"v": [313, 314]}, {"v": [314, 315]}, {"v": [172, 173]}, {"v": [173, 315]}, {"v": [170, 310]}, {"v": [46, 105]}, {"v": [104, 105]}, {"v": [217, 311]}, {"v": [214, 312]}, {"v": [110, 313]}, {"v": [306, 307]}, {"v": [167, 307]}, {"v": [167, 314]}, {"v": [316, 319]}, {"v": [316, 317]}, {"v": [317, 318]}, {"v": [318, 320]}, {"v": [319, 321]}, {"v": [320, 321]}, {"v": [171, 174]}, {"v": [173, 319]}, {"v": [174, 316]}, {"v": [207, 209]}, {"v": [207, 208]}, {"v": [208, 210]}, {"v": [209, 317]}, {"v": [210, 318]}, {"v": [167, 321]}, {"v": [305, 307]}, {"v": [168, 305]}, {"v": [168, 320]}, {"v": [322, 323]}, {"v": [322, 328]}, {"v": [323, 324]}, {"v": [324, 325]}, {"v": [325, 326]}, {"v": [326, 327]}, {"v": [327, 328]}, {"v": [200, 201]}, {"v": [201, 322]}, {"v": [89, 200]}, {"v": [89, 328]}, {"v": [175, 178]}, {"v": [176, 177]}, {"v": [176, 324]}, {"v": [178, 323]}, {"v": [8, 332]}, {"v": [10, 12]}, {"v": [12, 180]}, {"v": [180, 333]}, {"v": [332, 333]}, {"v": [5, 335]}, {"v": [5, 11]}, {"v": [11, 12]}, {"v": [180, 336]}, {"v": [335, 336]}, {"v": [339, 342]}, {"v": [339, 340]}, {"v": [340, 343]}, {"v": [341, 342]}, {"v": [341, 344]}, {"v": [343, 345]}, {"v": [344, 345]}, {"v": [329, 331]}, {"v": [331, 343]}, {"v": [75, 340]}, {"v": [75, 329]}, {"v": [338, 341]}, {"v": [181, 338]}, {"v": [181, 182]}, {"v": [182, 344]}, {"v": [78, 349]}, {"v": [78, 337]}, {"v": [181, 346]}, {"v": [337, 338]}, {"v": [346, 349]}, {"v": [77, 347]}, {"v": [176, 348]}, {"v": [347, 348]}, {"v": [78, 325]}, {"v": [348, 349]}, {"v": [345, 351]}, {"v": [182, 353]}, {"v": [351, 354]}, {"v": [353, 354]}, {"v": [186, 378]}, {"v": [190, 376]}, {"v": [376, 379]}, {"v": [378, 379]}, {"v": [375, 380]}, {"v": [375, 381]}, {"v": [376, 382]}, {"v": [379, 380]}, {"v": [381, 382]}, {"v": [382, 385]}, {"v": [191, 383]}, {"v": [383, 385]}, {"v": [187, 194]}, {"v": [187, 195]}, {"v": [195, 384]}, {"v": [383, 384]}, {"v": [9, 388]}, {"v": [11, 387]}, {"v": [387, 388]}, {"v": [31, 327]}, {"v": [31, 393]}, {"v": [89, 394]}, {"v": [393, 394]}, {"v": [392, 395]}, {"v": [199, 392]}, {"v": [199, 200]}, {"v": [394, 395]}, {"v": [397, 400]}, {"v": [397, 402]}, {"v": [398, 399]}, {"v": [398, 401]}, {"v": [399, 400]}, {"v": [401, 402]}, {"v": [198, 199]}, {"v": [198, 400]}, {"v": [201, 397]}, {"v": [178, 402]}, {"v": [203, 204]}, {"v": [204, 207]}, {"v": [209, 398]}, {"v": [203, 399]}, {"v": [174, 401]}, {"v": [90, 202]}, {"v": [90, 198]}, {"v": [202, 203]}, {"v": [404, 405]}, {"v": [404, 407]}, {"v": [405, 406]}, {"v": [406, 409]}, {"v": [407, 408]}, {"v": [408, 409]}, {"v": [202, 405]}, {"v": [204, 403]}, {"v": [403, 406]}, {"v": [97, 206]}, {"v": [206, 410]}, {"v": [93, 411]}, {"v": [410, 411]}, {"v": [411, 412]}, {"v": [211, 412]}, {"v": [413, 414]}, {"v": [408, 414]}, {"v": [409, 416]}, {"v": [413, 415]}, {"v": [415, 416]}, {"v": [410, 417]}, {"v": [412, 418]}, {"v": [417, 418]}, {"v": [419, 420]}, {"v": [103, 419]}, {"v": [111, 419]}, {"v": [115, 420]}, {"v": [100, 420]}, {"v": [218, 219]}, {"v": [421, 423]}, {"v": [421, 422]}, {"v": [422, 424]}, {"v": [423, 425]}, {"v": [424, 426]}, {"v": [425, 426]}, {"v": [205, 206]}, {"v": [96, 421]}, {"v": [205, 423]}, {"v": [220, 422]}, {"v": [309, 424]}, {"v": [305, 426]}, {"v": [21, 427]}, {"v": [22, 428]}, {"v": [427, 428]}, {"v": [433, 434]}, {"v": [122, 433]}, {"v": [231, 232]}, {"v": [226, 435]}, {"v": [231, 436]}, {"v": [435, 436]}, {"v": [235, 440]}, {"v": [127, 235]}, {"v": [126, 439]}, {"v": [439, 440]}, {"v": [234, 237]}, {"v": [237, 293]}, {"v": [444, 447]}, {"v": [444, 446]}, {"v": [447, 448]}, {"v": [445, 448]}, {"v": [445, 446]}, {"v": [238, 444]}, {"v": [240, 447]}, {"v": [129, 241]}, {"v": [241, 243]}, {"v": [243, 446]}, {"v": [234, 448]}, {"v": [237, 445]}, {"v": [242, 243]}, {"v": [449, 450]}, {"v": [449, 451]}, {"v": [450, 452]}, {"v": [451, 453]}, {"v": [452, 453]}, {"v": [296, 450]}, {"v": [241, 449]}, {"v": [51, 288]}, {"v": [288, 451]}, {"v": [290, 292]}, {"v": [290, 452]}, {"v": [456, 461]}, {"v": [456, 457]}, {"v": [457, 458]}, {"v": [458, 459]}, {"v": [459, 460]}, {"v": [460, 461]}, {"v": [244, 454]}, {"v": [244, 245]}, {"v": [246, 456]}, {"v": [454, 461]}, {"v": [131, 132]}, {"v": [131, 457]}, {"v": [36, 131]}, {"v": [16, 36]}, {"v": [188, 458]}, {"v": [187, 459]}, {"v": [455, 460]}, {"v": [386, 455]}, {"v": [195, 386]}, {"v": [462, 467]}, {"v": [462, 463]}, {"v": [463, 464]}, {"v": [464, 465]}, {"v": [465, 466]}, {"v": [466, 467]}, {"v": [251, 467]}, {"v": [253, 462]}, {"v": [255, 463]}, {"v": [26, 255]}, {"v": [26, 27]}, {"v": [254, 464]}, {"v": [140, 254]}, {"v": [267, 465]}, {"v": [139, 466]}, {"v": [468, 469]}, {"v": [468, 470]}, {"v": [469, 473]}, {"v": [470, 471]}, {"v": [471, 472]}, {"v": [472, 473]}, {"v": [257, 468]}, {"v": [263, 469]}, {"v": [145, 470]}, {"v": [264, 473]}, {"v": [244, 471]}, {"v": [247, 249]}, {"v": [247, 472]}, {"v": [56, 475]}, {"v": [152, 476]}, {"v": [475, 476]}, {"v": [57, 478]}, {"v": [275, 480]}, {"v": [478, 480]}, {"v": [474, 475]}, {"v": [474, 479]}, {"v": [478, 479]}, {"v": [487, 492]}, {"v": [487, 488]}, {"v": [488, 489]}, {"v": [489, 490]}, {"v": [490, 491]}, {"v": [491, 492]}, {"v": [474, 492]}, {"v": [476, 477]}, {"v": [477, 491]}, {"v": [485, 486]}, {"v": [271, 486]}, {"v": [270, 485]}, {"v": [270, 493]}, {"v": [271, 494]}, {"v": [493, 494]}, {"v": [49, 495]}, {"v": [153, 154]}, {"v": [154, 496]}, {"v": [495, 496]}, {"v": [271, 497]}, {"v": [494, 496]}, {"v": [154, 499]}, {"v": [497, 499]}, {"v": [477, 498]}, {"v": [498, 499]}, {"v": [64, 500]}, {"v": [65, 284]}, {"v": [284, 501]}, {"v": [500, 501]}, {"v": [235, 511]}, {"v": [440, 442]}, {"v": [236, 442]}, {"v": [236, 513]}, {"v": [511, 513]}, {"v": [288, 512]}, {"v": [511, 512]}, {"v": [453, 516]}, {"v": [512, 517]}, {"v": [516, 517]}, {"v": [514, 518]}, {"v": [513, 514]}, {"v": [517, 518]}, {"v": [35, 301]}, {"v": [36, 521]}, {"v": [301, 522]}, {"v": [521, 522]}, {"v": [254, 528]}, {"v": [255, 525]}, {"v": [525, 528]}, {"v": [67, 523]}, {"v": [26, 67]}, {"v": [523, 526]}, {"v": [525, 526]}, {"v": [531, 533]}, {"v": [356, 533]}, {"v": [356, 357]}, {"v": [357, 536]}, {"v": [531, 535]}, {"v": [535, 536]}, {"v": [537, 540]}, {"v": [537, 538]}, {"v": [538, 542]}, {"v": [539, 540]}, {"v": [539, 541]}, {"v": [541, 542]}, {"v": [332, 554]}, {"v": [333, 334]}, {"v": [334, 552]}, {"v": [552, 554]}, {"v": [6, 7]}, {"v": [6, 553]}, {"v": [553, 554]}, {"v": [336, 555]}, {"v": [334, 558]}, {"v": [555, 558]}, {"v": [75, 556]}, {"v": [329, 330]}, {"v": [179, 330]}, {"v": [179, 557]}, {"v": [556, 557]}, {"v": [556, 560]}, {"v": [339, 559]}, {"v": [559, 560]}, {"v": [557, 558]}, {"v": [555, 561]}, {"v": [560, 561]}, {"v": [342, 565]}, {"v": [337, 562]}, {"v": [562, 565]}, {"v": [326, 563]}, {"v": [562, 563]}, {"v": [31, 32]}, {"v": [32, 564]}, {"v": [563, 564]}, {"v": [352, 354]}, {"v": [350, 352]}, {"v": [350, 566]}, {"v": [351, 568]}, {"v": [566, 568]}, {"v": [331, 567]}, {"v": [567, 568]}, {"v": [45, 569]}, {"v": [105, 571]}, {"v": [569, 571]}, {"v": [119, 120]}, {"v": [119, 570]}, {"v": [570, 571]}, {"v": [353, 572]}, {"v": [346, 574]}, {"v": [572, 574]}, {"v": [347, 573]}, {"v": [573, 574]}, {"v": [569, 575]}, {"v": [573, 575]}, {"v": [286, 357]}, {"v": [286, 355]}, {"v": [536, 581]}, {"v": [355, 579]}, {"v": [579, 581]}, {"v": [534, 540]}, {"v": [534, 535]}, {"v": [539, 580]}, {"v": [580, 581]}, {"v": [280, 587]}, {"v": [281, 586]}, {"v": [586, 587]}, {"v": [588, 592]}, {"v": [588, 589]}, {"v": [589, 590]}, {"v": [590, 591]}, {"v": [591, 593]}, {"v": [592, 593]}, {"v": [277, 588]}, {"v": [279, 592]}, {"v": [67, 589]}, {"v": [523, 524]}, {"v": [358, 524]}, {"v": [358, 590]}, {"v": [358, 583]}, {"v": [584, 591]}, {"v": [582, 584]}, {"v": [582, 583]}, {"v": [587, 593]}, {"v": [585, 586]}, {"v": [584, 585]}, {"v": [69, 594]}, {"v": [585, 595]}, {"v": [594, 595]}, {"v": [582, 596]}, {"v": [595, 598]}, {"v": [596, 598]}, {"v": [161, 601]}, {"v": [594, 602]}, {"v": [601, 602]}, {"v": [598, 599]}, {"v": [599, 603]}, {"v": [602, 603]}, {"v": [359, 605]}, {"v": [359, 541]}, {"v": [360, 542]}, {"v": [360, 604]}, {"v": [604, 605]}, {"v": [608, 609]}, {"v": [608, 610]}, {"v": [609, 613]}, {"v": [610, 611]}, {"v": [611, 612]}, {"v": [612, 613]}, {"v": [607, 616]}, {"v": [607, 609]}, {"v": [361, 614]}, {"v": [361, 608]}, {"v": [614, 616]}, {"v": [618, 621]}, {"v": [618, 619]}, {"v": [619, 620]}, {"v": [620, 622]}, {"v": [621, 623]}, {"v": [622, 624]}, {"v": [623, 624]}, {"v": [625, 626]}, {"v": [366, 625]}, {"v": [364, 366]}, {"v": [364, 367]}, {"v": [367, 626]}, {"v": [627, 628]}, {"v": [627, 629]}, {"v": [628, 631]}, {"v": [629, 630]}, {"v": [630, 632]}, {"v": [631, 632]}, {"v": [617, 633]}, {"v": [634, 638]}, {"v": [634, 636]}, {"v": [635, 640]}, {"v": [635, 636]}, {"v": [638, 640]}, {"v": [529, 530]}, {"v": [530, 639]}, {"v": [300, 529]}, {"v": [165, 300]}, {"v": [165, 635]}, {"v": [639, 640]}, {"v": [185, 643]}, {"v": [164, 371]}, {"v": [87, 164]}, {"v": [371, 645]}, {"v": [643, 645]}, {"v": [641, 642]}, {"v": [636, 642]}, {"v": [641, 644]}, {"v": [634, 646]}, {"v": [644, 646]}, {"v": [371, 637]}, {"v": [637, 638]}, {"v": [645, 646]}, {"v": [657, 662]}, {"v": [657, 658]}, {"v": [658, 659]}, {"v": [659, 660]}, {"v": [660, 661]}, {"v": [661, 662]}, {"v": [380, 655]}, {"v": [655, 659]}, {"v": [378, 660]}, {"v": [643, 661]}, {"v": [644, 662]}, {"v": [39, 666]}, {"v": [43, 390]}, {"v": [390, 669]}, {"v": [666, 669]}, {"v": [388, 667]}, {"v": [666, 667]}, {"v": [387, 664]}, {"v": [664, 665]}, {"v": [665, 668]}, {"v": [667, 668]}, {"v": [5, 678]}, {"v": [664, 679]}, {"v": [678, 679]}, {"v": [90, 690]}, {"v": [404, 688]}, {"v": [688, 690]}, {"v": [392, 691]}, {"v": [690, 691]}, {"v": [393, 692]}, {"v": [395, 396]}, {"v": [396, 695]}, {"v": [692, 695]}, {"v": [197, 693]}, {"v": [32, 197]}, {"v": [692, 693]}, {"v": [196, 197]}, {"v": [196, 684]}, {"v": [684, 685]}, {"v": [685, 694]}, {"v": [693, 694]}, {"v": [688, 689]}, {"v": [689, 697]}, {"v": [407, 698]}, {"v": [697, 698]}, {"v": [168, 701]}, {"v": [425, 700]}, {"v": [700, 701]}, {"v": [210, 702]}, {"v": [701, 702]}, {"v": [704, 709]}, {"v": [704, 705]}, {"v": [705, 706]}, {"v": [706, 707]}, {"v": [707, 708]}, {"v": [708, 709]}, {"v": [403, 707]}, {"v": [416, 706]}, {"v": [208, 708]}, {"v": [702, 703]}, {"v": [703, 709]}, {"v": [396, 713]}, {"v": [691, 714]}, {"v": [713, 714]}, {"v": [19, 429]}, {"v": [427, 715]}, {"v": [429, 716]}, {"v": [715, 716]}, {"v": [20, 717]}, {"v": [429, 718]}, {"v": [717, 718]}, {"v": [60, 719]}, {"v": [717, 719]}, {"v": [79, 722]}, {"v": [61, 721]}, {"v": [721, 722]}, {"v": [223, 431]}, {"v": [732, 737]}, {"v": [732, 734]}, {"v": [733, 734]}, {"v": [733, 735]}, {"v": [735, 736]}, {"v": [736, 737]}, {"v": [435, 732]}, {"v": [436, 438]}, {"v": [437, 438]}, {"v": [437, 737]}, {"v": [224, 734]}, {"v": [224, 225]}, {"v": [289, 514]}, {"v": [236, 736]}, {"v": [289, 735]}, {"v": [441, 442]}, {"v": [437, 441]}, {"v": [439, 739]}, {"v": [441, 738]}, {"v": [738, 739]}, {"v": [739, 740]}, {"v": [163, 740]}, {"v": [47, 121]}, {"v": [47, 741]}, {"v": [121, 122]}, {"v": [741, 743]}, {"v": [122, 743]}, {"v": [17, 47]}, {"v": [125, 742]}, {"v": [741, 742]}, {"v": [744, 747]}, {"v": [744, 745]}, {"v": [747, 748]}, {"v": [745, 746]}, {"v": [746, 748]}, {"v": [443, 744]}, {"v": [231, 443]}, {"v": [438, 745]}, {"v": [738, 746]}, {"v": [740, 748]}, {"v": [749, 752]}, {"v": [749, 750]}, {"v": [752, 753]}, {"v": [751, 753]}, {"v": [750, 751]}, {"v": [443, 749]}, {"v": [747, 752]}, {"v": [233, 750]}, {"v": [742, 751]}, {"v": [743, 753]}, {"v": [454, 757]}, {"v": [455, 754]}, {"v": [754, 757]}, {"v": [247, 756]}, {"v": [248, 755]}, {"v": [755, 756]}, {"v": [756, 757]}, {"v": [158, 759]}, {"v": [480, 758]}, {"v": [758, 759]}, {"v": [156, 760]}, {"v": [759, 760]}, {"v": [284, 285]}, {"v": [285, 761]}, {"v": [760, 761]}, {"v": [772, 775]}, {"v": [772, 777]}, {"v": [773, 776]}, {"v": [773, 774]}, {"v": [774, 775]}, {"v": [776, 777]}, {"v": [493, 772]}, {"v": [495, 775]}, {"v": [221, 432]}, {"v": [221, 270]}, {"v": [432, 777]}, {"v": [121, 773]}, {"v": [433, 776]}, {"v": [48, 774]}, {"v": [432, 434]}, {"v": [778, 779]}, {"v": [778, 780]}, {"v": [779, 783]}, {"v": [780, 781]}, {"v": [781, 782]}, {"v": [782, 783]}, {"v": [484, 486]}, {"v": [484, 778]}, {"v": [497, 779]}, {"v": [766, 780]}, {"v": [482, 766]}, {"v": [483, 484]}, {"v": [482, 483]}, {"v": [498, 783]}, {"v": [765, 767]}, {"v": [489, 765]}, {"v": [490, 782]}, {"v": [767, 781]}, {"v": [166, 786]}, {"v": [162, 166]}, {"v": [162, 507]}, {"v": [507, 784]}, {"v": [784, 786]}, {"v": [624, 627]}, {"v": [622, 789]}, {"v": [629, 788]}, {"v": [788, 789]}, {"v": [516, 796]}, {"v": [290, 795]}, {"v": [795, 796]}, {"v": [518, 798]}, {"v": [796, 797]}, {"v": [797, 799]}, {"v": [798, 799]}, {"v": [515, 800]}, {"v": [289, 515]}, {"v": [798, 800]}, {"v": [299, 802]}, {"v": [805, 810]}, {"v": [805, 806]}, {"v": [806, 807]}, {"v": [807, 808]}, {"v": [808, 809]}, {"v": [809, 810]}, {"v": [543, 544]}, {"v": [303, 544]}, {"v": [303, 805]}, {"v": [543, 546]}, {"v": [546, 810]}, {"v": [548, 549]}, {"v": [547, 549]}, {"v": [546, 547]}, {"v": [548, 809]}, {"v": [37, 811]}, {"v": [164, 813]}, {"v": [811, 813]}, {"v": [521, 812]}, {"v": [811, 812]}, {"v": [815, 816]}, {"v": [816, 817]}, {"v": [537, 815]}, {"v": [538, 818]}, {"v": [817, 818]}, {"v": [302, 360]}, {"v": [302, 819]}, {"v": [818, 819]}, {"v": [597, 600]}, {"v": [302, 600]}, {"v": [597, 821]}, {"v": [819, 821]}, {"v": [583, 820]}, {"v": [596, 597]}, {"v": [820, 821]}, {"v": [822, 824]}, {"v": [822, 823]}, {"v": [823, 827]}, {"v": [824, 825]}, {"v": [825, 826]}, {"v": [826, 827]}, {"v": [526, 527]}, {"v": [527, 822]}, {"v": [528, 824]}, {"v": [15, 825]}, {"v": [301, 826]}, {"v": [522, 828]}, {"v": [827, 829]}, {"v": [828, 829]}, {"v": [549, 836]}, {"v": [508, 509]}, {"v": [509, 835]}, {"v": [508, 547]}, {"v": [835, 836]}, {"v": [833, 836]}, {"v": [833, 838]}, {"v": [834, 839]}, {"v": [834, 835]}, {"v": [838, 839]}, {"v": [532, 533]}, {"v": [531, 840]}, {"v": [532, 834]}, {"v": [839, 840]}, {"v": [842, 843]}, {"v": [304, 843]}, {"v": [166, 519]}, {"v": [785, 786]}, {"v": [519, 844]}, {"v": [785, 845]}, {"v": [844, 845]}, {"v": [841, 843]}, {"v": [842, 846]}, {"v": [841, 847]}, {"v": [846, 847]}, {"v": [842, 848]}, {"v": [849, 850]}, {"v": [545, 849]}, {"v": [551, 849]}, {"v": [550, 551]}, {"v": [550, 850]}, {"v": [303, 551]}, {"v": [544, 545]}, {"v": [559, 851]}, {"v": [565, 852]}, {"v": [851, 852]}, {"v": [564, 854]}, {"v": [852, 854]}, {"v": [196, 853]}, {"v": [853, 854]}, {"v": [856, 859]}, {"v": [856, 857]}, {"v": [857, 861]}, {"v": [858, 860]}, {"v": [858, 859]}, {"v": [860, 861]}, {"v": [579, 856]}, {"v": [580, 859]}, {"v": [355, 576]}, {"v": [855, 857]}, {"v": [576, 855]}, {"v": [359, 858]}, {"v": [159, 864]}, {"v": [601, 862]}, {"v": [862, 864]}, {"v": [224, 863]}, {"v": [863, 864]}, {"v": [362, 363]}, {"v": [363, 865]}, {"v": [369, 370]}, {"v": [370, 867]}, {"v": [362, 369]}, {"v": [865, 867]}, {"v": [606, 619]}, {"v": [363, 618]}, {"v": [606, 866]}, {"v": [865, 866]}, {"v": [869, 872]}, {"v": [869, 870]}, {"v": [870, 874]}, {"v": [871, 872]}, {"v": [871, 873]}, {"v": [873, 874]}, {"v": [184, 612]}, {"v": [183, 184]}, {"v": [183, 871]}, {"v": [611, 872]}, {"v": [85, 183]}, {"v": [85, 86]}, {"v": [868, 873]}, {"v": [86, 868]}, {"v": [866, 874]}, {"v": [867, 868]}, {"v": [610, 875]}, {"v": [869, 876]}, {"v": [875, 876]}, {"v": [367, 879]}, {"v": [364, 792]}, {"v": [792, 793]}, {"v": [793, 880]}, {"v": [879, 880]}, {"v": [791, 793]}, {"v": [878, 881]}, {"v": [791, 878]}, {"v": [880, 881]}, {"v": [877, 878]}, {"v": [876, 877]}, {"v": [875, 883]}, {"v": [881, 883]}, {"v": [361, 882]}, {"v": [882, 883]}, {"v": [882, 885]}, {"v": [614, 884]}, {"v": [884, 885]}, {"v": [879, 886]}, {"v": [885, 886]}, {"v": [888, 889]}, {"v": [887, 888]}, {"v": [613, 889]}, {"v": [184, 888]}, {"v": [85, 887]}, {"v": [890, 891]}, {"v": [615, 616]}, {"v": [607, 890]}, {"v": [615, 891]}, {"v": [889, 890]}, {"v": [633, 891]}, {"v": [615, 617]}, {"v": [892, 893]}, {"v": [892, 896]}, {"v": [893, 894]}, {"v": [894, 895]}, {"v": [895, 897]}, {"v": [896, 897]}, {"v": [641, 893]}, {"v": [648, 649]}, {"v": [649, 892]}, {"v": [642, 648]}, {"v": [657, 894]}, {"v": [656, 658]}, {"v": [653, 656]}, {"v": [653, 895]}, {"v": [653, 654]}, {"v": [651, 654]}, {"v": [651, 652]}, {"v": [652, 897]}, {"v": [898, 899]}, {"v": [898, 900]}, {"v": [899, 903]}, {"v": [900, 901]}, {"v": [901, 902]}, {"v": [902, 903]}, {"v": [647, 899]}, {"v": [647, 649]}, {"v": [648, 903]}, {"v": [165, 902]}, {"v": [647, 905]}, {"v": [896, 904]}, {"v": [904, 905]}, {"v": [372, 898]}, {"v": [372, 907]}, {"v": [905, 907]}, {"v": [372, 520]}, {"v": [162, 906]}, {"v": [519, 520]}, {"v": [906, 907]}, {"v": [908, 910]}, {"v": [908, 909]}, {"v": [909, 912]}, {"v": [910, 911]}, {"v": [911, 913]}, {"v": [912, 913]}, {"v": [506, 507]}, {"v": [906, 910]}, {"v": [506, 908]}, {"v": [904, 911]}, {"v": [652, 913]}, {"v": [374, 651]}, {"v": [373, 374]}, {"v": [373, 912]}, {"v": [655, 921]}, {"v": [656, 918]}, {"v": [918, 921]}, {"v": [377, 920]}, {"v": [377, 389]}, {"v": [671, 673]}, {"v": [673, 919]}, {"v": [389, 671]}, {"v": [919, 920]}, {"v": [375, 377]}, {"v": [920, 921]}, {"v": [663, 922]}, {"v": [385, 663]}, {"v": [381, 923]}, {"v": [922, 923]}, {"v": [389, 924]}, {"v": [923, 924]}, {"v": [38, 925]}, {"v": [390, 926]}, {"v": [925, 926]}, {"v": [665, 929]}, {"v": [679, 680]}, {"v": [680, 927]}, {"v": [927, 929]}, {"v": [928, 929]}, {"v": [928, 934]}, {"v": [668, 936]}, {"v": [934, 936]}, {"v": [669, 937]}, {"v": [936, 937]}, {"v": [931, 933]}, {"v": [932, 933]}, {"v": [930, 931]}, {"v": [930, 939]}, {"v": [932, 940]}, {"v": [939, 940]}, {"v": [675, 946]}, {"v": [674, 675]}, {"v": [672, 674]}, {"v": [650, 949]}, {"v": [650, 672]}, {"v": [946, 949]}, {"v": [914, 915]}, {"v": [632, 915]}, {"v": [914, 948]}, {"v": [631, 947]}, {"v": [947, 948]}, {"v": [621, 951]}, {"v": [362, 950]}, {"v": [950, 951]}, {"v": [368, 369]}, {"v": [368, 952]}, {"v": [950, 953]}, {"v": [952, 953]}, {"v": [960, 962]}, {"v": [960, 961]}, {"v": [961, 964]}, {"v": [962, 963]}, {"v": [963, 964]}, {"v": [678, 681]}, {"v": [680, 960]}, {"v": [681, 962]}, {"v": [683, 687]}, {"v": [683, 685]}, {"v": [684, 686]}, {"v": [686, 963]}, {"v": [687, 964]}, {"v": [699, 967]}, {"v": [413, 699]}, {"v": [965, 967]}, {"v": [414, 965]}, {"v": [698, 966]}, {"v": [965, 966]}, {"v": [968, 970]}, {"v": [418, 970]}, {"v": [417, 711]}, {"v": [711, 968]}, {"v": [971, 973]}, {"v": [971, 972]}, {"v": [972, 975]}, {"v": [973, 974]}, {"v": [974, 975]}, {"v": [703, 971]}, {"v": [700, 973]}, {"v": [704, 710]}, {"v": [710, 972]}, {"v": [710, 969]}, {"v": [968, 969]}, {"v": [711, 975]}, {"v": [205, 974]}, {"v": [976, 977]}, {"v": [976, 979]}, {"v": [979, 980]}, {"v": [977, 978]}, {"v": [978, 980]}, {"v": [415, 976]}, {"v": [705, 977]}, {"v": [699, 979]}, {"v": [969, 978]}, {"v": [970, 980]}, {"v": [682, 687]}, {"v": [391, 683]}, {"v": [391, 981]}, {"v": [682, 982]}, {"v": [981, 982]}, {"v": [987, 989]}, {"v": [989, 990]}, {"v": [716, 991]}, {"v": [715, 987]}, {"v": [990, 991]}, {"v": [718, 992]}, {"v": [991, 992]}, {"v": [719, 720]}, {"v": [720, 993]}, {"v": [992, 993]}, {"v": [720, 994]}, {"v": [721, 995]}, {"v": [994, 995]}, {"v": [34, 996]}, {"v": [722, 997]}, {"v": [996, 997]}, {"v": [6, 998]}, {"v": [996, 998]}, {"v": [725, 1002]}, {"v": [570, 725]}, {"v": [119, 1001]}, {"v": [1001, 1002]}, {"v": [1003, 1004]}, {"v": [1003, 1005]}, {"v": [1004, 1008]}, {"v": [1005, 1006]}, {"v": [1006, 1007]}, {"v": [1007, 1008]}, {"v": [430, 724]}, {"v": [430, 431]}, {"v": [431, 1003]}, {"v": [724, 1004]}, {"v": [222, 1005]}, {"v": [724, 728]}, {"v": [1000, 1008]}, {"v": [729, 1000]}, {"v": [728, 729]}, {"v": [118, 1006]}, {"v": [1001, 1007]}, {"v": [729, 730]}, {"v": [1000, 1011]}, {"v": [730, 1010]}, {"v": [1010, 1011]}, {"v": [1002, 1012]}, {"v": [1011, 1012]}, {"v": [1013, 1015]}, {"v": [1013, 1014]}, {"v": [1014, 1018]}, {"v": [1015, 1016]}, {"v": [1016, 1017]}, {"v": [1017, 1018]}, {"v": [572, 1015]}, {"v": [575, 1013]}, {"v": [725, 1014]}, {"v": [1009, 1012]}, {"v": [1009, 1018]}, {"v": [352, 1016]}, {"v": [350, 726]}, {"v": [726, 727]}, {"v": [727, 1017]}, {"v": [730, 731]}, {"v": [731, 1020]}, {"v": [728, 1019]}, {"v": [1019, 1020]}, {"v": [483, 1027]}, {"v": [485, 1028]}, {"v": [1027, 1028]}, {"v": [1029, 1032]}, {"v": [1029, 1031]}, {"v": [1030, 1031]}, {"v": [1030, 1033]}, {"v": [1032, 1034]}, {"v": [1033, 1034]}, {"v": [758, 1032]}, {"v": [761, 1029]}, {"v": [504, 505]}, {"v": [285, 505]}, {"v": [504, 1031]}, {"v": [503, 504]}, {"v": [769, 770]}, {"v": [770, 1030]}, {"v": [503, 769]}, {"v": [768, 770]}, {"v": [488, 768]}, {"v": [487, 1033]}, {"v": [479, 1034]}, {"v": [766, 1039]}, {"v": [767, 1040]}, {"v": [1039, 1040]}, {"v": [1043, 1046]}, {"v": [1043, 1044]}, {"v": [1044, 1045]}, {"v": [1045, 1047]}, {"v": [1046, 1048]}, {"v": [1047, 1048]}, {"v": [1040, 1042]}, {"v": [1042, 1046]}, {"v": [765, 1043]}, {"v": [768, 1044]}, {"v": [769, 771]}, {"v": [771, 1045]}, {"v": [1049, 1051]}, {"v": [1049, 1050]}, {"v": [1050, 1054]}, {"v": [1051, 1052]}, {"v": [1052, 1053]}, {"v": [1053, 1054]}, {"v": [784, 787]}, {"v": [785, 1054]}, {"v": [787, 1050]}, {"v": [841, 1053]}, {"v": [304, 1052]}, {"v": [845, 847]}, {"v": [790, 1056]}, {"v": [790, 909]}, {"v": [373, 1057]}, {"v": [1056, 1057]}, {"v": [916, 917]}, {"v": [374, 917]}, {"v": [916, 1059]}, {"v": [1057, 1059]}, {"v": [915, 916]}, {"v": [630, 1058]}, {"v": [1058, 1059]}, {"v": [1056, 1061]}, {"v": [1058, 1063]}, {"v": [1061, 1063]}, {"v": [788, 1062]}, {"v": [1062, 1063]}, {"v": [1060, 1061]}, {"v": [1060, 1064]}, {"v": [790, 1067]}, {"v": [1064, 1067]}, {"v": [506, 1066]}, {"v": [787, 1065]}, {"v": [1065, 1066]}, {"v": [1066, 1067]}, {"v": [365, 366]}, {"v": [365, 1068]}, {"v": [792, 1069]}, {"v": [1068, 1069]}, {"v": [509, 1072]}, {"v": [532, 1070]}, {"v": [1070, 1072]}, {"v": [356, 794]}, {"v": [794, 1071]}, {"v": [1070, 1071]}, {"v": [510, 1074]}, {"v": [287, 510]}, {"v": [287, 577]}, {"v": [577, 578]}, {"v": [578, 1077]}, {"v": [1074, 1077]}, {"v": [286, 1076]}, {"v": [794, 1075]}, {"v": [1075, 1076]}, {"v": [576, 578]}, {"v": [1076, 1077]}, {"v": [799, 801]}, {"v": [800, 1079]}, {"v": [801, 1080]}, {"v": [1079, 1080]}, {"v": [1081, 1082]}, {"v": [802, 1081]}, {"v": [804, 1082]}, {"v": [831, 832]}, {"v": [832, 1085]}, {"v": [300, 1083]}, {"v": [529, 831]}, {"v": [1083, 1085]}, {"v": [901, 1084]}, {"v": [1083, 1084]}, {"v": [808, 830]}, {"v": [807, 1086]}, {"v": [830, 832]}, {"v": [1085, 1086]}, {"v": [900, 1088]}, {"v": [520, 1087]}, {"v": [1087, 1088]}, {"v": [812, 1090]}, {"v": [813, 1089]}, {"v": [1089, 1090]}, {"v": [828, 1091]}, {"v": [1090, 1091]}, {"v": [527, 814]}, {"v": [814, 1093]}, {"v": [823, 1092]}, {"v": [1092, 1093]}, {"v": [1094, 1095]}, {"v": [1094, 1097]}, {"v": [1095, 1096]}, {"v": [1096, 1098]}, {"v": [1097, 1098]}, {"v": [524, 1094]}, {"v": [814, 1095]}, {"v": [820, 1097]}, {"v": [817, 1098]}, {"v": [1096, 1100]}, {"v": [816, 1099]}, {"v": [1099, 1100]}, {"v": [1093, 1102]}, {"v": [1100, 1102]}, {"v": [1104, 1105]}, {"v": [850, 1104]}, {"v": [848, 1105]}, {"v": [846, 1107]}, {"v": [848, 1106]}, {"v": [1106, 1107]}, {"v": [844, 1108]}, {"v": [1107, 1108]}, {"v": [1087, 1109]}, {"v": [1108, 1109]}, {"v": [1110, 1114]}, {"v": [1110, 1111]}, {"v": [1111, 1112]}, {"v": [1112, 1113]}, {"v": [1113, 1115]}, {"v": [1114, 1115]}, {"v": [686, 1110]}, {"v": [681, 1114]}, {"v": [853, 1111]}, {"v": [851, 1112]}, {"v": [561, 1113]}, {"v": [335, 1115]}, {"v": [1119, 1120]}, {"v": [1116, 1119]}, {"v": [1116, 1117]}, {"v": [1117, 1118]}, {"v": [1118, 1120]}, {"v": [304, 1119]}, {"v": [1051, 1116]}, {"v": [625, 1120]}, {"v": [365, 1118]}, {"v": [1121, 1122]}, {"v": [886, 1121]}, {"v": [884, 1122]}, {"v": [626, 1121]}, {"v": [617, 1122]}, {"v": [1126, 1128]}, {"v": [1126, 1127]}, {"v": [1127, 1131]}, {"v": [1128, 1129]}, {"v": [1129, 1130]}, {"v": [1130, 1131]}, {"v": [918, 1128]}, {"v": [654, 1126]}, {"v": [917, 1127]}, {"v": [914, 1131]}, {"v": [919, 1129]}, {"v": [672, 673]}, {"v": [650, 1130]}, {"v": [948, 949]}, {"v": [961, 1134]}, {"v": [927, 1132]}, {"v": [1132, 1134]}, {"v": [682, 1133]}, {"v": [1133, 1134]}, {"v": [671, 1137]}, {"v": [674, 1140]}, {"v": [1137, 1140]}, {"v": [924, 1136]}, {"v": [1136, 1138]}, {"v": [1137, 1138]}, {"v": [922, 1141]}, {"v": [1136, 1142]}, {"v": [1141, 1142]}, {"v": [1143, 1144]}, {"v": [1143, 1145]}, {"v": [1144, 1147]}, {"v": [1145, 1146]}, {"v": [1146, 1148]}, {"v": [1147, 1148]}, {"v": [926, 1145]}, {"v": [937, 1146]}, {"v": [934, 935]}, {"v": [935, 1148]}, {"v": [670, 930]}, {"v": [670, 935]}, {"v": [931, 1147]}, {"v": [941, 942]}, {"v": [712, 941]}, {"v": [942, 1152]}, {"v": [712, 1150]}, {"v": [1150, 1152]}, {"v": [944, 945]}, {"v": [945, 1154]}, {"v": [1154, 1156]}, {"v": [944, 1157]}, {"v": [1156, 1157]}, {"v": [628, 1159]}, {"v": [623, 1158]}, {"v": [1158, 1159]}, {"v": [953, 954]}, {"v": [954, 1160]}, {"v": [951, 1162]}, {"v": [1160, 1162]}, {"v": [955, 1161]}, {"v": [955, 956]}, {"v": [954, 959]}, {"v": [956, 959]}, {"v": [1160, 1161]}, {"v": [1158, 1163]}, {"v": [1162, 1163]}, {"v": [1161, 1164]}, {"v": [1163, 1165]}, {"v": [1164, 1165]}, {"v": [952, 1166]}, {"v": [959, 1167]}, {"v": [1166, 1167]}, {"v": [956, 957]}, {"v": [957, 958]}, {"v": [958, 1169]}, {"v": [1167, 1169]}, {"v": [966, 1175]}, {"v": [967, 1176]}, {"v": [1175, 1176]}, {"v": [696, 697]}, {"v": [696, 1174]}, {"v": [1174, 1175]}, {"v": [1177, 1178]}, {"v": [1177, 1179]}, {"v": [1178, 1180]}, {"v": [1179, 1182]}, {"v": [1180, 1181]}, {"v": [1181, 1182]}, {"v": [943, 1179]}, {"v": [943, 944]}, {"v": [1149, 1182]}, {"v": [945, 1149]}, {"v": [1149, 1151]}, {"v": [1151, 1153]}, {"v": [1152, 1153]}, {"v": [1150, 1181]}, {"v": [983, 984]}, {"v": [984, 1184]}, {"v": [982, 983]}, {"v": [981, 1183]}, {"v": [1183, 1184]}, {"v": [1027, 1189]}, {"v": [482, 985]}, {"v": [985, 1188]}, {"v": [1188, 1189]}, {"v": [1039, 1193]}, {"v": [985, 1191]}, {"v": [1191, 1193]}, {"v": [1041, 1042]}, {"v": [1041, 1192]}, {"v": [1192, 1193]}, {"v": [995, 1201]}, {"v": [997, 1202]}, {"v": [1201, 1202]}, {"v": [998, 999]}, {"v": [999, 1203]}, {"v": [1202, 1203]}, {"v": [1035, 1036]}, {"v": [763, 1036]}, {"v": [481, 763]}, {"v": [481, 1204]}, {"v": [1035, 1205]}, {"v": [1204, 1205]}, {"v": [1205, 1207]}, {"v": [988, 1037]}, {"v": [988, 1206]}, {"v": [1035, 1037]}, {"v": [1206, 1207]}, {"v": [1212, 1214]}, {"v": [1212, 1213]}, {"v": [1213, 1215]}, {"v": [1214, 1216]}, {"v": [1215, 1217]}, {"v": [1216, 1217]}, {"v": [727, 1212]}, {"v": [1009, 1213]}, {"v": [1010, 1215]}, {"v": [731, 1022]}, {"v": [1022, 1217]}, {"v": [1021, 1022]}, {"v": [1020, 1220]}, {"v": [1021, 1219]}, {"v": [1219, 1220]}, {"v": [1222, 1223]}, {"v": [1221, 1222]}, {"v": [1019, 1223]}, {"v": [1220, 1222]}, {"v": [430, 1223]}, {"v": [1218, 1221]}, {"v": [1218, 1219]}, {"v": [1021, 1025]}, {"v": [1025, 1228]}, {"v": [1216, 1227]}, {"v": [1227, 1228]}, {"v": [221, 1231]}, {"v": [434, 1234]}, {"v": [1231, 1234]}, {"v": [1028, 1232]}, {"v": [1231, 1232]}, {"v": [1189, 1190]}, {"v": [1190, 1233]}, {"v": [1232, 1233]}, {"v": [1234, 1235]}, {"v": [1233, 1235]}, {"v": [762, 763]}, {"v": [762, 1240]}, {"v": [1036, 1236]}, {"v": [1236, 1240]}, {"v": [501, 1237]}, {"v": [505, 1238]}, {"v": [1237, 1238]}, {"v": [502, 1239]}, {"v": [502, 503]}, {"v": [1238, 1239]}, {"v": [1241, 1242]}, {"v": [1241, 1243]}, {"v": [1242, 1246]}, {"v": [1243, 1244]}, {"v": [1244, 1245]}, {"v": [1245, 1246]}, {"v": [987, 1241]}, {"v": [988, 989]}, {"v": [1037, 1242]}, {"v": [428, 1243]}, {"v": [1236, 1246]}, {"v": [500, 1244]}, {"v": [1237, 1245]}, {"v": [1239, 1240]}, {"v": [1247, 1248]}, {"v": [1247, 1249]}, {"v": [1248, 1252]}, {"v": [1249, 1250]}, {"v": [1250, 1251]}, {"v": [1251, 1252]}, {"v": [764, 1247]}, {"v": [481, 764]}, {"v": [762, 1249]}, {"v": [502, 1250]}, {"v": [771, 1251]}, {"v": [1038, 1252]}, {"v": [1038, 1047]}, {"v": [1038, 1254]}, {"v": [1248, 1256]}, {"v": [1254, 1256]}, {"v": [1210, 1211]}, {"v": [1211, 1257]}, {"v": [1210, 1255]}, {"v": [1253, 1255]}, {"v": [1253, 1258]}, {"v": [1257, 1258]}, {"v": [1048, 1259]}, {"v": [1253, 1254]}, {"v": [1258, 1259]}, {"v": [1041, 1260]}, {"v": [1259, 1260]}, {"v": [1055, 1261]}, {"v": [791, 1055]}, {"v": [877, 1263]}, {"v": [1261, 1263]}, {"v": [870, 1264]}, {"v": [606, 1262]}, {"v": [1262, 1264]}, {"v": [1263, 1264]}, {"v": [1060, 1266]}, {"v": [1062, 1265]}, {"v": [1265, 1266]}, {"v": [1055, 1267]}, {"v": [1069, 1268]}, {"v": [1267, 1268]}, {"v": [1271, 1273]}, {"v": [1271, 1272]}, {"v": [1272, 1277]}, {"v": [1273, 1274]}, {"v": [1274, 1275]}, {"v": [1275, 1276]}, {"v": [1276, 1277]}, {"v": [1117, 1271]}, {"v": [1049, 1273]}, {"v": [1068, 1272]}, {"v": [1268, 1277]}, {"v": [1065, 1274]}, {"v": [1064, 1275]}, {"v": [1270, 1276]}, {"v": [1266, 1270]}, {"v": [1267, 1269]}, {"v": [1269, 1270]}, {"v": [545, 1281]}, {"v": [1280, 1281]}, {"v": [543, 1280]}, {"v": [1072, 1073]}, {"v": [1073, 1278]}, {"v": [508, 1279]}, {"v": [1278, 1279]}, {"v": [1279, 1280]}, {"v": [1074, 1282]}, {"v": [1075, 1283]}, {"v": [1282, 1283]}, {"v": [1282, 1285]}, {"v": [510, 1284]}, {"v": [1284, 1285]}, {"v": [804, 1284]}, {"v": [287, 803]}, {"v": [803, 804]}, {"v": [801, 1287]}, {"v": [797, 1078]}, {"v": [1078, 1288]}, {"v": [1287, 1288]}, {"v": [860, 1291]}, {"v": [605, 1292]}, {"v": [1291, 1292]}, {"v": [1289, 1290]}, {"v": [861, 1290]}, {"v": [1289, 1293]}, {"v": [1291, 1293]}, {"v": [1080, 1294]}, {"v": [1287, 1289]}, {"v": [1293, 1294]}, {"v": [515, 1298]}, {"v": [1079, 1295]}, {"v": [1295, 1298]}, {"v": [733, 1297]}, {"v": [863, 1296]}, {"v": [1296, 1297]}, {"v": [1297, 1298]}, {"v": [1088, 1299]}, {"v": [1084, 1301]}, {"v": [1299, 1301]}, {"v": [1086, 1300]}, {"v": [1300, 1301]}, {"v": [1101, 1102]}, {"v": [1099, 1305]}, {"v": [1101, 1304]}, {"v": [1304, 1305]}, {"v": [637, 1309]}, {"v": [1089, 1308]}, {"v": [1308, 1309]}, {"v": [639, 1310]}, {"v": [1309, 1310]}, {"v": [829, 1312]}, {"v": [1092, 1313]}, {"v": [1312, 1313]}, {"v": [1101, 1314]}, {"v": [1313, 1314]}, {"v": [1303, 1304]}, {"v": [1103, 1315]}, {"v": [1103, 1303]}, {"v": [1314, 1315]}, {"v": [1316, 1321]}, {"v": [1316, 1317]}, {"v": [1317, 1318]}, {"v": [1318, 1319]}, {"v": [1319, 1320]}, {"v": [1320, 1321]}, {"v": [1308, 1321]}, {"v": [1091, 1316]}, {"v": [1312, 1317]}, {"v": [1315, 1318]}, {"v": [1311, 1320]}, {"v": [1310, 1311]}, {"v": [1105, 1322]}, {"v": [1106, 1323]}, {"v": [1322, 1323]}, {"v": [1109, 1324]}, {"v": [1323, 1324]}, {"v": [1299, 1325]}, {"v": [1324, 1325]}, {"v": [1326, 1327]}, {"v": [1326, 1328]}, {"v": [1327, 1330]}, {"v": [1328, 1329]}, {"v": [1329, 1330]}, {"v": [370, 1326]}, {"v": [368, 1123]}, {"v": [1123, 1327]}, {"v": [86, 1328]}, {"v": [1125, 1330]}, {"v": [1124, 1125]}, {"v": [1123, 1124]}, {"v": [887, 1329]}, {"v": [1124, 1339]}, {"v": [1339, 1341]}, {"v": [1125, 1341]}, {"v": [1166, 1340]}, {"v": [1168, 1169]}, {"v": [1168, 1338]}, {"v": [1338, 1340]}, {"v": [1339, 1340]}, {"v": [1341, 1342]}, {"v": [1338, 1342]}, {"v": [928, 1346]}, {"v": [1132, 1343]}, {"v": [1343, 1346]}, {"v": [938, 939]}, {"v": [670, 1345]}, {"v": [938, 1344]}, {"v": [1344, 1345]}, {"v": [1345, 1346]}, {"v": [1347, 1352]}, {"v": [1347, 1348]}, {"v": [1348, 1349]}, {"v": [1349, 1350]}, {"v": [1350, 1351]}, {"v": [1351, 1352]}, {"v": [1343, 1352]}, {"v": [1133, 1347]}, {"v": [983, 1348]}, {"v": [1180, 1349]}, {"v": [984, 1178]}, {"v": [712, 1350]}, {"v": [938, 941]}, {"v": [1344, 1351]}, {"v": [1138, 1139]}, {"v": [1139, 1358]}, {"v": [1142, 1359]}, {"v": [1358, 1359]}, {"v": [1360, 1363]}, {"v": [1360, 1361]}, {"v": [1361, 1365]}, {"v": [1362, 1363]}, {"v": [1362, 1364]}, {"v": [1364, 1365]}, {"v": [1135, 1153]}, {"v": [942, 1363]}, {"v": [1135, 1360]}, {"v": [940, 1362]}, {"v": [1356, 1364]}, {"v": [932, 1356]}, {"v": [1357, 1359]}, {"v": [1355, 1365]}, {"v": [1355, 1358]}, {"v": [1356, 1357]}, {"v": [1361, 1367]}, {"v": [1135, 1353]}, {"v": [1353, 1368]}, {"v": [1367, 1368]}, {"v": [1370, 1371]}, {"v": [1370, 1373]}, {"v": [1371, 1372]}, {"v": [1372, 1374]}, {"v": [1373, 1375]}, {"v": [1374, 1375]}, {"v": [675, 677]}, {"v": [677, 1370]}, {"v": [1140, 1371]}, {"v": [1186, 1366]}, {"v": [676, 1186]}, {"v": [676, 677]}, {"v": [1366, 1373]}, {"v": [1139, 1372]}, {"v": [1355, 1374]}, {"v": [1368, 1369]}, {"v": [1366, 1369]}, {"v": [1367, 1375]}, {"v": [384, 1376]}, {"v": [663, 1377]}, {"v": [1376, 1377]}, {"v": [386, 1378]}, {"v": [1376, 1378]}, {"v": [946, 1382]}, {"v": [947, 1379]}, {"v": [1379, 1382]}, {"v": [1159, 1380]}, {"v": [1379, 1380]}, {"v": [1165, 1381]}, {"v": [1380, 1381]}, {"v": [1335, 1336]}, {"v": [1336, 1383]}, {"v": [1334, 1335]}, {"v": [1333, 1334]}, {"v": [1333, 1384]}, {"v": [1383, 1384]}, {"v": [1383, 1386]}, {"v": [1386, 1387]}, {"v": [1336, 1337]}, {"v": [1337, 1390]}, {"v": [1387, 1390]}, {"v": [1170, 1388]}, {"v": [1170, 1171]}, {"v": [1171, 1172]}, {"v": [1172, 1173]}, {"v": [1173, 1391]}, {"v": [1388, 1391]}, {"v": [1396, 1399]}, {"v": [1396, 1397]}, {"v": [1397, 1400]}, {"v": [1398, 1401]}, {"v": [1398, 1399]}, {"v": [1400, 1401]}, {"v": [1184, 1396]}, {"v": [1177, 1397]}, {"v": [943, 1393]}, {"v": [1393, 1400]}, {"v": [1404, 1405]}, {"v": [1404, 1408]}, {"v": [1405, 1406]}, {"v": [1406, 1407]}, {"v": [1407, 1409]}, {"v": [1408, 1409]}, {"v": [1155, 1156]}, {"v": [1154, 1404]}, {"v": [1155, 1185]}, {"v": [1185, 1405]}, {"v": [1151, 1408]}, {"v": [1354, 1369]}, {"v": [1353, 1409]}, {"v": [1354, 1407]}, {"v": [955, 1411]}, {"v": [1164, 1410]}, {"v": [1410, 1411]}, {"v": [1412, 1414]}, {"v": [1412, 1413]}, {"v": [1413, 1417]}, {"v": [1414, 1415]}, {"v": [1415, 1416]}, {"v": [1416, 1417]}, {"v": [1332, 1333]}, {"v": [1384, 1385]}, {"v": [1385, 1412]}, {"v": [1332, 1414]}, {"v": [1331, 1332]}, {"v": [958, 1331]}, {"v": [957, 1415]}, {"v": [1411, 1416]}, {"v": [1354, 1418]}, {"v": [1186, 1421]}, {"v": [1418, 1421]}, {"v": [1402, 1406]}, {"v": [1402, 1419]}, {"v": [1418, 1419]}, {"v": [1190, 1422]}, {"v": [1422, 1425]}, {"v": [1235, 1425]}, {"v": [1187, 1188]}, {"v": [1187, 1423]}, {"v": [1422, 1423]}, {"v": [1187, 1426]}, {"v": [1191, 1427]}, {"v": [1426, 1427]}, {"v": [1423, 1424]}, {"v": [1424, 1431]}, {"v": [1426, 1432]}, {"v": [1431, 1432]}, {"v": [1224, 1225]}, {"v": [1024, 1225]}, {"v": [1023, 1024]}, {"v": [1023, 1433]}, {"v": [1224, 1434]}, {"v": [1433, 1434]}, {"v": [1441, 1443]}, {"v": [1441, 1442]}, {"v": [1442, 1446]}, {"v": [1443, 1444]}, {"v": [1444, 1445]}, {"v": [1445, 1446]}, {"v": [1198, 1199]}, {"v": [1198, 1437]}, {"v": [1437, 1438]}, {"v": [1438, 1446]}, {"v": [1199, 1442]}, {"v": [993, 1451]}, {"v": [990, 1449]}, {"v": [1449, 1451]}, {"v": [1206, 1450]}, {"v": [1449, 1450]}, {"v": [994, 1209]}, {"v": [1209, 1452]}, {"v": [1451, 1452]}, {"v": [1200, 1203]}, {"v": [1200, 1453]}, {"v": [1201, 1454]}, {"v": [1453, 1454]}, {"v": [1209, 1455]}, {"v": [1454, 1455]}, {"v": [1428, 1429]}, {"v": [1211, 1429]}, {"v": [1210, 1457]}, {"v": [1428, 1458]}, {"v": [1457, 1458]}, {"v": [1204, 1460]}, {"v": [1207, 1208]}, {"v": [1208, 1463]}, {"v": [1460, 1463]}, {"v": [764, 1456]}, {"v": [1456, 1461]}, {"v": [1460, 1461]}, {"v": [1436, 1465]}, {"v": [1435, 1436]}, {"v": [1433, 1435]}, {"v": [1434, 1466]}, {"v": [1465, 1466]}, {"v": [1472, 1473]}, {"v": [1472, 1475]}, {"v": [1473, 1474]}, {"v": [1474, 1476]}, {"v": [1475, 1476]}, {"v": [1230, 1479]}, {"v": [1024, 1475]}, {"v": [1225, 1481]}, {"v": [1472, 1480]}, {"v": [1480, 1481]}, {"v": [1214, 1485]}, {"v": [726, 1486]}, {"v": [1485, 1486]}, {"v": [566, 1487]}, {"v": [1486, 1488]}, {"v": [1487, 1488]}, {"v": [1257, 1495]}, {"v": [1260, 1494]}, {"v": [1494, 1495]}, {"v": [1496, 1499]}, {"v": [1496, 1497]}, {"v": [1497, 1500]}, {"v": [1498, 1501]}, {"v": [1498, 1499]}, {"v": [1500, 1501]}, {"v": [1265, 1496]}, {"v": [1269, 1499]}, {"v": [789, 1497]}, {"v": [620, 1500]}, {"v": [1261, 1498]}, {"v": [1262, 1501]}, {"v": [1281, 1502]}, {"v": [1278, 1502]}, {"v": [1506, 1507]}, {"v": [1503, 1506]}, {"v": [1505, 1507]}, {"v": [1503, 1504]}, {"v": [1504, 1505]}, {"v": [1502, 1506]}, {"v": [1073, 1503]}, {"v": [1285, 1507]}, {"v": [1283, 1505]}, {"v": [1071, 1504]}, {"v": [1286, 1508]}, {"v": [1081, 1286]}, {"v": [1082, 1509]}, {"v": [1508, 1509]}, {"v": [803, 1510]}, {"v": [1509, 1510]}, {"v": [577, 1511]}, {"v": [1510, 1511]}, {"v": [1512, 1517]}, {"v": [1512, 1513]}, {"v": [1513, 1514]}, {"v": [1514, 1515]}, {"v": [1515, 1516]}, {"v": [1516, 1517]}, {"v": [802, 1513]}, {"v": [1286, 1512]}, {"v": [291, 1514]}, {"v": [795, 1515]}, {"v": [1078, 1516]}, {"v": [1296, 1518]}, {"v": [862, 1520]}, {"v": [1518, 1520]}, {"v": [603, 1519]}, {"v": [1519, 1520]}, {"v": [1521, 1522]}, {"v": [1521, 1523]}, {"v": [1522, 1524]}, {"v": [1523, 1525]}, {"v": [1524, 1526]}, {"v": [1525, 1526]}, {"v": [815, 1521]}, {"v": [1305, 1522]}, {"v": [534, 1523]}, {"v": [1302, 1303]}, {"v": [1302, 1524]}, {"v": [840, 1525]}, {"v": [1306, 1307]}, {"v": [1302, 1307]}, {"v": [837, 1526]}, {"v": [837, 1306]}, {"v": [837, 838]}, {"v": [833, 1527]}, {"v": [548, 1529]}, {"v": [1527, 1529]}, {"v": [1306, 1528]}, {"v": [1527, 1528]}, {"v": [830, 1530]}, {"v": [1529, 1530]}, {"v": [1319, 1532]}, {"v": [1311, 1531]}, {"v": [1531, 1532]}, {"v": [1103, 1533]}, {"v": [1532, 1533]}, {"v": [1307, 1534]}, {"v": [1533, 1534]}, {"v": [1535, 1536]}, {"v": [1535, 1539]}, {"v": [1536, 1537]}, {"v": [1537, 1538]}, {"v": [1538, 1540]}, {"v": [1539, 1540]}, {"v": [1104, 1535]}, {"v": [1322, 1536]}, {"v": [550, 1539]}, {"v": [1325, 1537]}, {"v": [1300, 1538]}, {"v": [806, 1540]}, {"v": [1331, 1543]}, {"v": [1334, 1541]}, {"v": [1541, 1543]}, {"v": [1168, 1542]}, {"v": [1342, 1544]}, {"v": [1542, 1544]}, {"v": [1542, 1543]}, {"v": [1544, 1546]}, {"v": [1541, 1546]}, {"v": [1547, 1548]}, {"v": [1547, 1552]}, {"v": [1548, 1549]}, {"v": [1549, 1550]}, {"v": [1550, 1551]}, {"v": [1551, 1552]}, {"v": [1141, 1552]}, {"v": [1377, 1547]}, {"v": [933, 1550]}, {"v": [1144, 1549]}, {"v": [1357, 1551]}, {"v": [1553, 1554]}, {"v": [1553, 1558]}, {"v": [1554, 1555]}, {"v": [1555, 1556]}, {"v": [1556, 1557]}, {"v": [1557, 1558]}, {"v": [1548, 1554]}, {"v": [1378, 1553]}, {"v": [754, 1558]}, {"v": [1143, 1555]}, {"v": [925, 1556]}, {"v": [755, 1557]}, {"v": [676, 1559]}, {"v": [1382, 1560]}, {"v": [1559, 1560]}, {"v": [1381, 1561]}, {"v": [1560, 1561]}, {"v": [1562, 1565]}, {"v": [1562, 1563]}, {"v": [1563, 1564]}, {"v": [1564, 1567]}, {"v": [1565, 1566]}, {"v": [1566, 1567]}, {"v": [1385, 1562]}, {"v": [1386, 1565]}, {"v": [1403, 1563]}, {"v": [1403, 1413]}, {"v": [1419, 1420]}, {"v": [1403, 1420]}, {"v": [1402, 1564]}, {"v": [1185, 1567]}, {"v": [1387, 1388]}, {"v": [1170, 1566]}, {"v": [1155, 1171]}, {"v": [689, 1568]}, {"v": [714, 1569]}, {"v": [1568, 1569]}, {"v": [696, 1570]}, {"v": [1568, 1571]}, {"v": [1570, 1571]}, {"v": [1570, 1573]}, {"v": [1571, 1572]}, {"v": [1572, 1576]}, {"v": [1573, 1575]}, {"v": [1575, 1576]}, {"v": [1573, 1580]}, {"v": [1574, 1575]}, {"v": [1392, 1574]}, {"v": [1392, 1578]}, {"v": [1578, 1580]}, {"v": [1176, 1581]}, {"v": [1579, 1581]}, {"v": [1174, 1579]}, {"v": [1579, 1580]}, {"v": [1157, 1586]}, {"v": [1393, 1585]}, {"v": [1585, 1586]}, {"v": [1172, 1587]}, {"v": [1586, 1587]}, {"v": [1585, 1589]}, {"v": [1401, 1588]}, {"v": [1588, 1589]}, {"v": [1584, 1590]}, {"v": [1584, 1587]}, {"v": [1589, 1590]}, {"v": [1173, 1591]}, {"v": [1584, 1592]}, {"v": [1591, 1592]}, {"v": [1595, 1596]}, {"v": [1595, 1597]}, {"v": [1596, 1600]}, {"v": [1597, 1598]}, {"v": [1598, 1599]}, {"v": [1599, 1600]}, {"v": [1183, 1595]}, {"v": [1394, 1399]}, {"v": [1394, 1596]}, {"v": [391, 1597]}, {"v": [694, 1598]}, {"v": [695, 1599]}, {"v": [713, 1395]}, {"v": [1395, 1600]}, {"v": [1394, 1601]}, {"v": [1395, 1602]}, {"v": [1601, 1602]}, {"v": [1569, 1603]}, {"v": [1602, 1603]}, {"v": [1572, 1604]}, {"v": [1603, 1604]}, {"v": [1605, 1606]}, {"v": [1581, 1605]}, {"v": [1392, 1577]}, {"v": [1578, 1605]}, {"v": [1577, 1606]}, {"v": [1425, 1607]}, {"v": [1424, 1607]}, {"v": [1192, 1610]}, {"v": [1427, 1608]}, {"v": [1608, 1610]}, {"v": [1494, 1611]}, {"v": [1610, 1611]}, {"v": [1432, 1612]}, {"v": [1608, 1614]}, {"v": [1612, 1614]}, {"v": [1609, 1611]}, {"v": [1609, 1613]}, {"v": [1613, 1614]}, {"v": [1612, 1618]}, {"v": [1613, 1615]}, {"v": [1615, 1617]}, {"v": [1617, 1618]}, {"v": [1619, 1621]}, {"v": [1619, 1620]}, {"v": [1620, 1622]}, {"v": [1622, 1623]}, {"v": [1621, 1623]}, {"v": [1437, 1621]}, {"v": [1438, 1439]}, {"v": [1440, 1619]}, {"v": [1439, 1440]}, {"v": [1197, 1436]}, {"v": [1197, 1440]}, {"v": [1465, 1620]}, {"v": [1464, 1623]}, {"v": [1198, 1464]}, {"v": [999, 1627]}, {"v": [553, 1626]}, {"v": [1626, 1627]}, {"v": [1200, 1447]}, {"v": [1447, 1628]}, {"v": [1627, 1628]}, {"v": [1630, 1632]}, {"v": [1490, 1630]}, {"v": [1229, 1490]}, {"v": [1229, 1631]}, {"v": [1631, 1632]}, {"v": [179, 1635]}, {"v": [1448, 1634]}, {"v": [1026, 1448]}, {"v": [330, 1026]}, {"v": [1634, 1635]}, {"v": [552, 1636]}, {"v": [1635, 1636]}, {"v": [1626, 1637]}, {"v": [1636, 1637]}, {"v": [1450, 1640]}, {"v": [1208, 1642]}, {"v": [1640, 1642]}, {"v": [723, 1651]}, {"v": [723, 986]}, {"v": [986, 1443]}, {"v": [1444, 1652]}, {"v": [1651, 1652]}, {"v": [1653, 1654]}, {"v": [1653, 1657]}, {"v": [1654, 1655]}, {"v": [1655, 1656]}, {"v": [1656, 1658]}, {"v": [1657, 1658]}, {"v": [1459, 1654]}, {"v": [1459, 1647]}, {"v": [1645, 1647]}, {"v": [1462, 1645]}, {"v": [1462, 1655]}, {"v": [1461, 1462]}, {"v": [1463, 1656]}, {"v": [1642, 1643]}, {"v": [1643, 1658]}, {"v": [1641, 1643]}, {"v": [1638, 1639]}, {"v": [1639, 1641]}, {"v": [1638, 1657]}, {"v": [1025, 1660]}, {"v": [1218, 1659]}, {"v": [1659, 1660]}, {"v": [1662, 1663]}, {"v": [1221, 1663]}, {"v": [1659, 1662]}, {"v": [1226, 1228]}, {"v": [1226, 1664]}, {"v": [1227, 1666]}, {"v": [1664, 1666]}, {"v": [1488, 1489]}, {"v": [1489, 1665]}, {"v": [1485, 1667]}, {"v": [1665, 1667]}, {"v": [1666, 1667]}, {"v": [1482, 1483]}, {"v": [1483, 1668]}, {"v": [1229, 1482]}, {"v": [1490, 1669]}, {"v": [1668, 1669]}, {"v": [1491, 1670]}, {"v": [1489, 1491]}, {"v": [1665, 1671]}, {"v": [1670, 1671]}, {"v": [1467, 1468]}, {"v": [1468, 1675]}, {"v": [1467, 1471]}, {"v": [1471, 1676]}, {"v": [1675, 1676]}, {"v": [1676, 1677]}, {"v": [1673, 1677]}, {"v": [1673, 1674]}, {"v": [1674, 1675]}, {"v": [1681, 1682]}, {"v": [1622, 1681]}, {"v": [1466, 1681]}, {"v": [1224, 1682]}, {"v": [1680, 1682]}, {"v": [1481, 1680]}, {"v": [1686, 1690]}, {"v": [1686, 1687]}, {"v": [1687, 1688]}, {"v": [1688, 1689]}, {"v": [1689, 1691]}, {"v": [1690, 1691]}, {"v": [1487, 1686]}, {"v": [1491, 1690]}, {"v": [567, 1687]}, {"v": [1026, 1688]}, {"v": [1629, 1689]}, {"v": [1448, 1629]}, {"v": [1632, 1633]}, {"v": [1629, 1633]}, {"v": [1630, 1691]}, {"v": [1669, 1670]}, {"v": [1474, 1492]}, {"v": [1492, 1692]}, {"v": [1473, 1477]}, {"v": [1477, 1693]}, {"v": [1692, 1693]}, {"v": [1477, 1478]}, {"v": [1478, 1479]}, {"v": [1693, 1694]}, {"v": [1479, 1694]}, {"v": [1692, 1695]}, {"v": [1694, 1696]}, {"v": [1695, 1696]}, {"v": [1697, 1700]}, {"v": [1697, 1698]}, {"v": [1698, 1699]}, {"v": [1699, 1701]}, {"v": [1700, 1701]}, {"v": [1194, 1430]}, {"v": [1194, 1195]}, {"v": [1195, 1196]}, {"v": [1196, 1698]}, {"v": [1430, 1697]}, {"v": [1196, 1615]}, {"v": [1609, 1699]}, {"v": [1495, 1701]}, {"v": [1429, 1700]}, {"v": [1702, 1704]}, {"v": [1702, 1703]}, {"v": [1703, 1707]}, {"v": [1704, 1705]}, {"v": [1705, 1706]}, {"v": [1706, 1707]}, {"v": [855, 1702]}, {"v": [1290, 1704]}, {"v": [1511, 1703]}, {"v": [1508, 1707]}, {"v": [1288, 1705]}, {"v": [1517, 1706]}, {"v": [1294, 1709]}, {"v": [1292, 1708]}, {"v": [1708, 1709]}, {"v": [1295, 1710]}, {"v": [1709, 1710]}, {"v": [1518, 1711]}, {"v": [1710, 1711]}, {"v": [1712, 1714]}, {"v": [1712, 1713]}, {"v": [1713, 1717]}, {"v": [1714, 1715]}, {"v": [1715, 1716]}, {"v": [1716, 1717]}, {"v": [530, 1712]}, {"v": [831, 1714]}, {"v": [1531, 1713]}, {"v": [1534, 1717]}, {"v": [1530, 1715]}, {"v": [1528, 1716]}, {"v": [1718, 1722]}, {"v": [1718, 1719]}, {"v": [1719, 1720]}, {"v": [1720, 1721]}, {"v": [1721, 1723]}, {"v": [1722, 1723]}, {"v": [1410, 1718]}, {"v": [1417, 1722]}, {"v": [1561, 1719]}, {"v": [1559, 1720]}, {"v": [1421, 1721]}, {"v": [1420, 1723]}, {"v": [1606, 1724]}, {"v": [1583, 1724]}, {"v": [1577, 1582]}, {"v": [1582, 1583]}, {"v": [1588, 1725]}, {"v": [1398, 1728]}, {"v": [1725, 1728]}, {"v": [1576, 1726]}, {"v": [1604, 1727]}, {"v": [1726, 1727]}, {"v": [1601, 1729]}, {"v": [1727, 1729]}, {"v": [1728, 1729]}, {"v": [1730, 1732]}, {"v": [1730, 1731]}, {"v": [1731, 1734]}, {"v": [1732, 1733]}, {"v": [1733, 1735]}, {"v": [1734, 1735]}, {"v": [1574, 1730]}, {"v": [1726, 1732]}, {"v": [1582, 1731]}, {"v": [1583, 1594]}, {"v": [1593, 1594]}, {"v": [1593, 1734]}, {"v": [1725, 1733]}, {"v": [1590, 1735]}, {"v": [1592, 1593]}, {"v": [1591, 1736]}, {"v": [1594, 1737]}, {"v": [1736, 1737]}, {"v": [1737, 1738]}, {"v": [1724, 1738]}, {"v": [1739, 1742]}, {"v": [1739, 1740]}, {"v": [1740, 1743]}, {"v": [1741, 1744]}, {"v": [1741, 1742]}, {"v": [1743, 1745]}, {"v": [1744, 1745]}, {"v": [986, 1744]}, {"v": [1441, 1741]}, {"v": [1199, 1616]}, {"v": [1616, 1742]}, {"v": [1195, 1745]}, {"v": [1617, 1743]}, {"v": [723, 1194]}, {"v": [1746, 1747]}, {"v": [1464, 1746]}, {"v": [1616, 1746]}, {"v": [1739, 1747]}, {"v": [1748, 1750]}, {"v": [1748, 1749]}, {"v": [1749, 1751]}, {"v": [1751, 1752]}, {"v": [1750, 1752]}, {"v": [1740, 1750]}, {"v": [1618, 1748]}, {"v": [1431, 1749]}, {"v": [1607, 1751]}, {"v": [1747, 1752]}, {"v": [1754, 1757]}, {"v": [1754, 1755]}, {"v": [1755, 1758]}, {"v": [1756, 1757]}, {"v": [1756, 1759]}, {"v": [1758, 1759]}, {"v": [1628, 1754]}, {"v": [1637, 1757]}, {"v": [1447, 1624]}, {"v": [1624, 1625]}, {"v": [1625, 1755]}, {"v": [1634, 1756]}, {"v": [1633, 1759]}, {"v": [1683, 1684]}, {"v": [1631, 1684]}, {"v": [1683, 1758]}, {"v": [1452, 1760]}, {"v": [1640, 1761]}, {"v": [1760, 1761]}, {"v": [1641, 1762]}, {"v": [1761, 1762]}, {"v": [1763, 1764]}, {"v": [1763, 1765]}, {"v": [1764, 1766]}, {"v": [1765, 1767]}, {"v": [1766, 1768]}, {"v": [1767, 1768]}, {"v": [1456, 1763]}, {"v": [1645, 1764]}, {"v": [1256, 1765]}, {"v": [1646, 1648]}, {"v": [1646, 1647]}, {"v": [1648, 1766]}, {"v": [1255, 1767]}, {"v": [1649, 1650]}, {"v": [1644, 1650]}, {"v": [1644, 1768]}, {"v": [1648, 1649]}, {"v": [1457, 1644]}, {"v": [1772, 1773]}, {"v": [1663, 1773]}, {"v": [1661, 1662]}, {"v": [1661, 1772]}, {"v": [1773, 1774]}, {"v": [1677, 1774]}, {"v": [1484, 1685]}, {"v": [1469, 1484]}, {"v": [1469, 1470]}, {"v": [1470, 1776]}, {"v": [1685, 1777]}, {"v": [1776, 1777]}, {"v": [1781, 1786]}, {"v": [1781, 1782]}, {"v": [1782, 1783]}, {"v": [1783, 1784]}, {"v": [1784, 1785]}, {"v": [1785, 1786]}, {"v": [1779, 1784]}, {"v": [1779, 1780]}, {"v": [1780, 1787]}, {"v": [1783, 1788]}, {"v": [1787, 1788]}, {"v": [1672, 1790]}, {"v": [1672, 1674]}, {"v": [1468, 1792]}, {"v": [1790, 1792]}, {"v": [1467, 1678]}, {"v": [1678, 1679]}, {"v": [1679, 1791]}, {"v": [1791, 1792]}, {"v": [1796, 1797]}, {"v": [1793, 1796]}, {"v": [1793, 1794]}, {"v": [1794, 1795]}, {"v": [1795, 1797]}, {"v": [1471, 1796]}, {"v": [1678, 1793]}, {"v": [1794, 1798]}, {"v": [1679, 1799]}, {"v": [1798, 1799]}, {"v": [1638, 1803]}, {"v": [1653, 1801]}, {"v": [1801, 1803]}, {"v": [1459, 1804]}, {"v": [1801, 1802]}, {"v": [1802, 1805]}, {"v": [1804, 1805]}, {"v": [1478, 1806]}, {"v": [1480, 1807]}, {"v": [1806, 1807]}, {"v": [1683, 1809]}, {"v": [1625, 1808]}, {"v": [1808, 1809]}, {"v": [1812, 1814]}, {"v": [1812, 1813]}, {"v": [1813, 1817]}, {"v": [1814, 1815]}, {"v": [1815, 1816]}, {"v": [1816, 1817]}, {"v": [1809, 1810]}, {"v": [1810, 1812]}, {"v": [1684, 1814]}, {"v": [1810, 1811]}, {"v": [1753, 1811]}, {"v": [1685, 1813]}, {"v": [1484, 1753]}, {"v": [1775, 1777]}, {"v": [1775, 1817]}, {"v": [1482, 1815]}, {"v": [1483, 1780]}, {"v": [1779, 1816]}, {"v": [1775, 1785]}, {"v": [1492, 1493]}, {"v": [1493, 1819]}, {"v": [1695, 1820]}, {"v": [1819, 1820]}, {"v": [1696, 1821]}, {"v": [1818, 1821]}, {"v": [1818, 1820]}, {"v": [1822, 1825]}, {"v": [1822, 1823]}, {"v": [1823, 1826]}, {"v": [1824, 1825]}, {"v": [1824, 1827]}, {"v": [1826, 1827]}, {"v": [1711, 1825]}, {"v": [1708, 1822]}, {"v": [604, 1823]}, {"v": [600, 1826]}, {"v": [1519, 1824]}, {"v": [599, 1827]}, {"v": [1828, 1829]}, {"v": [1546, 1828]}, {"v": [1335, 1828]}, {"v": [1337, 1829]}, {"v": [1545, 1829]}, {"v": [1389, 1390]}, {"v": [1389, 1545]}, {"v": [1833, 1834]}, {"v": [1831, 1833]}, {"v": [1830, 1834]}, {"v": [1830, 1832]}, {"v": [1831, 1832]}, {"v": [1545, 1833]}, {"v": [1389, 1831]}, {"v": [1736, 1830]}, {"v": [1738, 1834]}, {"v": [1391, 1832]}, {"v": [1624, 1837]}, {"v": [1808, 1838]}, {"v": [1837, 1838]}, {"v": [1811, 1839]}, {"v": [1838, 1839]}, {"v": [1650, 1842]}, {"v": [1458, 1770]}, {"v": [1770, 1843]}, {"v": [1842, 1843]}, {"v": [1439, 1846]}, {"v": [1445, 1847]}, {"v": [1846, 1847]}, {"v": [1652, 1771]}, {"v": [1771, 1848]}, {"v": [1847, 1848]}, {"v": [1786, 1851]}, {"v": [1776, 1850]}, {"v": [1850, 1851]}, {"v": [1787, 1853]}, {"v": [1668, 1854]}, {"v": [1853, 1854]}, {"v": [1671, 1856]}, {"v": [1854, 1856]}, {"v": [1664, 1855]}, {"v": [1855, 1856]}, {"v": [1853, 1858]}, {"v": [1855, 1857]}, {"v": [1857, 1858]}, {"v": [1782, 1789]}, {"v": [1778, 1781]}, {"v": [1778, 1861]}, {"v": [1789, 1862]}, {"v": [1861, 1862]}, {"v": [1863, 1865]}, {"v": [1863, 1867]}, {"v": [1864, 1866]}, {"v": [1864, 1868]}, {"v": [1865, 1866]}, {"v": [1867, 1868]}, {"v": [1790, 1859]}, {"v": [1791, 1864]}, {"v": [1859, 1866]}, {"v": [1799, 1800]}, {"v": [1800, 1868]}, {"v": [1859, 1860]}, {"v": [1860, 1862]}, {"v": [1861, 1865]}, {"v": [1800, 1870]}, {"v": [1769, 1869]}, {"v": [1769, 1867]}, {"v": [1869, 1870]}, {"v": [1835, 1872]}, {"v": [1639, 1835]}, {"v": [1803, 1871]}, {"v": [1871, 1872]}, {"v": [1469, 1873]}, {"v": [1753, 1836]}, {"v": [1836, 1874]}, {"v": [1873, 1874]}, {"v": [1875, 1877]}, {"v": [1875, 1876]}, {"v": [1876, 1880]}, {"v": [1877, 1878]}, {"v": [1878, 1879]}, {"v": [1879, 1880]}, {"v": [1646, 1875]}, {"v": [1649, 1877]}, {"v": [1804, 1876]}, {"v": [1842, 1844]}, {"v": [1844, 1878]}, {"v": [1881, 1882]}, {"v": [1230, 1881]}, {"v": [1807, 1882]}, {"v": [1806, 1881]}, {"v": [1680, 1882]}, {"v": [1797, 1883]}, {"v": [1883, 1886]}, {"v": [1821, 1885]}, {"v": [1885, 1886]}, {"v": [1453, 1889]}, {"v": [1455, 1887]}, {"v": [1887, 1889]}, {"v": [1760, 1888]}, {"v": [1887, 1888]}, {"v": [1837, 1890]}, {"v": [1889, 1890]}, {"v": [1891, 1893]}, {"v": [1891, 1892]}, {"v": [1892, 1894]}, {"v": [1893, 1895]}, {"v": [1894, 1896]}, {"v": [1895, 1896]}, {"v": [1835, 1893]}, {"v": [1872, 1874]}, {"v": [1836, 1891]}, {"v": [1839, 1892]}, {"v": [1890, 1894]}, {"v": [1762, 1895]}, {"v": [1888, 1896]}, {"v": [1897, 1898]}, {"v": [1897, 1899]}, {"v": [1898, 1900]}, {"v": [1899, 1902]}, {"v": [1900, 1901]}, {"v": [1901, 1902]}, {"v": [1651, 1899]}, {"v": [1841, 1897]}, {"v": [1771, 1841]}, {"v": [1770, 1900]}, {"v": [1840, 1898]}, {"v": [1840, 1845]}, {"v": [1843, 1845]}, {"v": [1430, 1902]}, {"v": [1428, 1901]}, {"v": [1844, 1903]}, {"v": [1845, 1904]}, {"v": [1903, 1904]}, {"v": [1849, 1905]}, {"v": [1849, 1879]}, {"v": [1903, 1905]}, {"v": [1840, 1906]}, {"v": [1841, 1907]}, {"v": [1906, 1907]}, {"v": [1848, 1908]}, {"v": [1907, 1909]}, {"v": [1908, 1909]}, {"v": [1778, 1912]}, {"v": [1863, 1910]}, {"v": [1910, 1912]}, {"v": [1850, 1852]}, {"v": [1851, 1913]}, {"v": [1852, 1911]}, {"v": [1911, 1913]}, {"v": [1912, 1913]}, {"v": [1802, 1915]}, {"v": [1871, 1918]}, {"v": [1915, 1918]}, {"v": [1873, 1917]}, {"v": [1917, 1918]}, {"v": [1805, 1921]}, {"v": [1915, 1916]}, {"v": [1916, 1919]}, {"v": [1919, 1921]}, {"v": [1880, 1920]}, {"v": [1920, 1921]}, {"v": [1883, 1927]}, {"v": [1884, 1886]}, {"v": [1884, 1928]}, {"v": [1927, 1928]}, {"v": [1795, 1929]}, {"v": [1927, 1929]}, {"v": [1904, 1930]}, {"v": [1906, 1931]}, {"v": [1930, 1931]}, {"v": [1909, 1934]}, {"v": [1931, 1935]}, {"v": [1934, 1935]}, {"v": [1910, 1936]}, {"v": [1911, 1939]}, {"v": [1936, 1939]}, {"v": [1769, 1937]}, {"v": [1936, 1937]}, {"v": [1869, 1922]}, {"v": [1922, 1924]}, {"v": [1924, 1938]}, {"v": [1937, 1938]}, {"v": [1938, 1943]}, {"v": [1939, 1941]}, {"v": [1941, 1943]}, {"v": [1923, 1924]}, {"v": [1914, 1923]}, {"v": [1914, 1942]}, {"v": [1942, 1943]}, {"v": [1944, 1947]}, {"v": [1944, 1949]}, {"v": [1945, 1948]}, {"v": [1945, 1946]}, {"v": [1946, 1947]}, {"v": [1948, 1949]}, {"v": [1916, 1944]}, {"v": [1917, 1947]}, {"v": [1852, 1945]}, {"v": [1941, 1948]}, {"v": [1470, 1946]}, {"v": [1920, 1952]}, {"v": [1849, 1953]}, {"v": [1952, 1953]}, {"v": [1788, 1957]}, {"v": [1789, 1956]}, {"v": [1956, 1957]}, {"v": [1858, 1958]}, {"v": [1957, 1958]}, {"v": [1772, 1960]}, {"v": [1774, 1961]}, {"v": [1960, 1961]}, {"v": [1673, 1962]}, {"v": [1961, 1962]}, {"v": [1963, 1968]}, {"v": [1963, 1965]}, {"v": [1964, 1966]}, {"v": [1964, 1965]}, {"v": [1966, 1967]}, {"v": [1967, 1968]}, {"v": [1955, 1958]}, {"v": [1857, 1965]}, {"v": [1955, 1963]}, {"v": [1226, 1964]}, {"v": [1660, 1966]}, {"v": [1661, 1967]}, {"v": [1959, 1960]}, {"v": [1959, 1968]}, {"v": [1972, 1975]}, {"v": [1972, 1973]}, {"v": [1973, 1974]}, {"v": [1974, 1977]}, {"v": [1975, 1976]}, {"v": [1976, 1977]}, {"v": [1885, 1975]}, {"v": [1884, 1972]}, {"v": [1818, 1976]}, {"v": [1819, 1925]}, {"v": [1925, 1977]}, {"v": [1476, 1978]}, {"v": [1493, 1979]}, {"v": [1978, 1979]}, {"v": [1925, 1970]}, {"v": [1970, 1980]}, {"v": [1979, 1980]}, {"v": [1930, 1985]}, {"v": [1933, 1935]}, {"v": [1933, 1984]}, {"v": [1984, 1985]}, {"v": [1905, 1987]}, {"v": [1985, 1987]}, {"v": [1953, 1954]}, {"v": [1954, 1986]}, {"v": [1986, 1987]}, {"v": [1989, 1990]}, {"v": [1989, 1992]}, {"v": [1990, 1991]}, {"v": [1991, 1993]}, {"v": [1992, 1993]}, {"v": [1949, 1989]}, {"v": [1942, 1990]}, {"v": [1919, 1992]}, {"v": [1914, 1940]}, {"v": [1940, 1951]}, {"v": [1951, 1991]}, {"v": [1950, 1951]}, {"v": [1950, 1954]}, {"v": [1952, 1993]}, {"v": [1994, 1997]}, {"v": [1994, 1995]}, {"v": [1995, 1996]}, {"v": [1996, 1998]}, {"v": [1997, 1999]}, {"v": [1998, 1999]}, {"v": [1959, 1997]}, {"v": [1962, 1994]}, {"v": [1672, 1995]}, {"v": [1860, 1996]}, {"v": [1956, 1998]}, {"v": [1955, 1999]}, {"v": [1929, 2000]}, {"v": [1798, 2001]}, {"v": [2000, 2001]}, {"v": [1870, 2002]}, {"v": [2001, 2002]}, {"v": [1922, 1969]}, {"v": [1969, 2003]}, {"v": [2002, 2003]}, {"v": [1970, 2004]}, {"v": [1980, 1981]}, {"v": [1971, 1981]}, {"v": [1971, 2007]}, {"v": [2004, 2007]}, {"v": [1974, 2005]}, {"v": [2004, 2005]}, {"v": [1982, 1983]}, {"v": [1971, 1983]}, {"v": [1926, 2006]}, {"v": [1926, 1982]}, {"v": [2006, 2007]}, {"v": [1978, 2009]}, {"v": [1981, 2010]}, {"v": [2009, 2010]}, {"v": [1023, 2011]}, {"v": [2009, 2011]}, {"v": [1197, 2012]}, {"v": [1846, 2013]}, {"v": [2012, 2013]}, {"v": [1908, 2014]}, {"v": [2013, 2014]}, {"v": [2017, 2019]}, {"v": [2017, 2018]}, {"v": [2018, 2020]}, {"v": [2019, 2021]}, {"v": [2020, 2022]}, {"v": [2021, 2022]}, {"v": [1973, 2017]}, {"v": [1928, 2019]}, {"v": [2005, 2008]}, {"v": [2008, 2018]}, {"v": [2000, 2021]}, {"v": [2003, 2022]}, {"v": [2016, 2023]}, {"v": [1926, 2016]}, {"v": [2006, 2025]}, {"v": [2023, 2025]}, {"v": [2008, 2026]}, {"v": [2025, 2026]}, {"v": [2014, 2027]}, {"v": [1934, 2028]}, {"v": [2027, 2028]}, {"v": [1932, 1933]}, {"v": [1932, 2029]}, {"v": [2028, 2029]}, {"v": [1932, 2015]}, {"v": [1982, 2030]}, {"v": [2015, 2016]}, {"v": [2029, 2030]}, {"v": [2031, 2037]}, {"v": [2031, 2032]}, {"v": [2032, 2033]}, {"v": [2033, 2035]}, {"v": [2034, 2036]}, {"v": [2034, 2035]}, {"v": [2036, 2037]}, {"v": [2012, 2031]}, {"v": [2027, 2037]}, {"v": [1435, 2032]}, {"v": [2011, 2033]}, {"v": [2010, 2035]}, {"v": [1983, 2034]}, {"v": [2030, 2036]}, {"v": [2038, 2041]}, {"v": [2038, 2040]}, {"v": [2039, 2040]}, {"v": [2039, 2042]}, {"v": [2041, 2043]}, {"v": [2042, 2043]}, {"v": [2023, 2024]}, {"v": [2024, 2041]}, {"v": [2015, 2038]}, {"v": [1984, 2040]}, {"v": [1986, 2039]}, {"v": [1950, 2042]}, {"v": [1940, 1988]}, {"v": [1988, 2043]}, {"v": [2044, 2047]}, {"v": [2044, 2049]}, {"v": [2045, 2046]}, {"v": [2045, 2048]}, {"v": [2046, 2047]}, {"v": [2048, 2049]}, {"v": [2024, 2044]}, {"v": [2026, 2047]}, {"v": [1988, 2049]}, {"v": [1969, 2045]}, {"v": [2020, 2046]}, {"v": [1923, 2048]}], "face_cells": [[235, 338], [235, 870], [235, 392], [235, 528], [235, 877], [235, 549], [802, 894], [802, 1019], [802, 27], [802, 86], [802, 98], [802, 983], [870, 338], [870, 392], [870, 72], [870, 282], [27, 894], [27, 513], [27, 90], [27, 86], [27, 599], [894, 1019], [894, 599], [894, 748], [894, 487], [983, 98], [983, 1019], [983, 662], [983, 244], [983, 879], [13, 282], [13, 650], [13, 72], [13, 191], [13, 238], [13, 949], [72, 338], [72, 282], [72, 8], [72, 949], [949, 417], [949, 238], [949, 81], [949, 8], [232, 421], [232, 640], [232, 712], [232, 797], [232, 364], [232, 770], [862, -1], [859, -1], [859, 975], [859, 990], [859, 735], [859, 347], [448, 226], [448, 869], [448, 975], [448, 202], [448, 735], [448, 17], [665, 481], [665, 475], [665, 888], [665, 1016], [665, 51], [238, 417], [238, 191], [238, 938], [238, 403], [191, 650], [191, 740], [191, 245], [191, 403], [209, 494], [209, 696], [209, 260], [209, 898], [209, 895], [209, 390], [839, 662], [839, 1019], [839, 487], [839, 937], [839, 146], [839, 294], [662, 1019], [662, 879], [662, 187], [662, 294], [1019, 487], [146, 855], [146, 350], [146, 294], [146, 937], [146, 319], [487, 748], [487, 937], [487, 398], [244, 1023], [244, 98], [244, 879], [244, 264], [244, 517], [879, 187], [879, 18], [879, 517], [207, 195], [207, 744], [207, 143], [207, 223], [207, 784], [207, 540], [784, 223], [784, 540], [784, 310], [784, 4], [784, 211], [796, 443], [796, 313], [796, 122], [796, 68], [796, 808], [796, 32], [443, 847], [443, 683], [443, 810], [443, 313], [443, 808], [808, 32], [808, 851], [808, 880], [808, 847], [862, -1], [862, 421], [862, 640], [797, -1], [640, -1], [797, 635], [797, 364], [797, 640], [635, -1], [640, 421], [735, 347], [735, 975], [735, 226], [735, 136], [347, 987], [347, 990], [347, 714], [347, 136], [714, 987], [714, 708], [714, 723], [714, 143], [714, 136], [635, 31], [635, 364], [635, 924], [990, -1], [990, 987], [990, 256], [1023, 264], [1023, 98], [1023, 128], [1023, 767], [1023, 39], [86, 98], [86, 90], [86, 821], [86, 39], [98, 39], [39, 767], [39, 821], [39, 29], [295, 354], [295, 60], [295, 291], [295, 296], [295, 456], [295, 682], [296, 291], [296, 459], [296, -1], [296, 682], [1016, 475], [1016, 52], [1016, 573], [1016, 51], [1016, 976], [417, 401], [417, 81], [417, 938], [417, 385], [898, 7], [898, 236], [898, 260], [898, 390], [898, 411], [898, 641], [411, 286], [411, 968], [411, 7], [411, 641], [471, 1008], [471, 569], [471, 1017], [471, 447], [471, 895], [471, 696], [447, 177], [447, 180], [447, 64], [447, 696], [447, 1017], [895, 696], [895, 390], [895, 228], [895, 569], [403, 938], [403, 245], [403, 180], [403, 113], [180, 245], [180, 177], [180, 1017], [180, 113], [79, 52], [79, 569], [79, 228], [79, 435], [79, 475], [52, 1008], [52, 569], [52, 475], [52, 573], [569, 1008], [569, 228], [475, 481], [475, 673], [475, 435], [286, 968], [286, 7], [286, 169], [286, 932], [286, 441], [968, 641], [968, 717], [968, 219], [968, 441], [932, 169], [932, 350], [932, 304], [932, 855], [932, 441], [855, 294], [855, 350], [855, 304], [855, 571], [187, 294], [187, 18], [187, 497], [187, 571], [294, 571], [112, 541], [112, 848], [112, 106], [112, 85], [112, -1], [85, -1], [85, 78], [85, 106], [541, -1], [541, 756], [541, 848], [541, 759], [869, 226], [869, 713], [869, 17], [869, 176], [17, 31], [17, 202], [17, 924], [17, 176], [12, 540], [12, 143], [12, 136], [12, 226], [12, 713], [12, 327], [540, 310], [540, 327], [540, 143], [143, 195], [143, 723], [143, 136], [136, 226], [226, 713], [713, 176], [713, 438], [713, 327], [242, 310], [242, 903], [242, 299], [242, 500], [242, 327], [242, 438], [310, 4], [310, 327], [310, 903], [299, 653], [299, 828], [299, 553], [299, 903], [299, 500], [327, 438], [438, 176], [438, 267], [438, 500], [979, 71], [979, 247], [979, 211], [979, 482], [979, 899], [979, 580], [979, 250], [247, 140], [247, 71], [247, 709], [247, 250], [211, 4], [211, 223], [211, 482], [211, 71], [877, 528], [877, 549], [877, 99], [877, 388], [877, 218], [99, 868], [99, 149], [99, 549], [99, 388], [99, 381], [36, 977], [36, 730], [36, 542], [36, 3], [36, 139], [36, 341], [36, 637], [542, 377], [542, 341], [542, 730], [542, 426], [139, 3], [139, 910], [139, 715], [139, 637], [910, 482], [910, 899], [910, 715], [910, 3], [910, 450], [223, 744], [223, 482], [223, 450], [482, 899], [482, 450], [637, 341], [637, 715], [637, 352], [637, 565], [313, 810], [313, 122], [313, 514], [313, 394], [514, 355], [514, 788], [514, 122], [514, 394], [514, 214], [122, 214], [122, 68], [122, 255], [68, 32], [68, 6], [68, 948], [68, 255], [549, 338], [549, 149], [549, 698], [250, 580], [250, 626], [250, 709], [250, 100], [709, 15], [709, 609], [709, 140], [709, 100], [23, 140], [23, 71], [23, 653], [23, 903], [23, 911], [23, 4], [140, 609], [140, 911], [140, 71], [71, 4], [653, 849], [653, 828], [653, 903], [653, 911], [903, 4], [911, 453], [911, 609], [911, 849], [931, 453], [931, 285], [931, 849], [931, 863], [931, 117], [931, 42], [849, 453], [849, 828], [849, 863], [712, 770], [712, 564], [712, 421], [712, 274], [421, 274], [421, -1], [42, 107], [42, 117], [42, 863], [42, 96], [42, 801], [274, 564], [274, -1], [274, 705], [202, -1], [975, -1], [202, 975], [202, 31], [31, -1], [31, 924], [205, 770], [205, 364], [205, 924], [205, 1000], [205, 176], [205, 267], [770, 564], [770, 364], [770, 1000], [364, 924], [924, 176], [176, 267], [696, 64], [696, 494], [696, 812], [530, -1], [1006, -1], [767, 29], [767, 128], [767, 77], [767, 278], [291, 402], [291, 60], [291, 459], [291, 752], [971, -1], [78, -1], [102, 682], [102, 456], [102, -1], [102, 971], [102, 78], [682, 456], [682, -1], [456, 354], [456, 106], [456, 78], [971, -1], [971, 78], [78, 106], [124, 106], [124, 354], [124, 848], [124, 918], [124, 636], [106, 848], [106, 354], [354, 60], [354, 918], [848, 756], [848, 636], [126, 976], [126, 51], [126, 851], [126, 32], [126, 6], [126, 484], [976, 346], [976, 573], [976, 51], [976, 484], [51, 888], [51, 851], [851, 888], [851, 880], [851, 32], [32, 6], [6, 484], [6, 171], [6, 948], [916, 641], [916, 717], [916, 80], [916, 435], [916, 228], [916, 390], [641, 390], [641, 717], [717, 80], [717, 704], [717, 219], [435, 80], [435, 673], [435, 228], [228, 390], [981, 1017], [981, 1008], [981, 113], [981, 573], [981, 346], [981, 938], [1017, 1008], [1017, 113], [1008, 573], [113, 938], [573, 346], [938, 385], [938, 346], [937, 319], [937, 398], [937, 488], [350, 319], [350, 169], [350, 719], [319, 488], [319, 188], [319, 719], [442, 188], [442, 674], [442, 689], [442, 197], [442, 491], [442, 488], [488, 188], [488, 398], [488, 491], [416, 5], [416, 563], [416, 62], [416, 582], [416, 644], [416, 399], [748, 599], [748, 398], [748, 644], [748, 399], [644, 563], [644, 399], [644, 398], [644, 345], [398, 491], [398, 345], [260, 494], [260, 236], [260, 35], [260, 240], [402, 60], [402, 752], [402, 217], [402, 222], [402, 815], [60, 918], [60, 815], [918, 636], [918, 815], [918, 882], [815, 966], [815, 222], [815, 882], [888, 481], [888, 880], [888, 344], [888, 473], [80, 673], [80, 704], [80, 130], [704, 210], [704, 219], [704, 147], [704, 130], [996, 185], [996, 794], [996, 69], [996, 733], [996, 972], [996, 200], [594, 1022], [594, 941], [594, 515], [594, 200], [594, 965], [594, 363], [218, 528], [218, 388], [218, 292], [218, 322], [528, 392], [528, 190], [528, 322], [388, 381], [388, 292], [388, 65], [426, 730], [426, 377], [426, 221], [426, 292], [426, 65], [730, 65], [730, 977], [730, 831], [65, 292], [65, 381], [65, 831], [3, 977], [3, 899], [3, 519], [899, 580], [899, 519], [580, 626], [580, 736], [580, 519], [352, 565], [352, 631], [352, 620], [352, 341], [352, 499], [341, 377], [341, 499], [195, 744], [195, 723], [195, 858], [723, 708], [723, 1003], [723, 858], [715, 565], [715, 450], [715, 854], [450, 744], [450, 854], [744, 858], [744, 854], [733, 69], [733, 627], [733, 200], [733, 577], [733, 95], [200, 1022], [200, 972], [200, 965], [200, 95], [571, 304], [571, 497], [571, 836], [551, 441], [551, 219], [551, 210], [551, 850], [551, 836], [551, 304], [441, 219], [441, 304], [219, 210], [210, 147], [210, 763], [210, 850], [850, 763], [850, 836], [850, 283], [850, 472], [836, 304], [836, 497], [836, 283], [497, 18], [497, 283], [497, 684], [283, 472], [283, 684], [283, 957], [18, 517], [18, 684], [18, 896], [684, 957], [684, 1014], [684, 896], [363, 206], [363, 965], [363, 515], [363, 729], [363, 813], [138, 9], [138, 387], [138, 559], [138, 183], [138, 409], [138, 315], [9, 527], [9, 559], [9, 989], [9, 387], [9, 428], [617, 83], [617, 706], [617, 420], [617, 702], [617, 659], [617, 234], [617, 807], [579, -1], [579, 927], [579, 535], [579, 596], [579, 838], [842, 807], [842, 234], [842, 533], [842, 597], [842, 379], [842, 351], [334, -1], [774, 881], [774, 305], [774, 993], [774, 909], [774, 186], [993, 111], [993, 10], [993, 906], [993, 857], [993, 909], [993, 186], [683, 810], [683, 67], [683, 847], [683, 881], [683, 288], [305, 474], [305, 909], [305, 212], [305, 881], [305, 288], [881, 67], [881, 186], [881, 288], [546, 212], [546, 1013], [546, 864], [546, 394], [546, 810], [546, 288], [394, 355], [394, 864], [394, 810], [810, 288], [288, 212], [8, 338], [8, 81], [8, 607], [8, 389], [338, 698], [338, 389], [698, 149], [698, 603], [698, 298], [698, 389], [149, 868], [149, 603], [149, 307], [453, 609], [453, 285], [453, 265], [609, 15], [609, 265], [100, 626], [100, 15], [100, 558], [100, 153], [626, 119], [626, 736], [626, 153], [119, 736], [119, 483], [119, 273], [119, 727], [119, 153], [285, 265], [285, 645], [285, 117], [285, 720], [267, 500], [267, 1000], [267, 652], [500, 553], [500, 652], [1010, 243], [1010, 1012], [1010, 801], [1010, 863], [1010, 828], [1010, 553], [863, 828], [863, 801], [828, 553], [553, 652], [553, 243], [15, 558], [15, 265], [15, 384], [64, 177], [64, 812], [64, 19], [64, 93], [177, 245], [177, 19], [177, 875], [245, 740], [245, 875], [650, 282], [650, 740], [650, 578], [256, -1], [663, 278], [663, 128], [663, 439], [663, 581], [663, 222], [663, 217], [278, 128], [278, 77], [278, 922], [278, 217], [128, 439], [128, 264], [222, 966], [222, 217], [222, 581], [217, 752], [217, 922], [752, 459], [752, 922], [752, 711], [459, 711], [459, -1], [144, 513], [144, 90], [144, 1006], [144, 630], [144, -1], [90, 513], [90, 821], [90, 630], [252, 509], [252, 77], [252, -1], [252, 922], [252, 711], [77, 509], [77, 29], [77, 922], [922, 711], [711, -1], [301, 509], [301, 29], [301, -1], [301, 630], [301, 821], [509, 29], [509, -1], [29, 821], [630, 821], [630, -1], [484, 346], [484, 171], [484, 776], [385, 346], [385, 401], [385, 776], [346, 776], [169, 7], [169, 719], [169, 780], [7, 236], [7, 780], [236, 35], [236, 16], [236, 780], [754, 399], [754, 582], [754, 1006], [754, 513], [754, 599], [754, 530], [399, 582], [399, 599], [582, 946], [582, 62], [582, 530], [1006, 513], [1006, 530], [513, 599], [530, 946], [646, 563], [646, 686], [646, 345], [646, 48], [646, 197], [646, 491], [563, 5], [563, 686], [563, 345], [686, 48], [686, 490], [686, 5], [686, 220], [345, 491], [197, 984], [197, 689], [197, 491], [197, 48], [817, 0], [817, 279], [817, 793], [817, 829], [817, 669], [234, 807], [234, 702], [234, 597], [234, 753], [636, 882], [636, 756], [636, 24], [882, 966], [882, 24], [882, 567], [882, 266], [966, 412], [966, 581], [966, 266], [759, -1], [638, 891], [638, 181], [638, 1018], [638, 468], [638, 196], [638, 46], [891, 761], [891, 668], [891, 181], [891, 556], [891, 46], [46, 28], [46, 158], [46, 556], [46, 196], [847, 880], [847, 67], [847, 688], [880, 473], [880, 688], [941, 606], [941, 45], [941, 1022], [941, 515], [941, 785], [515, 729], [515, 693], [515, 785], [693, 957], [693, 729], [693, 472], [693, 785], [472, 763], [472, 957], [472, 785], [544, 130], [544, 738], [544, 470], [544, 673], [544, 481], [544, 344], [130, 147], [130, 738], [130, 673], [673, 481], [481, 344], [344, 473], [344, 470], [344, 172], [158, 28], [158, 505], [158, 61], [158, 556], [158, 495], [495, 28], [495, 550], [495, 185], [495, 61], [495, 933], [185, 794], [185, 972], [185, 61], [185, 933], [760, -1], [84, -1], [0, 279], [0, 669], [0, 376], [0, 406], [0, 56], [760, 84], [760, 437], [760, 406], [760, 56], [437, -1], [676, -1], [668, -1], [676, 668], [676, 181], [676, 809], [668, 181], [668, 761], [977, 831], [977, 519], [977, 182], [519, 736], [519, 182], [736, 483], [736, 182], [262, 95], [262, 577], [262, 939], [262, 206], [262, 965], [262, 328], [95, 577], [95, 965], [577, 627], [577, 939], [577, 123], [965, 206], [517, 264], [517, 896], [517, 361], [264, 439], [264, 361], [562, 83], [562, 706], [562, 215], [562, 370], [562, 511], [562, 952], [706, 420], [706, 83], [706, 978], [706, 952], [886, 183], [886, 306], [886, 978], [886, 409], [886, 208], [886, 952], [409, 315], [409, 942], [409, 208], [409, 183], [208, 942], [208, 415], [208, 952], [208, 370], [952, 978], [952, 370], [183, 387], [183, 306], [183, 258], [596, 838], [596, 535], [596, 434], [596, 728], [596, 526], [728, 434], [728, 258], [728, 87], [728, 526], [258, 87], [258, 306], [258, 387], [258, 526], [387, 989], [387, 526], [989, 526], [989, 428], [989, 604], [526, 838], [526, 604], [315, -1], [942, -1], [315, 559], [315, 942], [942, 415], [527, -1], [527, 428], [527, 559], [527, 334], [559, -1], [334, -1], [334, 428], [876, 474], [876, 782], [876, 212], [876, 1013], [876, 750], [876, 365], [474, 212], [474, 555], [474, 782], [474, 909], [212, 1013], [1013, 864], [1013, 284], [1013, 750], [750, 284], [750, 610], [750, 816], [750, 365], [800, 135], [800, 367], [800, 555], [800, 872], [800, 857], [800, 909], [555, 135], [555, 782], [555, 909], [909, 857], [782, 135], [782, 365], [782, 622], [135, 367], [135, 279], [135, 622], [279, 367], [279, 793], [279, 376], [279, 622], [666, 793], [666, 54], [666, 958], [666, 622], [666, 365], [666, 816], [793, 829], [793, 622], [793, 54], [622, 365], [365, 816], [816, 610], [816, 422], [816, 958], [864, 355], [864, 284], [864, 791], [951, 355], [951, 788], [951, 950], [951, 167], [951, 429], [951, 791], [355, 788], [355, 791], [214, 777], [214, 255], [214, 788], [214, 518], [788, 429], [788, 518], [81, 401], [81, 607], [81, 960], [603, 298], [603, 307], [603, 178], [603, 458], [298, 458], [298, 593], [298, 389], [298, 726], [389, 607], [389, 726], [811, 929], [811, 751], [811, 337], [811, 935], [811, 893], [811, 789], [451, 861], [451, 532], [451, 950], [451, 316], [451, 167], [451, 131], [351, 393], [351, 379], [351, 316], [351, 533], [351, 131], [83, 659], [83, 511], [83, 50], [511, 215], [511, 204], [511, 50], [511, 925], [595, 307], [595, 178], [595, 587], [595, 174], [595, 273], [307, 868], [307, 178], [307, 174], [273, 591], [273, 727], [273, 483], [273, 174], [273, 587], [107, -1], [107, 96], [107, 115], [107, 117], [117, 720], [117, 115], [705, 321], [705, -1], [705, 564], [705, 427], [997, 652], [997, 243], [997, 427], [997, 1000], [997, 564], [652, 243], [652, 1000], [243, 1012], [243, 427], [427, 1012], [427, 321], [427, 564], [1000, 564], [625, 801], [625, 96], [625, -1], [625, 1012], [625, 321], [801, 96], [801, 1012], [96, -1], [1012, 321], [321, -1], [591, 587], [591, 727], [591, 654], [591, 699], [591, 173], [93, 664], [93, 940], [93, 19], [93, 812], [93, 386], [19, 875], [19, 386], [875, 740], [875, 467], [875, 386], [740, 467], [740, 578], [740, 358], [282, 392], [282, 578], [282, 743], [392, 190], [392, 743], [1003, 956], [1003, 858], [1003, 708], [1003, 410], [878, 374], [878, 256], [878, 332], [878, 987], [878, 708], [878, 410], [374, 34], [374, -1], [374, 256], [374, 332], [256, 987], [332, 34], [332, 410], [332, 970], [332, 132], [987, 708], [708, 410], [970, 132], [970, 410], [970, 480], [970, 691], [410, 956], [410, 691], [624, 854], [624, 858], [624, 956], [624, 565], [624, 631], [624, 651], [854, 565], [854, 858], [858, 956], [956, 691], [956, 651], [565, 631], [631, 620], [631, 833], [631, 651], [132, 480], [132, 798], [132, 34], [132, 954], [5, 220], [5, 62], [5, 408], [150, 780], [150, 16], [150, 162], [150, 674], [150, 719], [150, 188], [780, 719], [780, 16], [16, 166], [16, 35], [16, 162], [162, 166], [162, 58], [162, 674], [162, 433], [674, 58], [674, 689], [674, 188], [719, 188], [48, 490], [48, 984], [48, 452], [679, 984], [679, 689], [679, 58], [679, 38], [679, 707], [679, 574], [984, 452], [984, 707], [984, 689], [689, 58], [58, 433], [58, 38], [524, 677], [524, 116], [524, 669], [524, 745], [524, 84], [524, 406], [669, 829], [669, 406], [669, 116], [84, 406], [84, 745], [406, 56], [958, 769], [958, 54], [958, 422], [958, 335], [422, 393], [422, 610], [422, 379], [422, 335], [379, 393], [379, 597], [379, 335], [335, 769], [335, 597], [335, 629], [597, 753], [597, 629], [769, 629], [769, 109], [769, 54], [769, 348], [829, 54], [829, 116], [829, 348], [54, 348], [535, 927], [535, 325], [535, 434], [535, 619], [61, 505], [61, 794], [61, 152], [794, 69], [794, 521], [794, 152], [589, 974], [589, 108], [589, 945], [589, 123], [589, 627], [589, 257], [69, 627], [69, 521], [69, 257], [627, 123], [627, 257], [266, 567], [266, 412], [266, 261], [266, 37], [915, -1], [747, -1], [576, -1], [906, 1005], [906, 468], [906, 857], [906, 111], [906, 871], [857, 872], [857, 871], [468, 196], [468, 1018], [468, 1005], [468, 871], [367, 872], [367, 376], [367, 739], [688, 473], [688, 67], [688, 616], [473, 172], [473, 616], [738, 147], [738, 297], [738, 470], [738, 973], [680, 147], [680, 763], [680, 297], [680, 45], [680, 785], [147, 763], [147, 297], [763, 785], [785, 45], [45, 297], [45, 606], [45, 905], [297, 973], [297, 905], [489, -1], [809, -1], [455, -1], [437, 56], [437, 455], [437, 225], [56, 376], [56, 225], [376, 739], [376, 225], [168, 174], [168, 483], [168, 182], [168, 831], [168, 381], [168, 868], [174, 483], [174, 868], [483, 182], [182, 831], [831, 381], [381, 868], [362, -1], [362, 745], [362, 677], [362, 325], [362, 927], [745, -1], [745, 677], [927, -1], [927, 325], [604, -1], [604, 838], [604, 428], [838, -1], [428, -1], [375, 284], [375, 610], [375, 393], [375, 791], [375, 167], [375, 316], [284, 791], [284, 610], [610, 393], [393, 316], [791, 167], [167, 950], [167, 316], [316, 131], [178, 587], [178, 458], [178, 825], [587, 699], [587, 825], [950, 429], [950, 532], [950, 281], [429, 518], [429, 588], [429, 281], [518, 777], [518, 588], [518, 192], [333, 835], [333, 960], [333, 929], [333, 607], [333, 726], [333, 337], [607, 960], [607, 726], [726, 593], [726, 337], [337, 935], [337, 593], [337, 929], [457, 789], [457, 360], [457, 508], [457, 795], [457, 156], [908, 418], [908, 832], [908, 912], [908, 805], [908, 618], [807, 533], [807, 659], [807, 330], [50, 925], [50, 703], [50, 659], [50, 961], [703, 710], [703, 522], [703, 925], [703, 732], [703, 961], [659, 330], [659, 961], [961, 710], [961, 330], [961, 30], [925, 204], [925, 732], [925, 655], [732, 522], [732, 561], [732, 867], [732, 655], [115, 720], [115, -1], [115, 749], [720, 645], [720, 290], [720, 749], [141, 391], [141, 22], [141, 552], [141, 418], [141, 795], [141, 156], [418, 22], [418, 805], [418, 156], [418, 832], [156, 832], [156, 397], [156, 508], [156, 795], [173, 552], [173, 391], [173, 699], [173, 654], [173, 353], [220, 408], [220, 490], [220, 523], [220, 241], [490, 452], [490, 523], [490, 783], [452, 707], [452, 773], [452, 783], [578, 358], [578, 743], [578, 775], [743, 190], [743, 1015], [743, 775], [959, 746], [959, 277], [959, 246], [959, 151], [959, 543], [959, 280], [543, 280], [543, 664], [543, 940], [543, 746], [543, 985], [400, 833], [400, 651], [400, 691], [400, 537], [400, 480], [400, 592], [651, 833], [651, 691], [691, 480], [480, 798], [480, 592], [798, 592], [798, 954], [798, 1020], [798, 611], [954, -1], [611, -1], [954, 34], [954, 611], [34, -1], [611, 615], [611, 1020], [592, 1020], [592, 419], [592, 537], [592, 628], [946, 62], [946, -1], [946, 804], [62, 408], [62, 804], [408, 241], [408, 837], [408, 804], [804, -1], [804, 837], [277, 246], [277, 356], [277, 746], [277, 464], [35, 240], [35, 166], [35, 464], [166, 356], [166, 433], [166, 464], [584, 664], [584, 812], [584, 746], [584, 494], [584, 240], [584, 464], [664, 812], [664, 940], [664, 746], [812, 494], [746, 464], [494, 240], [240, 464], [464, 356], [534, 531], [534, 246], [534, 999], [534, 356], [534, 433], [534, 38], [246, 531], [246, 151], [246, 356], [356, 433], [433, 38], [38, 999], [38, 574], [999, 574], [999, 531], [999, 275], [947, 718], [947, 722], [947, 506], [947, 275], [947, 574], [947, 865], [574, 707], [574, 275], [574, 865], [707, 773], [707, 865], [87, 536], [87, 434], [87, 306], [87, 685], [978, 306], [978, 420], [978, 685], [306, 685], [629, 109], [629, 753], [629, 934], [434, 536], [434, 619], [434, 547], [198, 677], [198, 325], [198, 619], [198, 116], [198, 348], [198, 109], [198, 547], [677, 325], [677, 116], [325, 619], [619, 547], [116, 348], [348, 109], [109, 547], [109, 934], [547, 536], [547, 934], [761, -1], [761, 485], [761, 556], [505, 152], [505, 311], [505, 556], [505, 485], [556, 485], [257, 974], [257, 521], [257, 724], [974, 724], [974, 108], [974, -1], [108, -1], [108, 945], [108, 576], [567, 261], [567, 24], [567, 955], [567, 405], [206, 328], [206, 813], [206, 49], [328, 405], [328, 939], [328, 261], [328, 49], [261, 37], [261, 405], [261, 49], [412, 581], [412, 37], [412, 193], [439, 581], [439, 361], [439, 193], [581, 193], [872, 739], [872, 871], [872, 731], [871, 1018], [871, 731], [905, 973], [905, 606], [905, 994], [905, 575], [67, 186], [67, 616], [67, 602], [186, 10], [186, 602], [470, 172], [470, 973], [470, 47], [973, 994], [973, 47], [994, 575], [994, 199], [994, 545], [994, 47], [88, 616], [88, 172], [88, 47], [88, 199], [88, 175], [88, 602], [616, 602], [616, 172], [172, 47], [47, 199], [602, 175], [602, 10], [455, 489], [455, 225], [455, 502], [225, 739], [225, 502], [739, 731], [739, 502], [97, 215], [97, 370], [97, 525], [97, 415], [97, -1], [215, 370], [215, 204], [215, 525], [370, 415], [525, -1], [525, 329], [525, 204], [415, -1], [329, 204], [329, 694], [329, -1], [655, 204], [655, 867], [655, 336], [655, 694], [204, 694], [694, -1], [694, 336], [458, 593], [458, 825], [458, 643], [935, 789], [935, 593], [935, 360], [935, 643], [593, 643], [461, 825], [461, 699], [461, 552], [461, 795], [461, 360], [461, 643], [825, 643], [825, 699], [699, 552], [552, 795], [552, 391], [795, 360], [360, 789], [360, 643], [588, 281], [588, 41], [588, 192], [588, 988], [407, 508], [407, 695], [407, 623], [407, 789], [407, 893], [407, 988], [508, 397], [508, 789], [508, 695], [789, 893], [893, 988], [893, 751], [988, 192], [988, 623], [988, 41], [988, 751], [695, 623], [695, 397], [695, 373], [695, 163], [969, 532], [969, 600], [969, 281], [969, 41], [969, 163], [969, 623], [532, 861], [532, 600], [532, 281], [600, 852], [600, 585], [600, 861], [600, 163], [281, 41], [41, 623], [163, 373], [163, 852], [163, 623], [255, 948], [255, 777], [255, 892], [948, 171], [948, 892], [131, 861], [131, 533], [131, 179], [533, 330], [533, 179], [330, 30], [330, 179], [478, 501], [478, 318], [478, 129], [478, 779], [478, 486], [478, 701], [318, 701], [318, 1], [318, 501], [318, 649], [318, 762], [678, 1], [678, 647], [678, 618], [678, 460], [678, 633], [678, 762], [943, 353], [943, 391], [943, 22], [943, 230], [943, 423], [943, 661], [391, 353], [391, 22], [22, 805], [22, 661], [853, 912], [853, 832], [853, 82], [853, 884], [853, 373], [853, 397], [912, 618], [912, 832], [912, 647], [912, 82], [832, 397], [373, 852], [373, 397], [373, 884], [710, 522], [710, 30], [710, 991], [614, 486], [614, 765], [614, 820], [614, 561], [614, 522], [614, 991], [486, 779], [486, 701], [486, 765], [486, 561], [561, 779], [561, 867], [561, 522], [522, 991], [852, 884], [852, 585], [852, 248], [884, 82], [884, 440], [884, 248], [837, 241], [837, 157], [837, -1], [241, 523], [241, 846], [241, 157], [523, 846], [523, 783], [523, 161], [846, 157], [846, 463], [846, 161], [846, 962], [792, 605], [792, 786], [792, 1004], [792, 590], [792, 445], [792, 866], [469, 498], [469, 504], [469, 904], [469, 2], [469, 572], [469, 787], [904, 671], [904, 59], [904, 287], [904, 787], [904, 504], [386, 467], [386, 940], [386, 134], [940, 985], [940, 134], [467, 358], [467, 201], [467, 134], [775, 1015], [775, 734], [775, 358], [775, 14], [358, 201], [358, 14], [718, 771], [718, 722], [718, 506], [718, 843], [718, 216], [280, 151], [280, 985], [280, 826], [280, 944], [151, 531], [151, 692], [151, 944], [866, 554], [866, 269], [866, 590], [866, 445], [866, 570], [66, 20], [66, 786], [66, 992], [66, 73], [66, 1004], [395, -1], [786, 1004], [786, 605], [786, 20], [786, 396], [833, 537], [833, 620], [833, 382], [620, 499], [620, 382], [620, 840], [865, 722], [865, 773], [865, 110], [818, 934], [818, 753], [818, 702], [818, 685], [818, 536], [818, 420], [934, 753], [934, 536], [753, 702], [702, 420], [685, 536], [685, 420], [485, -1], [485, 311], [271, -1], [271, 311], [271, 724], [271, 152], [271, 521], [311, -1], [311, 152], [724, -1], [724, 521], [152, 521], [915, 503], [915, 747], [915, 576], [915, 371], [576, 945], [576, 371], [945, 123], [945, 371], [799, 503], [799, 747], [799, 759], [799, 756], [799, 24], [799, 955], [747, 759], [747, 503], [759, 756], [756, 24], [24, 955], [361, 193], [361, 896], [361, 189], [896, 1014], [896, 189], [263, 606], [263, 1022], [263, 575], [263, 972], [263, 721], [263, 933], [606, 1022], [606, 575], [1022, 972], [575, 545], [575, 721], [972, 933], [721, 930], [721, 545], [721, 933], [721, 550], [933, 550], [28, 550], [28, 196], [28, 270], [550, 930], [550, 270], [196, 1005], [196, 270], [175, 199], [175, 10], [175, 921], [199, 545], [199, 921], [545, 930], [545, 921], [913, 489], [913, 809], [913, 502], [913, 731], [913, 1018], [913, 181], [489, 809], [489, 502], [809, 181], [502, 731], [731, 1018], [1018, 181], [779, 867], [779, 129], [779, 507], [336, 867], [336, -1], [336, 507], [867, 507], [507, -1], [507, 129], [309, 892], [309, 777], [309, 835], [309, 929], [309, 751], [309, 192], [777, 192], [777, 892], [929, 751], [929, 835], [751, 192], [133, 892], [133, 171], [133, 835], [133, 960], [133, 401], [133, 776], [892, 835], [892, 171], [171, 776], [835, 960], [960, 401], [401, 776], [861, 585], [861, 179], [861, 312], [179, 30], [179, 312], [342, 701], [342, 765], [342, 440], [342, 82], [342, 1], [342, 647], [701, 765], [701, 1], [765, 440], [765, 820], [440, 248], [440, 820], [440, 82], [82, 647], [1, 762], [1, 647], [647, 618], [265, 645], [265, 384], [265, 998], [645, 290], [645, 998], [645, 539], [539, 290], [539, 998], [539, 598], [539, 101], [539, 170], [101, 290], [101, 170], [101, 621], [101, 268], [101, 317], [749, -1], [749, 317], [749, 290], [290, 317], [805, 618], [805, 661], [805, 889], [618, 460], [618, 889], [661, 889], [661, 230], [661, 670], [889, 331], [889, 460], [889, 670], [460, 633], [460, 331], [460, 233], [856, 353], [856, 654], [856, 936], [856, 727], [856, 153], [856, 558], [353, 654], [353, 423], [353, 936], [654, 727], [727, 153], [153, 558], [558, 384], [558, 936], [936, 423], [936, 384], [936, 343], [384, 998], [384, 343], [998, 598], [998, 343], [268, -1], [317, -1], [268, 621], [268, 317], [268, 529], [157, -1], [157, 463], [783, 773], [783, 161], [783, 778], [773, 110], [773, 778], [161, 962], [161, 778], [161, 121], [778, 110], [778, 227], [778, 121], [121, 962], [121, 227], [121, 40], [121, 814], [436, 287], [436, 554], [436, 570], [436, -1], [436, 59], [287, 59], [287, 787], [287, 554], [287, 320], [554, 269], [554, 320], [554, 570], [59, -1], [59, 671], [190, 1015], [190, 322], [190, 94], [1015, 734], [1015, 834], [1015, 94], [690, 251], [690, 907], [690, 229], [690, 148], [690, 237], [221, 292], [221, 378], [221, 900], [221, 377], [221, 137], [292, 322], [292, 137], [322, 94], [322, 137], [985, 134], [985, 826], [985, 755], [2, 639], [2, 583], [2, 498], [2, 572], [2, 444], [368, 339], [368, 43], [368, 431], [368, 944], [368, 826], [368, 657], [431, 339], [431, 276], [431, 372], [431, 692], [431, 944], [944, 692], [944, 826], [826, 755], [826, 657], [657, 755], [657, 326], [657, 919], [657, 43], [1020, 419], [1020, 615], [1020, 672], [615, 465], [615, -1], [615, 672], [628, 419], [628, 963], [628, 537], [628, 160], [382, 840], [382, 493], [382, 537], [382, 160], [537, 160], [229, 510], [229, 476], [229, 148], [229, 907], [229, 380], [493, 907], [493, 840], [493, 160], [493, 380], [757, 568], [757, 538], [757, 803], [757, -1], [757, 57], [57, -1], [57, 254], [57, 164], [57, 538], [445, -1], [570, -1], [445, 570], [445, 605], [605, -1], [605, 396], [496, 840], [496, 499], [496, 377], [496, 900], [496, 251], [496, 907], [840, 499], [840, 907], [499, 377], [377, 900], [900, 251], [900, 378], [251, 237], [251, 378], [251, 907], [907, 380], [992, 73], [992, 462], [992, 20], [992, 224], [992, 425], [224, 20], [224, 395], [224, 425], [224, -1], [425, 462], [425, -1], [425, 118], [827, 771], [827, 926], [827, 227], [827, 110], [827, 722], [926, 639], [926, 583], [926, 40], [926, 227], [926, 771], [227, 40], [227, 110], [110, 722], [722, 771], [323, 939], [323, 123], [323, 371], [323, 405], [323, 955], [323, 503], [939, 123], [939, 405], [123, 371], [371, 503], [405, 955], [955, 503], [49, 37], [49, 813], [49, 1011], [37, 193], [37, 1011], [193, 189], [193, 1011], [1002, 111], [1002, 10], [1002, 921], [1002, 1005], [1002, 270], [1002, 930], [111, 10], [111, 1005], [10, 921], [921, 930], [1005, 270], [270, 930], [557, 991], [557, 30], [557, 312], [557, 585], [557, 248], [557, 820], [991, 30], [991, 820], [30, 312], [312, 585], [585, 248], [248, 820], [529, -1], [529, 414], [529, 621], [529, 885], [230, 670], [230, 423], [230, 142], [598, 170], [598, 343], [598, 142], [343, 423], [343, 142], [423, 142], [986, 170], [986, 621], [986, 885], [986, 142], [986, 670], [986, 331], [170, 621], [170, 142], [621, 885], [885, 414], [885, 233], [885, 331], [142, 670], [670, 331], [331, 233], [233, 633], [233, 414], [233, 239], [414, 239], [414, -1], [648, 63], [648, 601], [648, 814], [648, 498], [648, 504], [648, 40], [648, 583], [498, 583], [498, 504], [504, 671], [504, 63], [40, 583], [40, 814], [583, 639], [63, -1], [671, -1], [63, 671], [63, 601], [768, 814], [768, 962], [768, 463], [768, -1], [768, 601], [814, 601], [814, 962], [962, 463], [463, -1], [601, -1], [953, 94], [953, 834], [953, 308], [953, 137], [953, 378], [953, 237], [94, 834], [94, 137], [834, 734], [834, 33], [834, 308], [137, 378], [378, 237], [237, 608], [237, 148], [237, 308], [134, 201], [134, 755], [134, 127], [755, 919], [755, 127], [55, 692], [55, 531], [55, 372], [55, 275], [55, 823], [55, 506], [692, 531], [692, 372], [531, 275], [372, 548], [372, 276], [372, 823], [275, 506], [823, 357], [823, 216], [823, 506], [823, 548], [506, 216], [465, 369], [465, -1], [465, 672], [465, 104], [369, -1], [254, -1], [184, 512], [184, 612], [184, 687], [184, 159], [184, 466], [184, 781], [982, 980], [982, 995], [982, 349], [982, 231], [982, 874], [982, 781], [231, 874], [231, 510], [231, 476], [231, 349], [231, 432], [538, 901], [538, 164], [538, 568], [538, 76], [568, 803], [568, 446], [568, 890], [568, 76], [764, -1], [764, 803], [764, 446], [764, 253], [764, 293], [803, -1], [803, 446], [446, 253], [446, 890], [446, 249], [43, 326], [43, 339], [43, 145], [339, 276], [339, 145], [339, 883], [339, 424], [20, 395], [20, 396], [20, 125], [308, 608], [308, 33], [308, 964], [675, 608], [675, 512], [675, 466], [675, 148], [675, 510], [675, 874], [608, 964], [608, 512], [608, 148], [512, 964], [512, 53], [512, 466], [512, 612], [466, 781], [466, 874], [148, 510], [510, 476], [510, 874], [874, 781], [462, 73], [462, 92], [462, 118], [462, 841], [118, -1], [118, 203], [118, 841], [154, 1011], [154, 813], [154, 729], [154, 189], [154, 1014], [154, 957], [1011, 189], [1011, 813], [813, 729], [729, 957], [189, 1014], [1014, 957], [501, -1], [129, -1], [501, 129], [501, 649], [649, -1], [649, 762], [649, 681], [21, -1], [21, 681], [21, 239], [21, 633], [21, 762], [681, -1], [681, 762], [239, 633], [239, -1], [633, 762], [33, 734], [33, 964], [33, 324], [964, 53], [964, 324], [216, 357], [216, 843], [216, 516], [216, 70], [787, 320], [787, 572], [787, 105], [572, 444], [572, 725], [572, 105], [781, 980], [781, 159], [781, 300], [476, 432], [476, 380], [476, 716], [380, 160], [380, 716], [160, 963], [160, 716], [716, 432], [716, 963], [716, 845], [995, 349], [995, 980], [995, 340], [995, 772], [995, 272], [741, 340], [741, 449], [741, 76], [741, 890], [741, 272], [741, 560], [76, 901], [76, 890], [76, 272], [890, 249], [890, 560], [272, 901], [272, 772], [272, 340], [560, 249], [560, 586], [560, 449], [560, 902], [326, 74], [326, 919], [326, 145], [326, 479], [612, 687], [612, 53], [612, 74], [612, 479], [667, 548], [667, 276], [667, 424], [667, 357], [667, 566], [667, 91], [548, 276], [548, 357], [276, 424], [357, 70], [357, 566], [125, -1], [395, -1], [125, 396], [125, 395], [396, -1], [293, -1], [634, -1], [203, -1], [404, -1], [14, 734], [14, 201], [14, 819], [201, 127], [201, 819], [734, 324], [734, 819], [656, 74], [656, 53], [656, 324], [656, 919], [656, 819], [656, 127], [74, 919], [74, 479], [74, 53], [53, 324], [324, 819], [919, 127], [819, 127], [824, 658], [824, 444], [824, 516], [824, 639], [824, 843], [824, 771], [444, 639], [444, 658], [444, 725], [516, 843], [516, 658], [516, 25], [516, 70], [639, 771], [843, 771], [70, 566], [70, 25], [70, 887], [566, 822], [566, 91], [566, 887], [658, 25], [658, 725], [658, 1009], [725, 105], [725, 1009], [725, 697], [340, 980], [340, 449], [340, 860], [300, 159], [300, 980], [300, 1007], [300, 860], [980, 860], [145, 883], [145, 479], [145, 700], [479, 687], [479, 700], [883, 424], [883, 700], [883, 613], [883, 492], [424, 91], [424, 492], [634, 293], [634, 404], [634, 660], [634, 75], [293, 253], [293, 75], [25, 887], [25, 1009], [25, 897], [1009, 697], [1009, 897], [1009, 844], [860, 449], [860, 1007], [860, 11], [449, 586], [449, 11], [586, 902], [586, 89], [586, 923], [586, 11], [11, 923], [11, 1007], [11, 873], [923, 89], [923, 830], [923, 914], [923, 873], [928, 700], [928, 613], [928, 1007], [928, 159], [928, 687], [928, 873], [700, 613], [700, 687], [1007, 159], [1007, 873], [159, 687], [91, 492], [91, 822], [91, 806], [349, 432], [349, 772], [349, 967], [432, 845], [432, 967], [369, 104], [369, 254], [369, 120], [254, 164], [254, 120], [766, 165], [766, 845], [766, 419], [766, 963], [766, 672], [766, 104], [845, 967], [845, 963], [845, 165], [419, 963], [419, 672], [672, 104], [104, 120], [104, 165], [790, 404], [790, 660], [790, 259], [790, 520], [790, 203], [790, 841], [404, 203], [404, 660], [203, 841], [841, 92], [841, 520], [73, 1004], [73, 92], [73, 430], [92, 520], [92, 114], [92, 430], [897, 887], [897, 844], [897, 303], [897, 917], [887, 822], [887, 917], [822, 806], [822, 454], [822, 917], [758, 873], [758, 613], [758, 914], [758, 806], [758, 492], [873, 613], [873, 914], [613, 492], [914, 830], [914, 289], [914, 806], [806, 289], [806, 454], [806, 492], [302, 120], [302, 164], [302, 901], [302, 772], [302, 165], [302, 967], [120, 165], [120, 164], [164, 901], [901, 772], [772, 967], [165, 967], [253, 75], [253, 249], [253, 213], [249, 902], [249, 213], [902, 89], [902, 1001], [902, 213], [114, 520], [114, 430], [114, 632], [114, 194], [114, 920], [520, 259], [520, 920], [194, 742], [194, 632], [194, 155], [194, 737], [194, 920], [430, 1004], [430, 632], [430, 1021], [1004, 590], [1004, 1021], [320, 269], [320, 105], [320, 314], [105, 697], [105, 314], [383, 660], [383, 259], [383, 359], [383, 75], [383, 1001], [383, 213], [660, 259], [660, 75], [259, 920], [259, 359], [75, 213], [213, 1001], [155, 366], [155, 737], [155, 920], [155, 103], [920, 359], [920, 103], [697, 314], [697, 844], [697, 413], [844, 303], [844, 737], [844, 413], [737, 303], [737, 742], [737, 366], [737, 413], [44, 314], [44, 269], [44, 590], [44, 1021], [44, 742], [44, 632], [44, 413], [314, 269], [314, 413], [269, 590], [590, 1021], [1021, 632], [742, 632], [742, 413], [26, 366], [26, 303], [26, 917], [26, 454], [26, 642], [26, 289], [366, 103], [366, 642], [366, 303], [303, 917], [917, 454], [454, 289], [289, 830], [289, 642], [477, 103], [477, 642], [477, 1001], [477, 89], [477, 359], [477, 830], [103, 642], [103, 359], [642, 830], [1001, 89], [1001, 359], [89, 830]], "cells": [[946, 1031, 1032, 1033, 1034, 1035], [1959, 1963, 2228, 2231, 2238, 2239], [2038, 2355, 2356, 2357, 2358, 2359], [348, 356, 363, 641, 642, 643], [117, 308, 331, 406, 410, 415], [564, 934, 939, 1354, 1355, 1356], [387, 503, 514, 515, 516, 517], [195, 203, 243, 905, 908, 909], [38, 43, 782, 783, 784, 785], [717, 723, 724, 725, 726, 727], [753, 1823, 1845, 2169, 2480, 2485, 2487], [2871, 2873, 2877, 2878, 2879, 2880], [285, 286, 287, 288, 289, 290], [30, 31, 32, 33, 34, 35], [2057, 2059, 2791, 2792, 2793], [397, 798, 801, 832, 833, 834], [911, 1358, 1364, 1365, 1366, 1367], [61, 279, 281, 282, 283, 284], [106, 261, 700, 706, 707, 708], [837, 840, 1292, 1295, 1296], [2077, 2085, 2436, 2439, 2651, 2652, 2653], [2702, 2703, 2704, 2705, 2706], [1610, 1615, 1971, 1976, 1977, 1978], [401, 402, 403, 404, 405, 406], [957, 959, 1791, 2132, 2137, 2138], [2822, 2827, 2832, 2863, 2864, 2865], [3047, 3048, 3049, 3050, 3051, 3052], [8, 16, 17, 18, 19, 20], [977, 1015, 1020, 2161, 2162, 2163], [175, 465, 884, 889, 893, 895], [1595, 1950, 1994, 2222, 2492, 2497, 2499], [157, 281, 445, 446, 447], [124, 130, 386, 502, 513, 514], [2573, 2655, 2712, 2713, 2714], [1318, 1323, 1352, 1672, 1674], [582, 910, 1366, 1695, 1696, 1697], [345, 346, 347, 348, 349, 350, 351], [1451, 1801, 1805, 2472, 2475, 2476], [1382, 1390, 1720, 1725, 1726, 1727], [167, 171, 172, 173, 174, 175], [2316, 2453, 2456, 2541, 2547, 2548], [1899, 1916, 1925, 1935, 1936], [424, 434, 435, 436, 437, 438], [2361, 2378, 2644, 2645, 2646], [3033, 3034, 3035, 3036, 3037, 3038, 3039], [987, 1481, 1486, 1487, 1488, 1489], [971, 976, 977, 978, 979, 980], [1827, 1829, 1833, 1836, 1842, 1843], [931, 937, 945, 1376, 1377, 1378], [1796, 1800, 1803, 2472, 2473, 2474], [1234, 1237, 1582, 1583, 1584, 1585], [66, 189, 500, 507, 509, 510], [187, 228, 233, 234, 235, 236], [2667, 2715, 2768, 2799, 2806, 2807], [1172, 1179, 1404, 1421, 1423, 1426], [2585, 2586, 2587, 2588, 2589, 2590], [1035, 1039, 1402, 1495, 1498, 1499], [2407, 2408, 2409, 2410, 2411], [1369, 1372, 1381, 1388, 1389, 1390], [2042, 2322, 2323, 2330, 2331], [177, 470, 495, 584, 589, 590], [1017, 1023, 1027, 1431, 1432, 1433], [566, 922, 1355, 1681, 1684, 1685], [2536, 2546, 2550, 2552, 2553], [213, 460, 835, 836, 837, 838], [629, 634, 635, 638, 639, 640], [2077, 2078, 2079, 2080, 2081], [759, 768, 982, 1470, 1820, 1821, 1822], [122, 384, 386, 387, 388, 389], [610, 669, 1434, 1443, 1444, 1445], [2720, 2780, 2823, 2826, 2827, 2828], [320, 328, 334, 402, 409, 410], [14, 32, 36, 37, 38, 39], [2080, 2434, 2676, 2934, 2935, 2936], [2763, 2769, 2798, 2804, 2805, 2806], [2860, 2862, 2975, 3008, 3012, 3015], [2629, 2633, 2747, 2751, 2752, 2753], [467, 855, 879, 883, 884, 885], [271, 474, 479, 484, 486, 487], [228, 229, 230, 231, 232], [520, 526, 529, 601, 602, 603], [42, 192, 783, 1202, 1203, 1204], [1981, 1988, 2013, 2227, 2236, 2237], [728, 1072, 1079, 1232, 1233, 1234], [1030, 1036, 1395, 1400, 1401], [268, 270, 271, 272], [9, 19, 168, 169, 170, 171], [1108, 1110, 1742, 1743, 1744, 1745], [1834, 1835, 1836, 1837, 1838, 1839], [2875, 2881, 2980, 3064, 3070, 3072], [18, 169, 871, 875, 876, 877], [2776, 2830, 2855, 2896, 2897, 2898], [2677, 2932, 2935, 2937, 2938, 2939], [838, 1290, 1291, 1292, 1293, 1294], [2334, 2337, 2350, 2564, 2570, 2571], [673, 677, 1055, 1061, 1062], [437, 1253, 1276, 1280, 1282], [1853, 1854, 1855, 1856, 1857], [10, 25, 101, 164, 168, 172], [337, 340, 341, 342, 343, 344], [396, 400, 800, 801, 802, 803], [2250, 2252, 2253, 2254, 2255, 2256], [475, 476, 477, 478, 479], [3020, 3022, 3053, 3061, 3067, 3068], [2606, 2904, 2914, 2920, 2921, 2922], [2723, 2726, 2835, 3001, 3003, 3004], [267, 272, 483, 487, 488, 493, 494], [434, 1252, 1253, 1254, 1255], [1438, 1785, 1787, 1788, 1789], [1420, 1750, 1761, 1768, 1769, 1770], [2095, 2306, 2311, 2449, 2457, 2458], [752, 1458, 2479, 2485, 2486], [265, 266, 267, 268, 269], [223, 227, 535, 540, 542], [2938, 2983, 2984, 2985, 2986, 2987], [1254, 1257, 1603, 1604, 1605], [1392, 1399, 1424, 1759, 1764, 1767], [423, 435, 814, 1255, 1256, 1257], [2445, 2678, 2680, 2681, 2682], [804, 807, 808, 809, 810, 811], [2906, 2908, 2921, 2963, 2969, 2970], [2310, 2313, 2314, 2315, 2316, 2317], [121, 375, 380, 383, 384, 385], [1065, 1440, 1446, 2126, 2461, 2466, 2468], [488, 489, 490, 491, 492], [2653, 2782, 2784, 2785], [499, 500, 501, 502, 503, 504], [2582, 2584, 2794, 2803, 2809, 2810], [165, 466, 849, 854, 858, 859], [1954, 2188, 2195, 2696, 2697], [603, 607, 1001, 1007, 1008, 1009], [1226, 1231, 1541, 1945, 1946, 1947], [1326, 1329, 1350, 1351, 1352, 1353], [2207, 2208, 2209, 2210, 2211, 2212], [2048, 2050, 2053, 2352, 2580, 2581, 2582], [1151, 1157, 1161, 1164, 1165, 1166], [147, 151, 156, 287, 296, 297], [2347, 2349, 2351, 2567, 2571, 2575], [717, 718, 719, 720, 721, 722], [349, 356, 357, 358, 359], [327, 399, 401, 407, 408, 409], [1609, 1610, 1611, 1612, 1613, 1614], [2509, 2512, 2514, 2515, 2519, 2523, 2528], [110, 155, 286, 293, 294, 295, 296], [870, 871, 872, 873, 874], [2646, 2648, 2765, 2846, 2847, 2848], [85, 92, 93, 94, 95, 96], [606, 690, 1007, 1474, 1478, 1483, 1484], [2341, 2396, 2578, 2660, 2665, 2672], [341, 391, 788, 792, 793, 794], [1357, 1358, 1359, 1360, 1361, 1362], [1647, 1722, 2065, 2069, 2070, 2071], [1433, 1436, 1776, 2113, 2116, 2119], [803, 806, 811, 2279, 2285, 2286], [2683, 2684, 2685, 2686, 2687, 2688], [2992, 3017, 3018, 3019, 3020], [1573, 1614, 1617, 1619, 1620, 1621, 1622], [2017, 2021, 2025, 2301, 2302], [978, 1015, 1016, 1017, 1018, 1019], [2612, 2728, 2841, 2888, 2893, 2895], [2388, 2392, 2393, 2401, 2733, 2735, 2736], [2024, 2027, 2304, 2308, 2309, 2310], [1359, 1367, 1368, 1369, 1370, 1371], [1921, 1926, 1934, 1937, 1938, 1939], [2410, 2627, 2907, 2964, 2970, 2971], [2909, 2917, 2922, 2967, 2969, 2974], [1365, 1368, 1696, 1698, 1699, 1700], [1191, 1225, 1532, 1538, 1539, 1540], [1502, 1503, 1504, 1505, 1506, 1507], [244, 251, 550, 905, 906, 907], [2251, 2253, 2510, 2516, 2522, 2523], [516, 899, 1943, 2208, 2214, 2215], [1014, 1472, 1825, 1835, 1841, 1842], [1289, 1623, 1624, 1625, 1626, 1627], [1242, 1246, 1250, 1502, 1508, 1509], [1838, 1844, 2168, 2169, 2170], [280, 284, 299, 317, 452, 458, 459], [211, 225, 835, 839, 840, 841], [1207, 1240, 1245, 1542, 1543, 1544], [1947, 1949, 1951, 2220, 2222, 2223], [212, 222, 224, 225, 226, 227], [967, 974, 1044, 1046, 2180, 2183, 2186], [1050, 1052, 1054, 1504, 1510, 1511], [720, 1082, 1091, 1098, 1099, 1100], [2609, 2610, 2611, 2612, 2613, 2614], [608, 1022, 1025, 1026, 1027, 1028], [751, 757, 769, 1820, 1823, 1824], [89, 105, 260, 261, 262, 263], [553, 555, 561, 1362, 1374, 1375], [2141, 2143, 2477, 2686, 2689, 2693], [625, 1306, 1641, 2332, 2333, 2334], [33, 68, 71, 72, 73, 74], [1555, 1900, 1914, 2201, 2202, 2206], [1806, 1809, 1810, 2139, 2475, 2477, 2478], [2986, 2990, 2991, 2992, 2993, 2994], [108, 294, 656, 657, 658], [970, 980, 1462, 2162, 2166, 2167], [558, 932, 942, 943, 944, 945], [1756, 1757, 1758, 1759, 1760, 1761, 1762], [1831, 1837, 1843, 2168, 2171, 2172], [613, 617, 671, 674, 675, 676, 677], [2052, 2058, 2580, 2792, 2794, 2795], [59, 282, 442, 444, 445], [2681, 2789, 2927, 2929, 2931], [1236, 1596, 1859, 1864, 1866, 1869, 1873], [448, 449, 450, 451, 452, 453], [712, 1058, 1066, 1794, 1795, 1796], [108, 109, 110, 111, 112, 113], [1086, 1090, 1092, 1093, 1094, 1095], [75, 76, 77, 78, 79, 80], [604, 683, 689, 690, 691, 692], [118, 322, 331, 332, 333, 334], [765, 771, 781, 1135, 1139, 1143], [2977, 2979, 2982, 3010, 3015, 3016], [382, 383, 1196, 1197, 1198, 1199], [1074, 1235, 1853, 1858, 1859, 1860], [2064, 2599, 2602, 2717, 2718, 2719, 2720], [586, 853, 857, 861, 863, 864], [339, 620, 621, 622, 623], [249, 528, 605, 682, 687, 689], [940, 1354, 1628, 1629, 1630, 1631], [632, 2343, 2344, 2345, 2346, 2347], [587, 595, 852, 860, 861, 862], [111, 114, 332, 365, 366, 367], [2437, 2439, 2440, 2441, 2442], [1497, 1499, 1501, 1847, 1849, 1850], [56, 146, 277, 288, 297, 298], [2312, 2315, 2448, 2454, 2456, 2457], [218, 230, 238, 522, 531, 532], [2340, 2394, 2395, 2396, 2397, 2398], [1972, 2267, 2507, 2508, 2509], [2618, 2621, 2622, 2623, 2624, 2625], [44, 45, 46, 47, 48, 49], [2274, 2526, 2530, 2531, 2532, 2533], [733, 741, 951, 952, 953, 954], [0, 1, 2, 3, 4, 5], [196, 581, 908, 910, 911, 912], [2342, 2430, 2569, 2576, 2577, 2578, 2579], [34, 41, 67, 68, 69, 70], [2533, 2534, 2704, 2709, 2710], [583, 1695, 1705, 1712, 1713], [1631, 1686, 2016, 2019, 2020, 2021], [302, 303, 304, 305, 306, 307], [821, 831, 1263, 1267, 1269, 1270], [28, 100, 101, 102, 103, 104], [73, 221, 224, 839, 842, 843], [1646, 1691, 1716, 1721, 1722, 1723], [321, 327, 328, 329, 330], [2012, 2015, 2234, 2495, 2501, 2502], [2643, 2754, 2759, 2976, 2978, 2979], [326, 330, 393, 394, 395, 396], [2338, 2422, 2428, 2430, 2431, 2432], [878, 879, 880, 881, 882], [2637, 2641, 2861, 2975, 2976, 2977], [2409, 2608, 2905, 2907, 2908], [385, 389, 1197, 1940, 1941, 1942], [162, 847, 1313, 1320, 1322], [1442, 1445, 1447, 1781, 1782, 1783], [1100, 1107, 1110, 1111, 1112, 1113], [2925, 2988, 3006, 3011, 3013, 3014], [77, 197, 580, 581, 582, 583], [1450, 1790, 1799, 1801, 1802, 1803], [1055, 1056, 1057, 1058, 1059, 1060], [2144, 2145, 2146, 2147, 2148, 2149], [103, 163, 859, 1067, 1070, 1071], [797, 799, 812, 833, 2241, 2242, 2243], [961, 964, 1448, 1449, 1450, 1451], [318, 453, 459, 816, 817, 818], [2255, 2296, 2298, 2299, 2300], [2073, 2327, 3000, 3034, 3040, 3042], [2163, 2165, 2167, 2483, 2489, 2490], [2110, 2111, 2112, 2113, 2114], [2744, 2749, 2753, 2756, 2757, 2758], [809, 1243, 1247, 1248, 1249, 1250, 1251], [431, 432, 439, 440, 441], [1730, 1734, 1738, 2588, 2593, 2597], [2367, 2595, 2647, 2772, 2777, 2779], [1645, 1691, 1692, 1693, 1694], [468, 848, 854, 855, 856, 857], [947, 1031, 1165, 1167, 1168, 1169, 1170], [1649, 1650, 2065, 2066, 2067, 2068], [1549, 1552, 1898, 1924, 1930, 1935], [15, 30, 37, 844, 1303, 1304, 1305], [695, 699, 701, 703, 704, 705], [1145, 1147, 1186, 1528, 1534, 1535], [420, 796, 812, 813, 814, 815], [201, 242, 243, 244, 245, 246], [2043, 2318, 2323, 2324, 2325, 2326], [762, 767, 770, 776, 780, 781], [2958, 2960, 3052, 3058, 3059, 3060], [1607, 2244, 2247, 2252, 2259, 2260], [178, 182, 469, 470, 471, 472], [622, 628, 633, 638, 2343, 2348, 2349], [2638, 2787, 2857, 2861, 2862], [86, 90, 94, 256, 260, 264], [176, 177, 178, 179, 180, 181], [179, 182, 183, 184, 185], [1475, 1480, 1484, 1487, 1490, 1491], [790, 1205, 1209, 1210, 1211, 1212], [304, 311, 312, 313, 314, 315], [2729, 2841, 2842, 2843, 2844], [888, 889, 890, 891, 892], [2963, 2964, 2965, 2966, 2967, 2968], [2942, 3026, 3029, 3048, 3055, 3056], [253, 258, 678, 686, 688, 697], [748, 763, 764, 765, 766, 767], [1083, 1099, 1111, 1744, 1746, 1749], [794, 1206, 1239, 1244, 1245, 1246], [2566, 2574, 2579, 2654, 2655, 2656], [2196, 2197, 2198, 2199, 2200, 2201], [116, 291, 302, 308, 309, 310], [1777, 2109, 2111, 2115, 2116], [2221, 2223, 2493, 2499, 2500], [120, 128, 374, 375, 376, 377], [3002, 3004, 3023, 3033, 3040, 3041], [722, 1088, 1121, 1123, 1124], [1224, 1229, 1533, 1537, 1540, 1541], [2256, 2258, 2260, 2297, 2299], [1953, 1958, 1959, 1960, 1961, 1962], [96, 546, 549, 552, 553, 554], [2326, 2328, 2721, 3000, 3001, 3002], [1258, 1272, 1279, 1283, 1284], [623, 626, 2333, 2348, 2350, 2351], [2460, 2461, 2462, 2463, 2464, 2465], [2714, 2716, 2796, 2800, 2807, 2808], [1428, 1517, 1522, 1757, 1763, 1765], [2376, 2644, 2763, 2764, 2765, 2766], [290, 292, 301, 306, 309, 316], [1060, 1794, 1797, 1798, 1799, 1800], [1863, 1866, 1867, 1868], [1581, 1591, 1594, 1948, 1950, 1951], [2269, 2273, 2521, 2527, 2529, 2530], [1314, 1321, 1323, 1324, 1325, 1326], [1556, 1557, 1558, 1559, 1560, 1561], [746, 1129, 1131, 1132], [1406, 1410, 1413, 1414, 1415, 1416], [1871, 1875, 2190, 2191, 2192], [1217, 1561, 1565, 1566, 1567, 1568], [0, 12, 36, 390, 782, 786, 787], [2360, 2366, 2645, 2647, 2648, 2649, 2650], [2742, 2745, 2758, 2838, 2839, 2840], [350, 353, 370, 652, 654, 655], [2224, 2225, 2226, 2227, 2228, 2229], [2291, 2293, 2295, 2511, 2513, 2514], [599, 1006, 1011, 1012, 1013, 1014], [577, 579, 930, 936, 941], [505, 537, 543, 545, 898, 901, 904], [55, 144, 148, 149, 150, 151], [1422, 1425, 1426, 1760, 1767, 1768], [2617, 2624, 2740, 2899, 2900, 2901], [93, 252, 257, 549, 550, 551], [745, 1227, 1228, 1229, 1230, 1231], [372, 649, 650, 651, 652, 653], [1627, 1969, 1975, 2275, 2281, 2282, 2283], [176, 482, 489, 494, 495, 496], [378, 777, 1185, 1188, 1194, 1195], [1692, 1698, 1714, 1718, 1723, 1724], [2598, 2717, 2774, 2778, 2780, 2781], [1302, 1638, 2051, 2056, 2058, 2059], [3007, 3014, 3021, 3065, 3068, 3071], [1570, 1881, 1888, 1895, 1896, 1897], [1069, 1071, 1808, 2139, 2140, 2141], [1514, 1515, 1516, 1517, 1518], [619, 712, 713, 714, 715, 716], [48, 140, 158, 449, 455, 457], [1138, 1150, 1162, 1175, 1180, 1181], [3017, 3031, 3047, 3053, 3054, 3055], [1152, 1164, 1167, 1466, 1467, 1468], [2360, 2361, 2362, 2363, 2364, 2365], [2603, 2607, 2904, 2905, 2906], [1075, 1095, 1097, 1854, 1858, 1861], [2123, 2125, 2127, 2462, 2468, 2469], [2368, 2587, 2592, 2594, 2595, 2596], [1920, 1937, 1983, 1990, 1991, 1992], [1312, 1318, 1319, 1320, 1321], [1528, 1529, 1530, 1531, 1532, 1533], [1033, 1169, 1467, 1498, 1500, 1501], [352, 631, 654, 2346, 2420, 2426, 2427], [2344, 2429, 2431, 2568, 2575, 2576], [744, 1228, 1409, 1411, 1412, 1413], [2398, 2402, 2433, 2731, 2733, 2734], [344, 627, 639, 1506, 1512, 1513], [2089, 2091, 2389, 2390, 2391, 2392], [3005, 3006, 3007, 3008, 3009, 3010], [834, 2242, 2287, 2290, 2292, 2293], [194, 544, 901, 902, 903], [1294, 1296, 1299, 2046, 2047, 2048], [718, 726, 1098, 1112, 1114, 1115], [338, 343, 621, 627, 628, 629], [785, 787, 791, 1211, 1213, 1214], [80, 198, 217, 523, 524, 532], [1609, 1624, 1894, 1970, 1975, 1976], [2, 13, 624, 1303, 1306, 1307], [1227, 1407, 1411, 1530, 1536, 1537], [377, 381, 774, 777, 778, 779], [2082, 2440, 2651, 2783, 2785], [2086, 2417, 2652, 2784, 2786], [1620, 1908, 1919, 1984, 1989, 1991], [99, 547, 562, 571, 576, 578, 579], [569, 573, 575, 913, 919, 920], [1655, 1656, 1657, 1658, 1659, 1660], [191, 902, 1202, 2211, 2217, 2218], [469, 584, 585, 586, 587, 588], [70, 74, 220, 221, 222, 223], [2790, 2858, 2923, 2929, 2930], [1793, 1797, 1802, 2463, 2467, 2470], [1034, 1038, 1396, 1398, 1400, 1402], [1902, 1903, 1904, 1905, 1906, 1907], [1356, 1628, 1684, 1686, 1687, 1688], [721, 1085, 1088, 1089, 1090, 1091], [1311, 1317, 1324, 1328, 1330, 1333, 1334], [199, 201, 202, 203, 204], [962, 1449, 1804, 1805, 1806], [3025, 3028, 3032, 3039, 3041, 3046], [2504, 2525, 2532, 2534, 2535], [1093, 1125, 1856, 1861, 1865], [564, 565, 566, 567, 568, 569], [40, 67, 191, 192, 193, 194], [1574, 1612, 1615, 1616, 1617, 1618], [1678, 2379, 2385, 2911, 2918, 2919], [730, 1078, 1747, 2101, 2105, 2107], [44, 135, 143, 430, 432, 433], [1183, 1405, 1407, 1408, 1409, 1410], [1973, 2282, 2289, 2508, 2513, 2515], [2650, 2773, 2779, 2851, 2855, 2856], [2438, 2441, 2443, 2444, 2445], [355, 630, 631, 632, 633, 634], [1261, 1264, 1270, 1271, 1272, 1273], [727, 1117, 1127, 1132, 1525, 1527], [1192, 1200, 1547, 1550, 1551, 1552], [2936, 2939, 2984, 2995, 2996, 2997], [2362, 2366, 2367, 2368, 2369, 2370], [2625, 2730, 2737, 2899, 2902, 2903], [1371, 1389, 1699, 1719, 1724, 1725], [1103, 1106, 1429, 1743, 1753, 1754, 1755], [231, 241, 521, 529, 530, 531], [2318, 2319, 2320, 2321, 2322], [1037, 1040, 1495, 1496, 1497], [300, 307, 316, 317, 318, 319], [850, 858, 1070, 1807, 1808, 1809], [2014, 2226, 2232, 2234, 2235, 2236], [246, 250, 255, 681, 687, 688], [555, 556, 557, 558, 559, 560], [119, 125, 126, 127, 128, 129], [2359, 2724, 2812, 2817, 2818, 2819], [2033, 2075, 2412, 2414, 2415], [2631, 2636, 2640, 2641, 2642, 2643], [208, 211, 212, 213, 214, 215], [56, 57, 58, 59, 60, 61], [2746, 2761, 2839, 2869, 2872, 2873], [364, 367, 369, 663, 665, 666], [1221, 1222, 1223, 1224, 1225, 1226], [1378, 1385, 1632, 1635, 1636, 1637], [416, 419, 425, 795, 796, 797], [2947, 2961, 3050, 3057, 3058], [1494, 1496, 1846, 1847, 1848], [180, 476, 480, 482, 483, 484], [1569, 1570, 1571, 1572, 1573], [1208, 1209, 1543, 1876, 1877, 1878], [183, 471, 865, 868, 869], [1966, 2264, 2270, 2272, 2273, 2274], [1884, 1885, 1886, 1887, 1888, 1889], [2435, 2443, 2676, 2677, 2678, 2679], [2026, 2302, 2556, 2561, 2562], [1694, 1697, 1700, 1706, 1711, 1713, 1714], [2382, 2603, 2604, 2605, 2606], [2613, 2659, 2668, 2670, 2671], [1298, 1300, 2046, 2051, 2052, 2053], [969, 1456, 1462, 1463, 1464, 1465], [2035, 2036, 2037, 2038, 2039, 2040], [1003, 1013, 1476, 1825, 1826, 1827], [205, 206, 207, 208, 209, 210], [696, 703, 996, 998, 999, 1000], [600, 984, 1012, 1469, 1472, 1473], [763, 1133, 1139, 1140, 1141, 1142], [63, 186, 232, 235, 239, 240, 241], [2395, 2623, 2673, 2730, 2731, 2732], [3061, 3062, 3063, 3064, 3065, 3066], [1952, 1953, 1954, 1955, 1956, 1957], [2766, 2770, 2805, 2847, 2849, 2850], [1331, 1350, 1659, 1663, 1664, 1665], [62, 239, 597, 1005, 1010, 1011], [323, 333, 360, 366, 368, 369], [808, 1053, 1249, 1503, 1508, 1510], [504, 508, 515, 898, 899, 900], [1774, 1779, 1780, 2108, 2109], [1956, 1996, 2002, 2003, 2004, 2005], [24, 83, 91, 97, 98, 99], [548, 552, 560, 561, 562, 563], [1492, 1846, 2175, 2181, 2182], [938, 1376, 1629, 1632, 1633, 1634], [559, 563, 578, 933, 941, 944], [2854, 2856, 2896, 2953, 2956, 2962], [2390, 2399, 2400, 2401, 2402], [75, 461, 580, 1704, 1710, 1712], [1019, 1020, 1021, 1022, 1023, 1024], [2418, 2419, 2420, 2421, 2422, 2423], [262, 679, 698, 700, 701, 702], [2035, 2357, 2539, 2543, 2544], [653, 655, 2090, 2419, 2424, 2426], [305, 315, 319, 816, 819, 820], [1952, 1960, 2695, 2697, 2698], [1848, 1850, 1852, 2177, 2182, 2184], [2120, 2128, 2135, 2465, 2469, 2471], [2036, 2045, 2540, 2544, 2545, 2546], [1016, 1431, 1776, 1777, 1778, 1779], [1733, 2062, 2590, 2597, 2600, 2602], [2189, 2192, 2193, 2194, 2195], [1571, 1621, 1902, 1908, 1909, 1910], [878, 883, 888, 893, 894], [2394, 2622, 2661, 2672, 2673, 2674], [1076, 1233, 1235, 1236, 1237, 1238], [2609, 2658, 2664, 2666, 2667, 2668, 2669], [17, 870, 875, 916, 924, 926], [376, 378, 379, 380, 381, 382], [616, 714, 989, 991, 992, 993], [2719, 2813, 2820, 2821, 2822, 2823], [104, 107, 706, 1067, 1068, 1069], [1199, 1201, 1550, 1553, 1554, 1555], [643, 645, 648, 1049, 1051, 1052], [2926, 2933, 2937, 2983, 2988, 2989], [1435, 1444, 1782, 2114, 2118, 2119], [1587, 1599, 1993, 2000, 2008, 2009], [1630, 1633, 2019, 2022, 2023, 2024], [1391, 1392, 1393, 1394, 1395, 1396], [1855, 1860, 1862, 1863, 1864], [1105, 1109, 1113, 1115, 1116, 1119, 1120], [723, 1126, 1127, 1128, 1129], [3, 335, 620, 624, 625, 626], [2300, 2503, 2504, 2505, 2506], [463, 918, 923, 925, 927], [1715, 1721, 1729, 2069, 2586, 2591, 2593], [1222, 1548, 1922, 1928, 1929, 1930], [742, 1230, 1579, 1946, 1948, 1949], [1715, 1716, 1717, 1718, 1719, 1720], [737, 1102, 1427, 1428, 1429, 1430], [1742, 1753, 1771, 2100, 2103, 2106], [1658, 1679, 2087, 2387, 2391, 2393], [2404, 2411, 2626, 2627, 2628, 2629], [2246, 2247, 2248, 2249, 2250, 2251], [113, 115, 285, 291, 292, 293], [265, 273, 274, 275, 276], [347, 352, 353, 354, 355], [1648, 1650, 1651, 1652, 1653, 1654], [1001, 1002, 1003, 1004, 1005, 1006], [1832, 2153, 2157, 2171, 2173, 2174], [771, 772, 773, 774, 775, 776], [1755, 1762, 1766, 1769, 1771, 1772], [2594, 2601, 2771, 2777, 2778], [5, 336, 342, 390, 391, 392], [1021, 2159, 2160, 2161, 2164, 2165], [681, 682, 683, 684, 685, 686], [1611, 1623, 1886, 1892, 1893, 1894], [313, 819, 826, 829, 830, 831], [2072, 2319, 2325, 2327, 2328, 2329], [1140, 1153, 1157, 1158, 1159], [975, 979, 1018, 1775, 1778, 1780], [2491, 2492, 2493, 2494, 2495, 2496], [802, 832, 2280, 2286, 2287, 2288], [719, 724, 1123, 1128, 1130], [2750, 2755, 2759, 2760, 2761, 2762], [1600, 1999, 2005, 2006, 2007, 2008], [1072, 1073, 1074, 1075, 1076, 1077], [565, 574, 928, 934, 935, 936], [429, 439, 454, 1260, 1266, 1273, 1274], [373, 649, 662, 1338, 1341, 1346], [2775, 2781, 2826, 2829, 2830, 2831], [960, 1448, 1790, 1791, 1792, 1793], [2403, 2628, 2630, 2631, 2632, 2633], [206, 219, 229, 234, 237, 238], [2076, 2320, 2329, 2413, 2414], [259, 263, 264, 678, 679, 680], [2039, 2358, 2722, 2724, 2725, 2726], [188, 236, 506, 536, 541, 543], [1384, 1727, 1728, 1735, 1737, 1738, 1739], [1819, 1830, 2146, 2151, 2153, 2154], [1454, 1789, 2122, 2124, 2125], [672, 1056, 1061, 1063, 1064, 1065], [846, 1301, 1304, 1638, 1639, 1640], [735, 736, 737, 738, 739], [325, 393, 644, 646, 647, 648], [851, 862, 963, 1804, 1807, 1810], [567, 914, 919, 921, 922, 923], [2356, 2452, 2542, 2543, 2547, 2549], [1701, 1702, 1703, 1704, 1705, 1706], [1932, 2011, 2219, 2494, 2500, 2501], [2760, 2872, 2874, 2875, 2876, 2877], [1241, 1251, 1285, 1542, 1545, 1546], [1551, 1554, 1898, 1899, 1900, 1901], [1437, 1438, 1439, 1440, 1441, 1442], [2032, 2074, 2998, 3035, 3042, 3043], [1247, 1285, 1286, 1287, 1288, 1289], [1660, 1665, 1666, 1677, 1678, 1679, 1680], [1210, 1564, 1567, 1876, 1880, 1883], [614, 615, 616, 617, 618, 619], [1239, 1240, 1241, 1242, 1243], [738, 1101, 1102, 1103, 1104, 1105], [743, 953, 1412, 1415, 1417, 1418], [2249, 2294, 2510, 2511, 2512], [20, 22, 570, 917, 920, 926], [1923, 1929, 1931, 1932, 1933, 1934], [2537, 2553, 2558, 2559, 2563], [1822, 1824, 1839, 1840, 1844, 1845], [789, 793, 1205, 1206, 1207, 1208], [1118, 1120, 1523, 1524, 1525], [2029, 2084, 2415, 2416, 2417], [986, 1488, 1817, 2144, 2150, 2151], [784, 1203, 1213, 1559, 1562, 1563], [2577, 2654, 2657, 2663, 2664, 2665], [398, 407, 417, 795, 798, 799], [1148, 1182, 1408, 1529, 1535, 1536], [1669, 1671, 1673, 1675, 1676], [2610, 2669, 2767, 2768, 2769, 2770], [2853, 2886, 2891, 2950, 2954, 2956], [1996, 1997, 1998, 1999, 2000, 2001], [1675, 2380, 2382, 2383, 2384], [1471, 1473, 1821, 1834, 1840, 1841], [728, 729, 730, 731, 732, 733, 734], [1578, 1965, 1985, 2240, 2261, 2264, 2265], [1430, 1754, 1758, 1765, 1766], [651, 1347, 2088, 2090, 2091, 2092], [2254, 2298, 2505, 2517, 2522, 2524], [1163, 1166, 1170, 1174, 1178, 1180], [1904, 1915, 1918, 1927, 1936, 1939], [1335, 1336, 1337, 1338, 1339, 1340], [1275, 1276, 1277, 1278, 1279], [394, 646, 800, 804, 805, 806], [670, 1063, 1441, 1443, 1446, 1447], [1680, 2385, 2386, 2387, 2388], [1416, 1418, 1419, 1750, 1751, 1752], [873, 877, 891, 896, 897], [650, 1339, 1346, 1347, 1348, 1349], [2985, 2991, 2996, 3038, 3044, 3045], [1967, 2272, 2531, 2705, 2709, 2711], [2788, 2857, 2858, 2859, 2860], [139, 142, 157, 158, 159], [492, 498, 591, 955, 956, 957], [351, 359, 370, 371, 372, 373], [966, 967, 968, 969, 970, 971], [2355, 2451, 2549, 2814, 2817, 2824], [45, 136, 138, 141, 143], [200, 204, 247, 518, 524, 525], [3051, 3054, 3060, 3062, 3067, 3069], [1878, 1882, 1883, 1889, 1890, 1897], [568, 572, 574, 575, 576, 577], [813, 1606, 2241, 2244, 2245, 2246], [928, 929, 930, 931, 932, 933], [1964, 1987, 2229, 2237, 2239, 2240], [2536, 2537, 2538, 2539, 2540, 2541, 2542], [1961, 2698, 2699, 2700, 2701], [31, 71, 844, 845, 846], [1340, 1345, 1349, 1656, 1661, 1662], [818, 820, 830, 1262, 1267, 1268], [311, 403, 411, 412, 413, 414], [1287, 1626, 2276, 2281, 2284], [1598, 1602, 1869, 1870, 1871, 1872], [2798, 2799, 2800, 2801, 2802, 2803], [2365, 2374, 2375, 2376, 2377, 2378], [2811, 2818, 2821, 2832, 2833, 2834], [732, 1232, 1580, 1584, 1591, 1592], [2859, 2924, 2930, 3005, 3011, 3012], [1974, 1978, 2262, 2266, 2267, 2268], [27, 81, 87, 88, 89, 90], [848, 849, 850, 851, 852, 853], [1290, 1651, 1701, 1707, 1708, 1709], [62, 63, 64, 65, 66], [1171, 1172, 1173, 1174, 1175, 1176], [2771, 2772, 2773, 2774, 2775, 2776], [973, 1042, 1043, 1046, 1047], [950, 1032, 1393, 1397, 1398, 1399], [2268, 2271, 2507, 2520, 2528, 2529], [2041, 2331, 2545, 2551, 2552], [2381, 2384, 2605, 2913, 2919, 2920], [240, 530, 601, 1004, 1009, 1010], [556, 1360, 1370, 1372, 1373, 1374], [2657, 2658, 2659, 2660, 2661, 2662], [1041, 1043, 1044, 1045], [1391, 1516, 1520, 1756, 1763, 1764], [1963, 1964, 1965, 1966, 1967, 1968], [1379, 1380, 1381, 1382, 1383, 1384], [1478, 1479, 1480, 1481, 1482], [2701, 2703, 2707, 2708], [181, 185, 475, 480, 481], [126, 758, 759, 760, 761, 762], [702, 704, 707, 709, 710, 711], [1745, 1748, 1749, 2099, 2106, 2107], [929, 935, 937, 938, 939, 940], [2611, 2767, 2849, 2889, 2892, 2895], [983, 985, 1469, 1470, 1471], [557, 943, 1373, 1380, 1387, 1388], [2338, 2339, 2340, 2341, 2342], [1332, 1334, 1344, 1657, 1662, 1663], [2070, 2369, 2371, 2585, 2591, 2592], [992, 994, 995, 996, 997], [1867, 1872, 1873, 1874, 1875], [1903, 1910, 1918, 1919, 1920, 1921], [76, 210, 214, 216, 460, 461, 462], [2837, 2866, 3003, 3023, 3024, 3025], [392, 786, 788, 789, 790, 791], [1288, 1545, 1625, 1885, 1891, 1892], [2848, 2850, 2852, 2885, 2891, 2892], [1957, 1958, 2003, 2224, 2230, 2231], [731, 952, 2098, 2104, 2105], [1583, 1586, 1587, 1588, 1589, 1590], [527, 602, 604, 605, 606, 607], [441, 1258, 1259, 1260, 1261], [729, 1073, 1078, 1079, 1080, 1081], [1383, 1386, 1635, 1737, 1740, 1741], [153, 659, 1310, 1316, 1327, 1328], [329, 395, 397, 398, 399, 400], [1586, 1593, 1993, 1994, 1995], [867, 868, 882, 886, 887], [46, 428, 429, 430, 431], [278, 289, 298, 299, 300, 301], [150, 152, 153, 154, 155, 156], [358, 362, 371, 662, 663, 664], [2732, 2734, 2736, 2737, 2738, 2739], [248, 519, 525, 526, 527, 528], [1731, 2060, 2061, 2062, 2063, 2064], [551, 554, 906, 1361, 1363, 1375], [815, 1256, 1603, 1606, 1607, 1608], [2148, 2154, 2156, 2157, 2158, 2159], [1732, 2061, 2093, 2450, 2458, 2459], [154, 295, 657, 659, 660, 661], [1783, 1784, 2112, 2117, 2118], [2725, 2819, 2833, 2835, 2836, 2837], [1212, 1214, 1560, 1563, 1564, 1565], [810, 1248, 1286, 2278, 2284, 2285], [1104, 1106, 1107, 1108, 1109], [715, 991, 995, 2685, 2691, 2692], [346, 354, 630, 635, 636, 637], [1813, 1815, 1851, 2178, 2184, 2185], [1589, 1597, 1599, 1600, 1601, 1602], [611, 669, 670, 671, 672, 673], [2055, 2335, 2572, 2712, 2791, 2796, 2797], [54, 60, 144, 145, 146, 147], [647, 805, 807, 1051, 1053, 1054], [2993, 3018, 3027, 3029, 3030, 3031, 3032], [1002, 1008, 1474, 1475, 1476, 1477], [1468, 1500, 1811, 1849, 1851, 1852], [72, 842, 845, 1297, 1300, 1301, 1302], [2745, 2746, 2747, 2748, 2749, 2750], [2990, 3030, 3037, 3045, 3046], [1305, 1307, 1639, 1641, 1642, 1643], [109, 365, 656, 665, 667, 668], [1394, 1401, 1515, 1519, 1520], [1644, 1653, 1693, 1703, 1709, 1711], [1453, 2121, 2129, 2134, 2135], [23, 97, 570, 571, 572, 573], [1605, 1608, 2257, 2258, 2259], [1137, 1146, 1147, 1148, 1149, 1150], [1216, 1913, 1917, 2200, 2204, 2206], [472, 585, 863, 865, 866, 867], [954, 1417, 1751, 2097, 2102, 2104], [913, 914, 915, 916, 917, 918], [2354, 2373, 2375, 2581, 2583, 2584], [274, 497, 956, 2131, 2136, 2137], [2403, 2404, 2405, 2406, 2407], [2949, 2950, 2951, 2952, 2953], [276, 965, 2130, 2134, 2136], [1029, 1036, 1037, 1038, 1039], [972, 1047, 1773, 1774, 1775], [1962, 1968, 2238, 2700, 2706, 2708, 2711], [691, 693, 998, 1479, 1483, 1485], [2634, 2635, 2636, 2637, 2638], [1997, 2004, 2225, 2230, 2232, 2233], [2909, 2910, 2911, 2912, 2913, 2914], [166, 173, 465, 466, 467, 468], [2554, 2555, 2556, 2557, 2558], [1403, 1414, 1419, 1420, 1421, 1422], [49, 428, 448, 454, 455, 456], [2060, 2446, 2455, 2459, 2816, 2824, 2825], [2743, 2757, 2900, 2966, 2972, 2973], [1636, 1740, 2094, 2303, 2306, 2307], [747, 748, 749, 750, 751], [1640, 1643, 2054, 2055, 2056, 2057], [900, 903, 904, 2212, 2215, 2218], [1196, 1553, 1941, 2197, 2202, 2203], [2305, 2307, 2309, 2311, 2312, 2313], [1955, 2002, 2006, 2187, 2188, 2189], [907, 909, 912, 1357, 1363, 1364], [2614, 2620, 2670, 2675, 2727, 2728, 2729], [1134, 1141, 1158, 1161, 1162, 1163], [1634, 1637, 2023, 2303, 2304, 2305], [112, 114, 115, 116, 117, 118], [990, 993, 997, 1000, 1482, 1485, 1486], [2030, 2078, 2083, 2084, 2085, 2086], [2040, 2044, 2324, 2721, 2722, 2723], [379, 1189, 1194, 1198, 1200, 1201], [1220, 1569, 1879, 1896, 1905, 1909, 1911], [2923, 2924, 2925, 2926, 2927, 2928], [1187, 1193, 1195, 1531, 1534, 1538], [2029, 2030, 2031, 2032, 2033, 2034], [948, 1168, 1171, 1177, 1178, 1179], [609, 1025, 1432, 1434, 1435, 1436], [1572, 1613, 1622, 1887, 1893, 1895], [119, 120, 121, 122, 123, 124], [47, 137, 139, 140, 141], [1351, 1664, 1666, 1667, 1668, 1669], [2128, 2129, 2130, 2131, 2132, 2133], [1151, 1152, 1153, 1154, 1155, 1156], [438, 823, 828, 1275, 1280, 1281], [6, 7, 8, 9, 10, 11], [2405, 2630, 2635, 2639, 2640], [1683, 1685, 1688, 1689, 1690], [1577, 1616, 1977, 2261, 2262, 2263], [2898, 2946, 2952, 2959, 2960, 2961, 2962], [734, 740, 951, 1579, 1580, 1581], [123, 129, 130, 131, 132, 133], [1045, 1493, 2176, 2181, 2183], [127, 374, 758, 775, 779, 780], [1215, 1216, 1217, 1218, 1219, 1220], [462, 836, 1293, 1702, 1707, 1710], [716, 1795, 2473, 2684, 2690, 2691], [2317, 2538, 2548, 2554, 2559, 2560], [588, 590, 592, 594, 595, 596], [1149, 1176, 1181, 1182, 1183, 1184], [946, 947, 948, 949, 950], [2096, 2097, 2098, 2099, 2100, 2101], [2793, 2795, 2797, 2802, 2808, 2810], [1998, 2233, 2235, 2496, 2498, 2502], [170, 174, 876, 892, 895, 896], [2829, 2897, 2944, 2946, 2947, 2948], [2589, 2596, 2598, 2599, 2600, 2601], [2811, 2812, 2813, 2814, 2815, 2816], [1544, 1546, 1877, 1884, 1890, 1891], [2067, 2353, 2364, 2372, 2373, 2374], [2446, 2447, 2448, 2449, 2450], [312, 412, 426, 825, 827, 829], [949, 1177, 1397, 1423, 1424, 1425], [2882, 2957, 3059, 3066, 3069, 3072], [637, 640, 1048, 1505, 1511, 1512], [1575, 1618, 1619, 1980, 1986, 1989], [1348, 1655, 1661, 2087, 2088, 2089], [2336, 2565, 2570, 2572, 2573, 2574], [1556, 2198, 2205, 2209, 2213, 2216], [680, 685, 694, 697, 698, 699], [1687, 1690, 2016, 2017, 2018], [739, 1101, 1119, 1524, 1526], [81, 82, 83, 84, 85, 86], [2092, 2389, 2400, 2418, 2424, 2425], [2679, 2682, 2928, 2931, 2932, 2933], [740, 741, 742, 743, 744, 745], [2063, 2718, 2815, 2820, 2825], [2868, 2941, 3024, 3026, 3027, 3028], [2739, 2902, 2910, 2915, 2916, 2917], [2020, 2022, 2025, 2026, 2027, 2028], [125, 133, 760, 981, 982, 983], [266, 275, 490, 493, 497, 498], [411, 418, 421, 425, 426, 427], [684, 692, 693, 694, 695, 696], [131, 501, 510, 511, 512, 513], [1931, 1938, 1990, 2010, 2011, 2012], [1979, 1980, 1981, 1982, 1983, 1984], [664, 666, 668, 1335, 1341, 1342], [92, 254, 256, 257, 258, 259], [2275, 2276, 2277, 2278, 2279, 2280], [755, 1155, 1160, 1457, 1460, 1461], [658, 661, 667, 1309, 1336, 1342, 1343], [51, 52, 53, 54, 55], [2840, 2844, 2845, 2869, 2870, 2871], [1221, 1928, 1933, 1945, 2219, 2220, 2221], [50, 134, 135, 136], [422, 427, 436, 824, 827, 828], [773, 778, 1144, 1185, 1186, 1187], [1736, 1739, 1741, 2093, 2094, 2095], [2034, 2072, 2073, 2074, 2075, 2076], [1601, 1870, 2007, 2187, 2190, 2193], [340, 792, 1244, 1507, 1509, 1513], [57, 277, 278, 279, 280], [1, 12, 13, 14, 15], [1459, 1461, 1465, 1812, 1814, 1815], [1154, 1460, 1466, 1811, 1812, 1813], [2880, 2884, 2890, 2894, 2949, 2954, 2955], [2619, 2621, 2662, 2671, 2674, 2675], [841, 843, 1295, 1297, 1298, 1299], [1133, 1134, 1135, 1136, 1137, 1138], [4, 335, 336, 337, 338, 339], [1312, 1313, 1314, 1315, 1316, 1317], [29, 88, 102, 105, 106, 107], [132, 512, 598, 981, 984, 985], [747, 761, 766, 768, 769, 770], [593, 596, 955, 958, 959, 960, 961], [2649, 2846, 2851, 2852, 2853, 2854], [1982, 1992, 2010, 2013, 2014, 2015], [2506, 2518, 2524, 2525, 2526, 2527], [1082, 1083, 1084, 1085, 1086, 1087], [2828, 2831, 2863, 2940, 2944, 2945], [64, 509, 511, 597, 598, 599, 600], [2263, 2265, 2266, 2269, 2270, 2271], [2632, 2642, 2748, 2752, 2754, 2755], [966, 972, 973, 974, 975, 976], [1942, 1944, 2196, 2203, 2207, 2213, 2214], [1219, 1906, 1911, 1912, 1913], [6, 16, 21, 22, 23, 24], [79, 209, 216, 217, 218, 219], [708, 711, 1068, 2140, 2142, 2143], [2865, 2867, 2940, 2941, 2942, 2943], [78, 195, 196, 197, 198, 199, 200], [324, 361, 368, 642, 644, 645], [2345, 2421, 2427, 2428, 2429], [2626, 2751, 2756, 2965, 2971, 2972], [2762, 2874, 2978, 2980, 2981, 2982], [303, 310, 314, 404, 413, 415], [2037, 2041, 2042, 2043, 2044, 2045], [1489, 1491, 1816, 1817, 1818, 1819], [754, 1455, 1456, 1457, 1458, 1459], [2339, 2397, 2399, 2423, 2425, 2432, 2433], [1574, 1575, 1576, 1577, 1578], [750, 756, 764, 1142, 1156, 1159, 1160], [357, 360, 361, 362, 363, 364], [405, 408, 414, 416, 417, 418], [1576, 1979, 1985, 1986, 1987, 1988], [2175, 2176, 2177, 2178, 2179, 2180], [2883, 2951, 2955, 2957, 2958, 2959], [1452, 2120, 2121, 2122, 2123], [518, 519, 520, 521, 522, 523], [2943, 2945, 2948, 3049, 3056, 3057], [491, 496, 589, 591, 592, 593], [2377, 2583, 2764, 2801, 2804, 2809], [2987, 2989, 2994, 3013, 3019, 3021, 3022], [2170, 2172, 2174, 2481, 2487, 2488], [856, 864, 866, 881, 885, 886], [2876, 2878, 2881, 2882, 2883, 2884], [159, 283, 447, 450, 457, 458], [1238, 1582, 1588, 1596, 1597, 1598], [2447, 2451, 2452, 2453, 2454, 2455], [736, 1427, 1518, 1521, 1522], [2885, 2886, 2887, 2888, 2889, 2890], [1215, 1558, 1568, 2199, 2204, 2205], [2156, 2164, 2173, 2484, 2488, 2490], [419, 420, 421, 422, 423, 424], [245, 251, 252, 253, 254, 255], [1024, 1028, 2149, 2155, 2158, 2160], [1752, 1770, 1772, 2096, 2102, 2103], [1218, 1566, 1879, 1880, 1881, 1882], [2277, 2283, 2288, 2289, 2290, 2291], [84, 95, 98, 546, 547, 548], [69, 193, 220, 538, 542, 544, 545], [1057, 1064, 1798, 2460, 2466, 2467], [1291, 1652, 1708, 2047, 2049, 2050], [615, 986, 987, 988, 989, 990], [1089, 1092, 1122, 1124, 1125], [1969, 1970, 1971, 1972, 1973, 1974], [2068, 2071, 2363, 2370, 2371, 2372], [1439, 1788, 2124, 2126, 2127], [921, 927, 1681, 1682, 1683], [1731, 1732, 1733, 1734, 1735, 1736], [388, 517, 1940, 1943, 1944], [35, 39, 40, 41, 42, 43], [1190, 1223, 1539, 1547, 1548, 1549], [1188, 1189, 1190, 1191, 1192, 1193], [1077, 1081, 1087, 1094, 1096, 1097], [2564, 2565, 2566, 2567, 2568, 2569], [1353, 1667, 1670, 1672, 1673], [1792, 2133, 2138, 2464, 2470, 2471], [1308, 1333, 1337, 1343, 1344, 1345], [705, 709, 994, 999, 2688, 2692, 2694], [1173, 1184, 1403, 1404, 1405, 1406], [1644, 1645, 1646, 1647, 1648, 1649], [1204, 1557, 1562, 2210, 2216, 2217], [1585, 1590, 1592, 1593, 1594, 1595], [2028, 2308, 2314, 2555, 2560, 2561], [2386, 2735, 2738, 2912, 2916, 2918], [2656, 2663, 2666, 2713, 2715, 2716], [618, 676, 713, 1059, 1062, 1066], [594, 860, 958, 962, 963, 964], [2901, 2903, 2915, 2968, 2973, 2974], [202, 242, 247, 248, 249, 250], [1922, 1923, 1924, 1925, 1926, 1927], [1325, 1329, 1330, 1331, 1332], [473, 478, 485, 486], [612, 675, 1026, 2147, 2152, 2155], [1477, 1490, 1816, 1826, 1828, 1829], [1437, 1781, 1784, 1785, 1786], [52, 58, 145, 443, 444], [190, 499, 505, 506, 507, 508], [345, 636, 641, 1048, 1049, 1050], [1080, 1084, 1096, 1746, 1747, 1748], [320, 321, 322, 323, 324, 325, 326], [2615, 2727, 2741, 2838, 2842, 2845], [533, 534, 535, 536, 537, 538], [2615, 2616, 2617, 2618, 2619, 2620], [11, 25, 26, 27, 28, 29], [942, 1377, 1379, 1385, 1386, 1387], [1654, 2049, 2066, 2352, 2353, 2354], [2516, 2517, 2518, 2519, 2520, 2521], [148, 152, 161, 1315, 1322, 1327], [1901, 1907, 1912, 1914, 1915, 1916, 1917], [725, 1114, 1116, 1117, 1118], [53, 149, 160, 161, 162], [1995, 2001, 2009, 2491, 2497, 2498], [2079, 2434, 2435, 2436, 2437, 2438], [749, 752, 753, 754, 755, 756, 757], [1818, 1828, 1830, 1831, 1832, 1833], [2616, 2740, 2741, 2742, 2743, 2744], [608, 609, 610, 611, 612, 613], [1262, 1263, 1264, 1265, 1266], [2243, 2245, 2248, 2292, 2294, 2295], [1717, 1726, 1728, 1729, 1730], [451, 456, 817, 1265, 1268, 1274], [2981, 3009, 3016, 3063, 3070, 3071], [2479, 2480, 2481, 2482, 2483, 2484], [660, 1308, 1309, 1310, 1311], [2031, 2081, 2083, 2934, 2995, 2998, 2999], [1455, 1464, 2166, 2482, 2486, 2489], [464, 872, 915, 924, 925], [2843, 2870, 2879, 2887, 2893, 2894], [205, 233, 237, 534, 539, 541], [2834, 2836, 2864, 2866, 2867, 2868], [821, 822, 823, 824, 825, 826], [2474, 2476, 2478, 2683, 2689, 2690], [822, 1269, 1271, 1278, 1281, 1283], [772, 1136, 1143, 1144, 1145, 1146], [710, 2142, 2687, 2693, 2694], [1642, 2054, 2332, 2335, 2336, 2337], [65, 186, 187, 188, 189, 190], [207, 215, 226, 533, 539, 540], [968, 1463, 1814, 2179, 2185, 2186], [7, 21, 26, 82, 87, 91], [1668, 1676, 1677, 2379, 2380, 2381], [2997, 2999, 3036, 3043, 3044], [614, 674, 988, 2145, 2150, 2152], [100, 163, 164, 165, 166, 167]]}

==> rates_results/dim2_voronoi/meshes/voronoi2d_random_N4_lloyd_tol0.25.json <==
{"info": {"d": 2, "N": 4, "amp": 0.0, "seeds": "random", "lloyd_iterations": 72, "face_tol": 0.25, "fix_iterations": 2, "cells": 16, "faces": 49, "dropped_degenerate_ridges": 0, "boundary_faces": 17, "vertices": 34, "h": 0.37262173588432546, "faces_per_cell": [4, 5.0625, 6], "diam_over_inradius_max": 3.5358636330544573, "volume_sum": 1.0}, "vertices": [[0.30319054416060565, 0.2639486136479421], [0.24035130332110993, 0.17895783712488872], [0.4902629687343967, 0.23037219489241575], [0.7722222293840798, 0.23955716542102354], [0.520396148314094, 0.0], [0.7281321328520649, 2.7755575615628914e-17], [0.303479171654497, 0.736072294551729], [0.0, 0.21387247446289376], [0.26187134236295295, 0.39876559712139614], [0.31202785140626177, 0.5002033513920786], [0.26214422606335425, 0.6015714596641336], [0.0, 0.38832905385280303], [0.0, 0.6122951363539726], [0.0, 0.0], [0.26201916788512913, 0.0], [1.0, 0.0], [1.0, 0.24643687681873266], [0.24050218440778492, 0.8214098076702286], [0.0, 1.0], [0.262156360846574, 1.0], [2.7755575615628914e-17, 0.786215033922409], [0.48872931936475855, 0.4999428842505363], [0.5857991441281947, 0.33242250718771676], [0.6938191596051968, 0.32972940969493747], [1.0, 1.0], [0.5863623660110829, 0.6673092386878117], [0.49045167696372144, 0.769774018977743], [0.520697299344298, 1.0], [0.7282553420028168, 1.0], [0.7723938616301326, 0.7603979627958452], [0.6935725911167534, 0.6699074500264564], [0.7931374370307587, 0.49988937177873305], [1.0, 0.49996313734163134], [1.0, 0.7533531737551961]], "faces": [{"v": [8, 11]}, {"v": [7, 11]}, {"v": [1, 7]}, {"v": [0, 1]}, {"v": [0, 8]}, {"v": [11, 12]}, {"v": [10, 12]}, {"v": [8, 9]}, {"v": [9, 10]}, {"v": [13, 14]}, {"v": [4, 14]}, {"v": [1, 14]}, {"v": [7, 13]}, {"v": [0, 2]}, {"v": [2, 4]}, {"v": [15, 16]}, {"v": [5, 15]}, {"v": [3, 5]}, {"v": [3, 16]}, {"v": [17, 19]}, {"v": [17, 20]}, {"v": [18, 19]}, {"v": [18, 20]}, {"v": [6, 10]}, {"v": [6, 17]}, {"v": [12, 20]}, {"v": [9, 21]}, {"v": [2, 22]}, {"v": [21, 22]}, {"v": [4, 5]}, {"v": [3, 23]}, {"v": [22, 23]}, {"v": [6, 26]}, {"v": [21, 25]}, {"v": [25, 26]}, {"v": [19, 27]}, {"v": [26, 27]}, {"v": [27, 28]}, {"v": [24, 28]}, {"v": [29, 30]}, {"v": [29, 33]}, {"v": [30, 31]}, {"v": [31, 32]}, {"v": [32, 33]}, {"v": [25, 30]}, {"v": [28, 29]}, {"v": [24, 33]}, {"v": [23, 31]}, {"v": [16, 32]}], "face_cells": [[4, 10], [4, -1], [4, 2], [4, 1], [4, 9], [10, -1], [10, 15], [10, 9], [10, 13], [2, -1], [1, -1], [2, 1], [2, -1], [1, 9], [1, 5], [11, -1], [11, -1], [11, 5], [11, 3], [14, 0], [14, 15], [14, -1], [14, -1], [15, 13], [15, 0], [15, -1], [9, 13], [9, 5], [9, 6], [5, -1], [5, 3], [5, 6], [13, 0], [13, 6], [13, 12], [0, -1], [0, 12], [12, -1], [7, -1], [8, 12], [8, 7], [8, 6], [8, 3], [8, -1], [12, 6], [12, 7], [7, -1], [6, 3], [3, -1]], "cells": [[19, 24, 32, 35, 36], [3, 10, 11, 13, 14], [2, 9, 11, 12], [18, 30, 42, 47, 48], [0, 1, 2, 3, 4], [14, 17, 27, 29, 30, 31], [28, 31, 33, 41, 44, 47], [38, 40, 45, 46], [39, 40, 41, 42, 43], [4, 7, 13, 26, 27, 28], [0, 5, 6, 7, 8], [15, 16, 17, 18], [34, 36, 37, 39, 44, 45], [8, 23, 26, 32, 33, 34], [19, 20, 21, 22], [6, 20, 23, 24, 25]]}

==> rates_results/dim2_voronoi/meshes/voronoi2d_random_N64_lloyd_tol0.25.json <==
{"info": {"d": 2, "N": 64, "amp": 0.0, "seeds": "random", "lloyd_iterations": 1000, "face_tol": 0.25, "fix_iterations": 6, "cells": 4096, "faces": 12289, "dropped_degenerate_ridges": 0, "boundary_faces": 247, "vertices": 8194, "h": 0.023730049774937978, "faces_per_cell": [4, 5.940185546875, 7], "diam_over_inradius_max": 3.611786034682227, "volume_sum": 1.0}, "vertices": [[0.5180334852831175, 0.5444081232036623], [0.620498864162349, 0.9534531495549341], [0.7926475777107311, 0.9753581571910743], [0.12354726423493907, 0.15816752026485256], [0.1159556215382035, 0.15969227578377154], [0.45238901287612143, 0.5534088802337693], [0.44266720505921625, 0.5469224163822252], [0.6285519203072079, 0.9353603159707836], [0.6353933831529494, 0.9417832101739418], [0.6282520936443197, 0.9673379216209743], [0.6362835730789191, 0.9711222989250272], [0.6266745425967246, 0.9554814493333793], [0.6344361544283007, 0.9506214460737261], [0.6869402090294727, 0.9741701471531243], [0.686512191231835, 0.9831196177887691], [0.6532351654592303, 0.9719585587810703], [0.6438228550771201, 0.9667346565669183], [0.644456746875583, 0.9568265053792278], [0.6365211192380076, 0.9823917993659866], [0.6311299768800133, 0.9861809558718316], [0.6304111952455675, 1.0], [0.7891644886771753, 0.9438462062225612], [0.6227832541193326, 0.8921805379621744], [0.7219611311894587, 0.9492464157122098], [0.7246382119102275, 0.9304775849648753], [0.7147982011370375, 0.934190641511138], [0.7138228724136584, 0.9433493250353412], [0.6951208174341265, 0.9694271930073307], [0.738623460116818, 0.9586701301591174], [0.7558179309636976, 0.9522678552126924], [0.7831121779303089, 0.9364013302610589], [0.7882385095603185, 0.9267342030028347], [0.6545459044037814, 0.8983618045186941], [0.6531620544891423, 0.908903819345276], [0.6864056949376732, 0.9122139763819767], [0.687458693362663, 0.9023522696577754], [0.8423199019433685, 0.6148188533790159], [0.8387502566054048, 0.6241028937923078], [0.6184375911410686, 0.8138709907957737], [0.6145219036715853, 0.7947285598124192], [0.628116050873125, 0.8733565894937235], [0.5044382353570904, 0.5883897114795905], [0.4983436676229823, 0.5721855031650113], [0.505704834990664, 0.577586703799627], [0.10844718144300604, 0.15227508923637104], [0.1050400907496103, 0.13470439734259704], [0.11240023719001013, 0.14239111431485052], [0.13242270999062516, 0.032335910297311816], [0.14867911726761548, 0.04218740573795645], [0.1480799911309415, 0.032690734195443466], [0.14067122590810746, 0.028500878685898005], [0.11776125898490826, 0.10780161439543007], [0.10914905796114856, 0.12498364902070108], [0.11904836353755657, 0.09149981398531457], [0.12264270476496388, 0.09728385555275877], [0.12745609454810106, 0.14862948457425146], [0.12040413489490649, 0.1408607426174432], [0.5196507339220552, 0.533951674301042], [0.5097491038638456, 0.5476623273983473], [0.49212757623750536, 0.5559255116334398], [0.4998939281744685, 0.5614979592735604], [0.508306756247266, 0.5582646851885749], [0.48394918681936366, 0.55904339217457], [0.45956122543877426, 0.5503617244727781], [0.46117361544320035, 0.5406765605308785], [0.4678523770764023, 0.5563942579035571], [0.47595691710526633, 0.5531714228113511], [0.6470648055253352, 0.9277356035750335], [0.6460925854346469, 0.9372960084955909], [0.6588361907782193, 0.9139807036316023], [0.6578030636690296, 0.9240351866064773], [0.664171667424074, 0.9294451788387935], [0.67466058383843, 0.925503133579703], [0.6755662198411525, 0.9157535087844454], [0.6697757837767897, 0.9106505639911282], [0.6305482340016154, 0.925109888079216], [0.6408413441680052, 0.9222203710219637], [0.6424810319021772, 0.911800787738669], [0.6365015653382267, 0.9062120178684099], [0.6695321186666396, 0.9827551388746089], [0.6788334312365321, 0.9878082306106356], [0.6786359918895373, 1.0], [0.6608870334896096, 0.9675987432173955], [0.6780028419514891, 0.9685055774929674], [0.6699880888237375, 0.9730595504836206], [0.7741039096546537, 0.9534169141820658], [0.7858362763946103, 0.9598747774509248], [0.7827135727766433, 0.9549187894029988], [0.7839065613126951, 0.9692018407350846], [0.7758126023299508, 0.9727511413028006], [0.7929108014936146, 0.9828749047375758], [0.8006756965843895, 0.9878277563124568], [0.8169436562743929, 0.9865155791141985], [0.810053584199031, 0.9828861963165983], [0.8489183257471264, 1.0], [0.8579548344640853, 0.9735664155224375], [0.8491516494683358, 0.9869586009028235], [0.8569662809237178, 0.9831160870625694], [0.729997181122398, 0.9452057940318754], [0.7311160507298695, 0.9360403584035459], [0.7456106056132432, 0.9472592896618841], [0.7392270065007481, 0.9514308845809071], [0.7468292888386807, 0.9381400447680278], [0.7409922887224417, 0.9326174436739975], [0.7081185374841599, 0.9286253201037203], [0.7091222492359391, 0.919318486486914], [0.7030918280447513, 0.9138756264089569], [0.692367110436308, 0.9174872570969743], [0.6812290456305166, 0.9309602669001056], [0.6914429142060841, 0.9269885292039199], [0.6981288757603765, 0.932515711259036], [0.7050465114859518, 0.9475238290388275], [0.7042423675676239, 0.9562610782993262], [0.6957470762246877, 0.9608201523090145], [0.6972635576221788, 0.941700452447262], [0.7566859723738578, 0.9576514675940981], [0.7683351980671246, 0.9683864492245484], [0.7671314841939268, 0.9625957105433419], [0.7581528505437882, 0.9761296071467609], [0.7493614530112435, 0.964877795197555], [0.7498753646688084, 0.970559808164846], [0.758628141709391, 0.9829916872015442], [0.7041566556067423, 0.9753896153907352], [0.79483066459184, 0.9085869220445927], [0.757322043686861, 0.935177463508073], [0.77608945409705, 0.9367853181199582], [0.7628407975092083, 0.9444429858721677], [0.7700492316424868, 0.9452779570358188], [0.7594924187886933, 0.9296789488767269], [0.7693791260272975, 0.9272793268074782], [0.6984402927318262, 0.8990324667236888], [0.7041803750172231, 0.90441608286887], [0.8448671791133672, 0.6317489711695651], [0.8410467421756896, 0.6409010326096005], [0.8475740264618332, 0.6487793142875448], [0.9534320945821563, 0.6373152654150963], [0.9736335715435079, 0.6379742374802811], [0.9572201059868569, 0.5288682986416084], [0.9525986955070799, 0.5200218458904508], [0.9573053551385565, 0.5123392972316846], [0.9310240545155671, 0.4610498938305868], [0.8500598371673002, 0.5968339972353178], [0.6476954395769615, 0.7880119490392264], [0.6251674978009795, 0.8070226332839812], [0.6237547085074441, 0.7983762976123187], [0.6315289385241991, 0.7918358759740481], [0.6389182066965331, 0.7943763328731234], [0.6375819212618656, 0.8112093591502595], [0.641840129183459, 0.8051974986799365], [0.6041854866010794, 0.782793595189813], [0.6126613715315208, 0.7863336375279012], [0.6080842494346247, 0.8097297459812576], [0.6064187713677411, 0.8023336017888021], [0.6306431033897157, 0.8645934458233491], [0.6235822672805041, 0.8565261753462434], [0.6346816802023507, 0.8800847929211175], [0.6323364806944989, 0.8898834532478638], [0.6385435480948125, 0.8959010502322775], [0.6489599006562867, 0.8932550686185768], [0.6146074705750896, 0.8390673996192429], [0.6196863224792891, 0.8211436581231343], [0.6118450104396093, 0.8282512447316928], [0.6996646391291209, 0.8893955490815718], [0.7106043770178793, 0.886124813992021], [0.9851609808805221, 0.04127966529152485], [0.9215417847390424, 0.1966288419508347], [0.9257556491418316, 0.20513315020619682], [0.470248626003669, 0.10333672601935276], [0.02544352966019861, 0.3934956135999187], [0.03148965568589999, 0.3848905245234544], [0.4348891975811073, 0.5536112409540493], [0.09722945799283678, 0.16424189282067803], [0.1011160420122941, 0.15379034631526112], [0.2963129037976174, 0.34263696459536835], [0.13986917296058818, 0.05626163519902183], [0.13872107252896482, 0.04846279015917625], [0.13182975073566638, 0.044348052968933696], [0.1489906771206485, 0.013107400363950729], [0.14075890506255156, 0.017337706450377136], [0.15678659085562205, 0.01738207367724684], [0.1652604330506329, 0.01273134989481487], [0.15706796220916197, 0.027619136650447823], [0.11767867484183894, 0.1237649167423241], [0.12198750100317994, 0.11446704219069553], [0.12416216981711102, 0.1317725270488608], [0.12380457305553087, 0.08136036570437238], [0.13216730302435545, 0.06407348230834731], [0.8273148639439196, 0.27708697325392373], [0.8165959405116919, 0.27239940696850296], [0.4973926729513222, 0.5153443956314238], [0.5059803838871909, 0.5122211136491334], [0.5134499288678535, 0.5175016171651927], [0.5117674859947806, 0.5283814776085399], [0.49117206971409294, 0.49986797293356494], [0.4901834730833037, 0.5101256871628823], [0.48112550747724736, 0.51370379224933], [0.392621062633867, 0.500515746583278], [0.3976962427480618, 0.5038061144020759], [0.4425040629070228, 0.5399012147509189], [0.4533940089058365, 0.5346247974617971], [0.4896974488828163, 0.5753018776879816], [0.4821644413369738, 0.5693717321516996], [0.46973444328099523, 0.5371741492940907], [0.4799256906384626, 0.5238207136337399], [0.4711240731585983, 0.5273615924730496], [0.47757371179665886, 0.5430451887684373], [0.6179980315504718, 0.9737923013865069], [0.6038194318309018, 0.9862865502882734], [0.6000255746015984, 0.9818925372480162], [0.6192432340573492, 0.9818288593469655], [0.6154931277254015, 0.9863229576954609], [0.6200721812269372, 0.9023756577928479], [0.6264663731753564, 0.9086664137408946], [0.613785910724768, 0.9214381979856191], [0.624055538247221, 0.918936670727862], [0.6624632308124058, 0.9870201220808528], [0.6527464284684291, 0.9824064722652899], [0.6465848568229071, 0.986223534872009], [0.6464828844894793, 1.0], [0.6622399370911748, 1.0], [0.6615319485738654, 0.9581715036481003], [0.6527543770225916, 0.9522895354183528], [0.6534945817403328, 0.9432199184213108], [0.663373849809563, 0.9387944276120246], [0.8008121155850845, 1.0], [0.7266119477090677, 0.7787963529678971], [0.6985817343712186, 0.7524188493154567], [0.7971654759083551, 0.9441430112980791], [0.8184583716762825, 0.9662971133394677], [0.818634071102896, 0.9585103760762369], [0.8025583700171998, 0.9684611177080287], [0.8088799352198222, 0.9713519710719035], [0.8120798269527737, 0.9518167727026163], [0.7998483797977328, 0.9589935383064211], [0.802832577639233, 0.9529032014982949], [0.8631361268954933, 0.9554717707064514], [0.9509853560415011, 0.8861867987117956], [0.817221168635723, 1.0], [0.8329573455486583, 1.0], [0.8258113771633351, 0.9714119523418863], [0.8416293089419575, 0.98279037836756], [0.8331277004715235, 0.986855739889286], [0.8254339713329065, 0.9823429767251437], [0.6106221453752412, 0.9044464686405297], [0.6075381959551375, 0.9131515731737068], [0.5104937206895364, 0.8923156391428506], [0.6804338344169573, 0.9402186949318322], [0.6786162863061124, 0.9594599305538278], [0.6872879020342267, 0.9549113159196755], [0.6880233151353135, 0.9459877155141231], [0.670865585392609, 0.9445916312009603], [0.6701566203955988, 0.9536269804882773], [0.7490673728089173, 0.9894840914700854], [0.7312223302856967, 0.9646352065439836], [0.7211039966710516, 0.9577112140289166], [0.7129584015231106, 0.962346307261566], [0.7123324653980128, 0.970389089126169], [0.7257814908733331, 0.921396152523909], [0.7198025793154552, 0.9157478973479581], [0.7423809174578263, 0.9241096175868955], [0.7532865692595936, 0.920886760459296], [0.7365134152622399, 0.9179698479936824], [0.7379659985765239, 0.9096913632163082], [0.7723256241600944, 0.9204100184067121], [0.7818878587467805, 0.918409213718898], [0.7849931746860652, 0.9107439136147238], [0.7783229226324139, 0.9020919870967449], [0.9697187908570578, 0.6458305893053816], [0.9582864484674776, 0.6456498001691661], [0.926755169454433, 0.6624198149150478], [0.884017669239994, 0.6438817825577874], [0.8539549351129674, 0.6304962448427648], [0.7838117255847604, 0.7281221088845717], [0.7867415674045923, 0.7194702269554238], [0.7928341346663575, 0.7009666723893397], [0.8293892301153909, 0.6255882723409687], [0.8103466338277918, 0.6278629550513467], [0.7818388173834028, 0.619806029735235], [0.8322391379207905, 0.6423121292895498], [0.8253139880650043, 0.6338451576992801], [0.8173927540000235, 0.6350832558781997], [0.8131250338422571, 0.6454454118219843], [0.8888801971554479, 0.9204389286907945], [0.9083634191142438, 0.874638282708675], [0.9441539398727863, 0.6029771597076471], [0.9535258919995869, 0.6027584310376815], [0.9385993171974503, 0.6459450131410803], [0.9447742050295598, 0.636960601697699], [0.9865730941053269, 0.6403920118915414], [0.9818731195394788, 0.6365255466744085], [1.0, 0.7644821982120131], [0.9837590732772548, 0.4613197593323946], [0.9400602135490059, 0.4613069209431663], [0.9526630664623031, 0.5034382521989889], [0.9578379422198812, 0.4954319873932349], [0.9580459608321034, 0.4246314837981722], [0.9394439889887627, 0.4436311925884953], [0.9454695014380349, 0.45187068540652675], [0.9533181937365629, 0.4516021092639749], [0.9588130429661996, 0.4420531274917545], [0.9448636735637121, 0.4341149116118924], [0.952871341290031, 0.4337889824317996], [0.9051387221791922, 0.4456973755094949], [0.9118406464899159, 0.46343061473614844], [0.9255564313925532, 0.4357708213915319], [0.9179498412517355, 0.4361778609812019], [0.931648282691759, 0.4438696145578064], [0.9124670564446449, 0.4457682314935218], [0.9260997100063706, 0.45357887612511105], [0.9177381401053275, 0.45328006952074895], [0.9117021081347667, 0.42815980581367585], [0.9668139331648343, 0.4072050926896405], [0.9862788964709426, 0.40778414262047596], [0.9059522485081651, 0.371625186900233], [0.9554846257507859, 0.39117920089552394], [0.9497535814338961, 0.3805634409061055], [0.9292129882858651, 0.2798557287162163], [0.8887724357913449, 0.327936277630071], [0.8379182723116528, 0.6087451063546215], [0.8406951122049867, 0.5991766958361138], [0.8567876028798633, 0.5845428518444549], [0.8521743168958861, 0.5869791455872627], [0.8436996218344092, 0.5706084089604915], [0.8419039879796194, 0.5806608156066323], [0.8538931714129322, 0.5016323603785404], [0.791052459863161, 0.42944159544196936], [0.8080907062572521, 0.4205260245138258], [0.6473291529993465, 0.7807718714859495], [0.6385641013620641, 0.8165814121895679], [0.6291363483595415, 0.8258185257960458], [0.6560094154750163, 0.7934162759641367], [0.6532871799415481, 0.804786212675491], [0.5952278927221439, 0.7032669911644135], [0.595357627301329, 0.7907040385721742], [0.5972340322867502, 0.7985220433796596], [0.5143674522331946, 0.8851031181681621], [0.5638715190449864, 0.8547763832879388], [0.5518725471153656, 0.8595502359679313], [0.6161831569078108, 0.8857055965652822], [0.6188097834177809, 0.8756799891445504], [0.5803783809493976, 0.89278008598501], [0.6090840182568011, 0.8436121835721109], [0.5971611607586282, 0.839904921116259], [0.5797309011261222, 0.8030417506550032], [0.5888949226263969, 0.8065074910640556], [0.626444549986562, 0.8493260080140369], [0.6212723175807506, 0.8404326717806269], [0.6379140616497487, 0.8472362388562439], [0.6388874987867065, 0.8363753918908562], [0.6302903615772553, 0.8314122549830413], [0.678849975360114, 0.8716806291004913], [0.6939251864282502, 0.8839765420157539], [0.6818470823831179, 0.8972326210647569], [0.6830692230827621, 0.8870919029736086], [0.6774652670823897, 0.8819682665872606], [0.6666926094281681, 0.884908294377483], [0.6653933516663942, 0.8954472273964167], [0.6708748279063207, 0.9003854121883915], [0.6730591851117709, 0.8664679202803874], [0.7738991837828051, 0.6037043535862893], [0.7834452783233304, 0.608338582930711], [0.5975721399305185, 0.45267272049387], [1.0, 0.041790467559175565], [1.0, 0.0285132055188842], [0.965414338487752, 0.012679739392984026], [0.9563226027392804, 0.01732752211790636], [0.9486816652380917, 0.012654621123931665], [0.9486837552221643, 0.0], [0.965211438877531, 0.0], [0.9277406768818414, 0.18796744308069957], [0.8765893719184229, 0.2226781589616074], [0.8669150683701665, 0.22719735174836433], [0.8664364144758178, 0.2366199730208463], [0.9234242777596976, 0.1626267998521363], [0.9284963385584998, 0.1714473258578573], [0.9236665904469956, 0.17944708271796106], [0.911834411194492, 0.1789655868734906], [0.9322651547403945, 0.23702299648201267], [0.9674320421062119, 0.18952984115323113], [0.939183319921989, 0.23755497268671316], [0.9866354813570005, 0.19082513748975446], [0.9395288257521169, 0.21949663847804232], [0.9453268364163471, 0.2304917069971197], [0.9528646856327834, 0.23064586651717425], [1.0, 0.1754195316311609], [1.0, 0.15984003176650582], [0.8175415744516137, 0.31668805466831096], [0.7027157113752591, 0.24824690888525316], [0.76853306768582, 0.21015334794676274], [0.7615396176558946, 0.20251210727137658], [0.765919918956542, 0.19265056429068056], [0.759845363071009, 0.1855481422916541], [0.842595552906283, 0.15213735760472716], [0.8507872338792045, 0.15638904157001918], [0.8163259089881991, 0.2635974956252682], [0.8351859493398311, 0.2698174578667772], [0.8011307323531107, 0.21656794207381394], [0.7998696834702766, 0.22649825573380217], [0.9253442989763453, 0.24412564913960133], [0.9087099937061291, 0.2427880390354471], [0.9150541424593505, 0.23902061173647754], [0.6952457811160648, 0.12740686110315058], [0.7520739111490576, 0.11803261298649244], [0.742629638915685, 0.1202558052250628], [0.7033661164965346, 0.07541848926226964], [0.7303876249410012, 0.062131342207161405], [0.7209556580628202, 0.05601849434850194], [0.7123429694178169, 0.06179071492457294], [0.7122400365536496, 0.06974190649203683], [0.04308056941396415, 0.1204924865250226], [0.10639750873175001, 0.10734647526871101], [0.10234730713274563, 0.11707002666391352], [0.1091627571725894, 0.0906538255889039], [0.10276398375150483, 0.10115050674187429], [0.47709426095844865, 0.09683934730069019], [0.13199715676792298, 0.3007773478075676], [0.04383822935322104, 0.3689654542528189], [0.03227974433930443, 0.35228687239215184], [0.04077085166818803, 0.35170816772900937], [0.04791108320412083, 0.3614114532360451], [0.05529882236381243, 0.2924167210556177], [0.31658281498175767, 0.4494389539121746], [0.3071268682122112, 0.45061855034951587], [0.054525369847574494, 0.3600075473105472], [0.047488217648072394, 0.37741909117287153], [0.05609252275673338, 0.3794033722317337], [0.04058052005127088, 0.3860893253534702], [0.05957620434047797, 0.39005155176155615], [0.12335142270704653, 0.38214731143476854], [0.07334900607243384, 0.3585693283612831], [0.06347070431907782, 0.37275916275093335], [0.06290493494323529, 0.36647979461485247], [0.11725775430051927, 0.3859382716224693], [0.10755383449951836, 0.3819923412762131], [0.5113988410474627, 0.5934019495790355], [0.5212624995699232, 0.5896074056980839], [0.5279301680512026, 0.5944061897690632], [0.5283157970621075, 0.6025875429982434], [0.41155941537912044, 0.544859363778552], [0.4267332859787261, 0.5523267624376802], [0.4239770703503898, 0.5468819614870455], [0.45021886062266986, 0.5634006505038913], [0.43906795567221263, 0.5647793382230439], [0.27716479869618, 0.8950949379744109], [0.22633578616360076, 0.8187544577726338], [0.23318565360263832, 0.26285090194127686], [0.11362552303251897, 0.22289625753682105], [0.10705515934940892, 0.21703216789100757], [0.09976141902022481, 0.21828379328170822], [0.0953230524565646, 0.22858284572376283], [0.10388942245970574, 0.19921233371092514], [0.11084511159132507, 0.20580895481044803], [0.10059277035150958, 0.18167766906965294], [0.10775538455219597, 0.18863724727499592], [0.11573715149524745, 0.18710603230163272], [0.11918055955227586, 0.1768656233877496], [0.11202590802985174, 0.1698234558748867], [0.10455508522019583, 0.17127562737424634], [0.09305126827155585, 0.18309470748089113], [0.08265736113047058, 0.15924265643425506], [0.08956192001487187, 0.16576683134819806], [0.08596950194712803, 0.17612497180803008], [0.07764610188052015, 0.177801795832556], [0.2968766819758478, 0.31150892242588896], [0.2863751658949386, 0.2948684279955949], [0.2613752672355853, 0.2771573353206086], [0.2641249553326402, 0.26622371721556304], [0.27063891998165684, 0.28370933077205407], [0.30038861508315634, 0.31950811450936717], [0.29600718950348437, 0.3271168610855895], [0.30027797557126595, 0.33552616917243144], [0.2851431719355078, 0.3269996237918888], [0.13273765446095417, 0.01297474171157377], [0.15687348800218953, 0.04694712733175489], [0.8159520361590197, 0.3076328245887391], [0.5213533512546458, 0.5146526216729601], [0.5336640018794787, 0.4909618226854998], [0.5312761566677345, 0.5009934812293123], [0.5233678391683603, 0.5035114880963331], [0.4937246932385295, 0.4807804329458712], [0.3821067965987284, 0.5041138784296407], [0.36883693694427944, 0.49661929537776184], [0.37522887678959127, 0.4961692837984151], [0.3819170510704829, 0.46510790781857453], [0.3731162788456242, 0.4596910735234938], [0.37696183896555413, 0.4468397356097175], [0.397532276057996, 0.5146147607755047], [0.39716309329297916, 0.5336700944530361], [0.4279870873067001, 0.5366183305373259], [0.43634366312617784, 0.5348136988240353], [0.48599350356938426, 0.5397503868843143], [0.502027114408286, 0.5421829853186967], [0.4937405953222944, 0.5453515277517544], [0.4874616340273273, 0.5293445423430145], [0.5035727362441775, 0.531472922042368], [0.4959931180280593, 0.5260816027261253], [0.6102765089263971, 0.9605723712196104], [0.6106305750014244, 0.969270672766125], [0.601195749996105, 0.974013878894384], [0.6113648259079355, 0.9280508423844842], [0.6161698795459022, 0.9429725707872998], [0.6183442123425251, 0.9380255973143486], [0.016435979120283006, 0.3925509766165072], [0.010277627385788702, 0.40276868977816666], [1.734723475976807e-18, 0.40224974324803947], [0.016565209859515324, 0.45186337381008684], [0.7410986715361767, 0.791827599443985], [0.7574839037285988, 0.796135048652033], [0.7488992106740973, 0.7990927062145217], [0.7317283858020236, 0.7600279193493245], [0.6842019391822051, 0.7628777635246932], [0.6826514035460824, 0.7493840214405109], [0.6862262668435314, 0.7543459248905927], [0.7040596450332253, 0.7594147052249747], [0.7194517896249237, 0.7717633461779639], [0.7154320343474732, 0.756553034244771], [0.7214101477835635, 0.762828933292759], [0.6870393616345803, 0.7368861707361141], [0.724590501976618, 0.6595756854920736], [0.7313919064809263, 0.6541356470496595], [0.8867734730989485, 0.9328033881925831], [0.8936503777769014, 0.9377962017886061], [0.8822799093086775, 0.9520668974149437], [0.8920091892178295, 0.9492222895886686], [0.8303885809932771, 0.9526858243960806], [0.8357478712005125, 0.9675528087770119], [0.841643691522121, 0.9710736607584927], [0.8353944761020342, 0.9554846884327174], [0.8452256634212237, 0.9513038707752144], [0.8521049881095232, 0.9670650192747556], [0.8537225860373031, 0.9597338037406006], [0.9435790014972008, 0.904713109546424], [0.9523989705672985, 0.922206717573605], [0.9573805820498877, 0.9126014867581062], [0.9529014112097712, 0.9053837516056458], [0.9668116447043322, 0.895211626036709], [0.9584112743263912, 0.8957947477006349], [0.9564288050174894, 0.9292838531185458], [0.4411121114943911, 0.8830156636068461], [0.45143891833659444, 0.8855796493836176], [0.43638468722824786, 0.8353753821314693], [0.5090088214960026, 0.8756548221822015], [0.4539313945737246, 0.9869485010781488], [0.45380584213807, 1.0], [0.4569422132118268, 0.938593427212723], [0.4556084107048747, 0.9281368784735461], [0.34312240685635736, 0.982694152453016], [0.42600988838433035, 0.94001340490794], [0.4439164717843267, 0.950491569591587], [0.44522245432471497, 0.9436042075391079], [0.44542856028345706, 0.9710451709839035], [0.44511143934402364, 0.9822743732568937], [0.4371962065950143, 0.9865684720936332], [0.2540807255261422, 0.9823760151863159], [0.7397802047972069, 0.9777006835282639], [0.7399989958748194, 0.9832896386797627], [0.730951600160359, 0.9703957519057276], [0.7217105576256113, 0.9767270526296292], [0.7492407057498147, 1.0], [0.7320735503686553, 0.903325517787147], [0.7164810008149675, 0.8919641885037745], [0.7151858958992777, 0.9010042079572135], [0.72100331542227, 0.906737644810599], [0.7275266295390955, 0.8885829717251352], [0.7335548916208707, 0.8950786329555778], [0.7446697650478118, 0.8916874075593093], [0.7464439551291236, 0.8843266475567164], [0.7811421080062827, 0.8945406716486194], [0.9532354024843105, 0.6543225056754417], [0.9431908715012387, 0.6540216355820807], [0.9427338125861863, 0.6708430205162799], [0.9383228816719281, 0.6627786554849722], [0.9027889828808253, 0.6426148900785531], [0.8537507235905243, 0.7072190663489218], [0.8821823239464239, 0.6784423783842853], [0.8756063320116111, 0.6453087383528122], [0.8563855325471568, 0.6473473351406969], [0.8689672701644084, 0.6370207662421506], [0.8603023010205371, 0.638271475976271], [0.7908509764841205, 0.735990989200093], [0.7961814876644879, 0.7172405470337636], [0.7992417669421447, 0.7085815861626381], [0.8044572941394275, 0.6465688222079485], [0.8006164030049143, 0.6570334021141135], [0.9555410113971599, 0.8785788242038132], [0.8946628214914684, 0.9010179034892872], [0.9004216481624908, 0.8824492317123943], [0.903883645395029, 0.8917195395838832], [0.8996828976395002, 0.9088231163643161], [0.9096288201957411, 0.9099618443859889], [0.8948914965695745, 0.9187153545526296], [0.912795451760521, 0.9212343131028065], [0.910250271397486, 0.9402377591448539], [0.9039538807187641, 0.9342228141231673], [0.9051803746824909, 0.9272845173042521], [0.9281227109193518, 0.9139610794661657], [0.9378741991305952, 0.9154370063213421], [0.9413106680408014, 0.9214650138897924], [0.9211116162862224, 0.9231811810144454], [0.9168618295109526, 0.8771712691569582], [0.9115193325467196, 0.8937887109006641], [0.9242189473789476, 0.9052958094117207], [0.9149832885714674, 0.9040642026182568], [0.9198431629037915, 0.886307484875939], [1.0, 0.8629993792738231], [0.9827948403831718, 0.8376774143387015], [0.9880368640589184, 0.8463254286901903], [0.9690279663551815, 0.8226950073227969], [0.9821199043217481, 0.806505518151284], [0.935614040816351, 0.8112768414653446], [0.9413675595187593, 0.8041101043330301], [0.8602000233968784, 0.7154017125873394], [0.8697650003634113, 0.7136555522973247], [0.8755383992670266, 0.7202106787530115], [0.9531963026854275, 0.7046755995278633], [0.9582466535150966, 0.7132206436908214], [0.9227716166470921, 0.670591571823153], [0.9145803384950495, 0.6886589091354993], [0.9536224655636176, 0.6198254960777131], [0.9589252569039747, 0.6285712741489086], [0.9676793277616155, 0.6286040348233842], [0.972957900783145, 0.619658971247713], [0.9586819459781867, 0.6114664657811573], [0.9678632892223054, 0.6113999424524593], [0.9868383343117572, 0.6093253971338791], [0.9826350510339172, 0.6197433460356191], [0.9863862749777558, 0.6247478604950962], [1.0, 0.6260264862033224], [1.0, 0.6383289548456713], [0.9674738291879147, 0.51236609347027], [0.987003386351324, 0.5620238636003355], [0.9827343892726503, 0.5699396208679619], [0.9826620323431452, 0.6028257321563334], [0.9727838720471994, 0.6027967048889193], [0.9677647298203544, 0.561482432844999], [0.9723279684110908, 0.5700068685164387], [0.9150125665865185, 0.4695701002976781], [0.9244192589664401, 0.48670780943924496], [0.9138206283486279, 0.48614254214305846], [0.9100616122443512, 0.4787650012351092], [0.9294780824488065, 0.4776586047670996], [0.925666601828011, 0.47070348215859215], [0.8984098970018191, 0.4778903831240182], [0.8989676687213985, 0.45527912702553003], [0.9015961178070474, 0.46144098198986955], [0.8850693235561284, 0.4684008954141431], [0.895333287111012, 0.47065371413087054], [0.9426545573467039, 0.5199796378945074], [0.9527037937106481, 0.5365083050816107], [0.9573049716465075, 0.5452472445784851], [1.0, 0.6094041204896072], [0.9876053260156556, 0.7811696911827171], [0.986791816955339, 0.7975536819752373], [0.9826297996118982, 0.7899346711458045], [0.9733616417828871, 0.6534517564576316], [1.0, 0.7138769929855019], [0.9883893066788771, 0.7474440852545008], [1.0, 0.747451584756895], [1.0, 0.730506444462795], [1.0, 0.3925671618123617], [0.876739214280517, 0.32405474571982823], [0.9449576594941912, 0.46911434685378234], [0.953089187597582, 0.48666177160630114], [0.9396148060670346, 0.47836908292181396], [0.943903679732164, 0.4860494933361424], [0.862027026952852, 0.4438362457365072], [0.8987754128836922, 0.3395928421655923], [0.8895654667590268, 0.3333497176759144], [0.8275544396106842, 0.4016379460400648], [0.8179185216999978, 0.4064606135793717], [0.8176515565116177, 0.4167187325338915], [0.9023391094649429, 0.42966369503762164], [0.8994567973209908, 0.438107970142797], [0.9709013074555166, 0.3996870427989457], [0.9662464545563814, 0.3904224460508421], [0.9699832276121687, 0.3837657750924616], [0.9822594849488727, 0.3839409948531331], [0.9858028154435359, 0.3926060155955499], [0.9822238143281103, 0.3992903719608616], [0.9719025627321334, 0.4473646064692894], [0.9674727521291779, 0.44186481940657374], [0.9036905762344456, 0.38003270341092416], [0.891565310238815, 0.3824506423704279], [0.9092928291920196, 0.4117491782543182], [0.9153967298439084, 0.4193943337271956], [0.9401582255528246, 0.3817428947792716], [0.9360081159287119, 0.3912072996000778], [0.966686386196554, 0.37547463713225304], [0.9538894982421843, 0.37404892337303564], [0.9244553486492314, 0.28448464198186296], [0.9830864321206146, 0.337544911519254], [0.9865333843729681, 0.333736263171652], [0.9066712433853592, 0.3364042652188203], [0.9849217521689596, 0.3474131314476004], [1.0, 0.3484446224682555], [0.8525322112496427, 0.6140233619740482], [0.8579875059267563, 0.6209833520730877], [0.8567473127166357, 0.6033140024263925], [0.8650535524910901, 0.6021274251156395], [0.8730829490130341, 0.6281839236263553], [0.8672343292985489, 0.6201231760397128], [0.8714950388267436, 0.6114355170323333], [0.7991387427032465, 0.6120495796828165], [0.7900807085397429, 0.6051624295466514], [0.8339232403251934, 0.5925327248033094], [0.8342703524966115, 0.5847564684224196], [0.851118090369025, 0.5361983608931598], [0.7816216370969561, 0.4332571276022049], [0.8516359181268266, 0.49191014942052436], [0.7985981014240104, 0.43534023318652737], [0.8075450199321557, 0.4317213807113803], [0.8456966927769265, 0.43432992290547134], [0.6382941348345651, 0.7751427803565953], [0.6293541127657001, 0.7823087114186582], [0.6212405831901772, 0.7790298470079048], [0.6637598792658613, 0.7910516371020142], [0.6611316422983914, 0.723395571355517], [0.6789803267062837, 0.7310155177191876], [0.6535863438610369, 0.7197647982322937], [0.5851556401236664, 0.7302410381572787], [0.5918635837633479, 0.7118854557816318], [0.5825079728780862, 0.7135599193896405], [0.579076930566719, 0.7207654695940023], [0.6069579138678671, 0.7018153536017632], [0.5944230152523904, 0.7285289625270439], [0.5987586436214968, 0.7202037117111215], [0.6275538202770075, 0.7264636036995687], [0.6372871998355661, 0.7214216810866169], [0.6445652324645792, 0.7253023689531826], [0.6285759665739932, 0.7365542978901917], [0.6175361647983799, 0.7427906521242063], [0.6103474097536705, 0.736582044064742], [0.5977842909679907, 0.7458667032692152], [0.6017614867699164, 0.7385685211076779], [0.592367505819796, 0.7631655001526829], [0.6020163698894433, 0.7741654219442679], [0.5946674095019525, 0.7708705137439584], [0.601236677238453, 0.7540193222094923], [0.5695665780174345, 0.8590009167112208], [0.5834570066908815, 0.8737252289814551], [0.552449093937011, 0.8699491818924922], [0.5421918029130623, 0.8745519431190846], [0.5412861120372348, 0.8835198658414732], [0.5300656260167301, 0.888016289938783], [0.525278641883786, 0.8837777041829844], [0.516753212769397, 0.8667640980902152], [0.5335836062447327, 0.8675232731232272], [0.5265295913071139, 0.8711194811870342], [0.5473561044466064, 0.8562127756849119], [0.5290960721427617, 0.8529008299324902], [0.5348800348788454, 0.8609757903996462], [0.5877034698524334, 0.8915003441479815], [0.5945007841928205, 0.8988163568609632], [0.5997600243220927, 0.8800298205282628], [0.5914643379715391, 0.882048915663497], [0.6039005588291273, 0.8967783980061125], [0.6069001885263842, 0.8879539443577533], [0.6147868147447513, 0.858737813885132], [0.6088933068184323, 0.8538691546996645], [0.612378389103071, 0.8695361511344318], [0.6027665541298702, 0.8718551368973575], [0.59532840863518, 0.8340205836107346], [0.591122934322951, 0.8146631934731358], [0.6004099528947863, 0.8178742639543221], [0.6026758792810937, 0.8254218009359482], [0.5627994095125617, 0.8079448983654338], [0.5719200296497415, 0.8106023466492349], [0.5556122918962553, 0.8153182038762752], [0.6626083468061292, 0.8693215489754299], [0.6611863426147274, 0.87995210383103], [0.6505552465011909, 0.8827249006217257], [0.6448860194555596, 0.87748498382925], [0.6893699701681282, 0.8686776477058747], [0.6953039993261293, 0.8742016584020639], [0.6355821368144328, 0.6082493997183197], [0.6363168106905953, 0.6168793185206893], [0.6120771394722995, 0.6258311302040452], [0.628401796822948, 0.6227865552152886], [0.6206164575350761, 0.6198456306353051], [0.770375528698685, 0.7139536127063602], [0.7827897334887949, 0.7029299094679196], [0.7798594681851069, 0.7116341422169603], [0.6322252979823119, 0.46028419146680066], [0.6408180125875034, 0.4658627022365958], [0.5979941140136699, 0.46064122709447697], [0.6150043096279876, 0.4604492821234852], [0.6234459256276061, 0.4657921985128062], [0.623443271010932, 0.47394101316416093], [0.6144809313473097, 0.4794642150995973], [0.606358315939775, 0.4743996614270237], [0.6061581674382699, 0.46571152196257115], [0.5454463960820416, 0.4884292917051163], [0.5472512346008964, 0.48192043947895935], [0.5565135926475461, 0.4777662339906584], [0.5636467705596786, 0.48139243503111456], [0.5981129527649255, 0.4895197587550709], [0.597466508112318, 0.4798363773318625], [0.5274192333248157, 0.5309079862431251], [0.5294852089989176, 0.520367411170127], [0.9872658724468356, 0.02687435514398471], [0.9827925761673031, 0.030633344004731382], [0.9730685043837731, 0.028398830412538087], [0.9719758984976957, 0.016600411305735027], [0.9321801853578409, 8.673617379884035e-19], [0.986901624306207, 0.07198854361133891], [1.0, 0.05570818421451027], [1.0, 0.08756425279997161], [1.0, 0.07211364610417327], [0.9735008761762411, 0.04696867732977128], [0.981913471515785, 0.0460851524583088], [0.9872723046435725, 0.05660543823803275], [0.9828624603187933, 0.06339038019909614], [0.9394563040618851, 0.04853258274036931], [0.9474394045942904, 0.03214139332210835], [0.9562304874319283, 0.026604143496391508], [0.9553962646463618, 0.04525774209580242], [0.9490466517850689, 0.04223634179202377], [0.9662888601159214, 0.03831417937685207], [0.9668816150745851, 0.033051799296900046], [0.925721623192215, 0.04880386638207202], [0.9323186219187436, 0.04562088367322741], [1.0, 0.0], [0.9819369101680829, 0.011807494247585785], [0.9867144724089866, 0.015362446443702379], [1.0, 0.01193712667542406], [0.982134697203202, 1.734723475976807e-18], [0.9373139252399533, 0.18881655161134714], [0.9567849467102127, 0.18965890378977412], [0.9378853018287032, 0.17154101069816727], [0.9522799009386556, 0.18074817850567648], [0.9427220066305945, 0.18048411991253113], [0.8941540464852823, 0.2146672391301396], [0.9057485857089952, 0.20818817270855913], [0.883738441826787, 0.22793059421084771], [0.8998651787715055, 0.23792735893290384], [0.9003167662337804, 0.2274561888152158], [0.894273502790336, 0.22287214737266156], [0.9506599651113905, 0.1280237623632316], [0.9437002830072696, 0.12902626750600604], [0.9717261532673429, 0.18185213636019995], [0.9863848226544429, 0.17548260850545647], [0.9825257709014139, 0.18179034574014022], [0.9118063827292902, 0.2138170274029414], [0.9231028114704198, 0.2110959226978455], [0.9105602611143323, 0.2240549224057444], [0.9162011465613499, 0.228924579251234], [0.929014664982889, 0.22147900736295692], [0.9266987554363535, 0.22612659367878304], [0.944194502766473, 0.2484407992564703], [0.9581977558739885, 0.23949375037174098], [0.9668240779273258, 0.25685279754323076], [0.9559070709292853, 0.2566156881922826], [0.9513707552134196, 0.24941104866930772], [0.9999999999999999, 0.2378673276414662], [0.9722577837469326, 0.23055725192589177], [0.9669820244029662, 0.2400720652674591], [0.9711558555102601, 0.2467760273018314], [0.9824265172042573, 0.24703022691727383], [0.9864539002924515, 0.23777008287282525], [0.982470323440169, 0.2308468332224125], [0.9826319542112971, 0.19788924923161694], [0.9719113845827714, 0.19808938835306553], [0.8272926398957205, 0.32008738430894057], [0.8339498724214696, 0.31445328083209634], [0.8271120809464447, 0.39230827203676427], [0.8167704585768009, 0.35040439789802674], [0.817878868536891, 0.35981472287744903], [0.7567946935913751, 0.31550619327119833], [0.7730934739625357, 0.42433180119963454], [0.7921846899511006, 0.4196426490282547], [0.8015226564518853, 0.41615024377084087], [0.7412078931286548, 0.35501490515261735], [0.7481780849337651, 0.348518648327426], [0.7580397410871115, 0.4117422737373445], [0.7633133405188862, 0.4073050097581738], [0.7602544981406564, 0.3952038670191117], [0.7518008991479662, 0.39347225455536244], [0.7487012307177899, 0.38366798637697463], [0.755515353926132, 0.3767716558287058], [0.7439477728565128, 0.3649606055196778], [0.7530051296477314, 0.36732457468704316], [0.7369458055147192, 0.3716639287073336], [0.739649808636249, 0.38157709470270845], [0.6781821956239805, 0.40202218776871784], [0.7580401827572948, 0.15189643722439072], [0.7455522515773009, 0.13667057206031327], [0.7399025236632805, 0.13062227882644942], [0.7490482153233503, 0.16939436602470084], [0.6981155303467396, 0.1453851190393568], [0.7036740026511309, 0.13427394455382144], [0.7223663214033783, 0.21889062211567137], [0.7097789351854237, 0.22995138574617147], [0.713547111865462, 0.22021970043788602], [0.7114018803416943, 0.20302304127357543], [0.7072996514897862, 0.21305390539405603], [0.7262238075810074, 0.2091925210763159], [0.7232537072736317, 0.19196893943348176], [0.7192763518311469, 0.20164856798870825], [0.6490373476747566, 0.026666355178104662], [0.7659707505539438, 0.21851635348432463], [0.7604354022316624, 0.2370615536789407], [0.7566176247077775, 0.22093003017657697], [0.7538706398411652, 0.22953995509382685], [0.782899752797489, 0.2227062103045357], [0.7896029582009354, 0.22984146175122347], [0.7878088485324204, 0.23776241799309986], [0.7771774338702767, 0.24113407902856407], [0.7706724895545027, 0.23415888056660986], [0.7727285687068612, 0.22584413059744632], [0.8443909666301926, 0.2741579102851906], [0.8341030957184247, 0.263533718017313], [0.825808948232151, 0.24851284698891962], [0.8256723929274803, 0.2583843260449867], [0.7730807528417303, 0.19199334237641594], [0.7709535507204676, 0.30192075258112294], [0.8061882039818902, 0.2319834443228961], [0.8214338210026032, 0.24446336811765812], [0.7997118254317137, 0.3542129082898557], [0.8069863647497495, 0.34690817664482704], [0.9083347583817531, 0.2523106596018362], [0.9260286739638918, 0.2503746324938188], [0.9365575313071569, 0.25568372761698055], [0.9371660645311237, 0.262607864921824], [0.9274079276690598, 0.26891741439276806], [0.919384796094608, 0.2652255957354128], [0.9185639966485404, 0.2572002016621453], [0.8598141226385365, 0.1496335173980758], [0.8683416673999136, 0.1546813984343173], [0.8760251222791523, 0.15083588032266854], [0.909193669859235, 0.1710786296144628], [0.9162941135752742, 0.1622608126555683], [0.6692771329513978, 0.0853675307240508], [0.6779356435735874, 0.09001637900194981], [0.6862864313992026, 0.08484151460679219], [0.7096760793472064, 0.11666345344666218], [0.7547523959381923, 0.13494536732201712], [0.7618105351749865, 0.14156110355054208], [0.7685026060666437, 0.1401092807743371], [0.7578319167282205, 0.12401774728254515], [0.7301060099335543, 0.07030729265643677], [0.7212327526101904, 0.07573113450461649], [0.816285521984533, 0.08176082699312137], [0.781083704480908, 0.07840268416080243], [0.7995813894732423, 0.07193746491394391], [0.8045361596267236, 0.04476125752433194], [0.8036914959478039, 0.053065622301532375], [0.7766204700689414, 0.1455848438018069], [0.8257125098738476, 0.14322875863746148], [0.8162243594468164, 0.13932457290218034], [0.09731526714661591, 0.1361872308701525], [0.07874499187606707, 0.14222301701506596], [0.08595511225748824, 0.1484799578491735], [0.09356469866877182, 0.14678728785820883], [0.0482027269173727, 0.12561143271653655], [0.03233780227062899, 0.12194071997060756], [0.058328065558064364, 0.12284936465515263], [0.06493950819194594, 0.12874874856092772], [0.7039807164047895, 0.1953561336786463], [0.6970095518745598, 0.1968012582419118], [0.6883985351030858, 0.18899051353267038], [0.691959427569864, 0.17958395179332967], [0.7300451335364442, 0.173800929518614], [0.6926711969486855, 0.20712484016206636], [0.6985122836801424, 0.2141127144184838], [0.6021738449667349, 0.3255493203943976], [0.6136053104960847, 0.34129547948728295], [0.6316493680458618, 0.018615938245099474], [0.6203837941342116, 0.014306503975505234], [0.6214373340409561, 1.734723475976807e-18], [0.47258008386255856, 0.11386525710847893], [0.012646230182905097, 0.3517305443826638], [8.673617379884035e-19, 0.3517672228834737], [0.07306896693665459, 0.4226757754347509], [0.12511191274211583, 0.2663073687641885], [0.14165421612233142, 0.2573344531293842], [0.13157932528132554, 0.2523332505075077], [0.12470317734847904, 0.2562399168902296], [0.1259498038783431, 0.29634329350056965], [0.12671737061682992, 0.2846785101005235], [0.14014418645726057, 0.37233224957996813], [0.14727795295034754, 0.3678651396757217], [0.07450097010889462, 0.2910562904584247], [0.08396152117170232, 0.2908422379966707], [8.673617379884035e-19, 0.3351489020324431], [0.07446839724211665, 0.2737778185735307], [0.06018480086922983, 0.2833091491913227], [0.06932009662847868, 0.2832337882795013], [0.012138131774180059, 0.28504440171632567], [0.34229389924646975, 0.3791047740457187], [0.3560654185793914, 0.3687834304537021], [0.34695102497229396, 0.3693589950959998], [0.2367236712741171, 0.30678358276174633], [0.23417894001869696, 0.3168393093441377], [0.23936868252114674, 0.32307826962745473], [0.23662917423321342, 0.33209224176630364], [0.2867976378859296, 0.3435945708152838], [0.2715999671371432, 0.3350758194793203], [0.2811526533360955, 0.334017134231138], [0.26764757832505437, 0.34330067616625676], [0.22856644605338983, 0.347167738445873], [0.21983771988283776, 0.3477051003138892], [0.23184350707968424, 0.33414009447605325], [0.22109788589356139, 0.5461833972242207], [0.31131339412036446, 0.4848452793939328], [0.320571680311347, 0.4405224272753531], [0.3009726893988147, 0.44241917888027316], [0.2689882147154625, 0.43120475871832437], [0.25045263259277695, 0.42920182925999945], [0.25812247617890816, 0.4359680794680209], [0.026107543336745913, 0.4689999092019238], [0.031107687129172105, 0.47857417879493835], [0.1307058544979853, 0.3673601839448871], [0.12377639403777305, 0.37164991415058807], [0.10505690166954745, 0.4163810699384516], [0.5355516736633611, 0.6185346099231422], [0.5360247631925191, 0.608297967875192], [0.5453571225591137, 0.6033827068507678], [0.5002560141878846, 0.687077371065893], [0.4980827963247326, 0.6960775016576125], [0.5049744012806178, 0.7030669855151117], [0.5106404179540691, 0.6044546707423287], [0.5175375952808665, 0.6090632288829668], [0.4555533677496733, 0.5697516106383782], [0.4661562796029054, 0.5663256076431171], [0.47324502715720407, 0.5724709749543825], [0.3077277422445746, 0.5298693116114974], [0.3218054003244755, 0.5194411603700653], [0.31300119993534986, 0.5195717281478734], [0.27634010824699884, 0.9145101919136579], [0.27664572667664844, 0.9251045157311496], [0.4019968196073225, 0.899187573597891], [0.4079298358546431, 0.892734253301152], [0.4042921926796332, 0.9088707256186928], [0.4180157264788606, 0.9211162988846705], [0.41491277151652534, 0.9110149650500442], [0.3936186251871887, 0.8505442073723242], [0.38331190752338395, 0.8272434854446925], [0.3841610382923528, 0.8366120411422479], [0.3923485253902255, 0.8407785614689338], [0.42777808302994674, 0.8397395998842299], [0.42707759579135524, 0.849930516507951], [0.23685903867365798, 0.9719641191153214], [0.21187586652661036, 0.9266754897932897], [0.27665220546172054, 0.8867967817934257], [0.33007182161294574, 0.8855529600640514], [0.32788785857138175, 0.877120407344189], [0.342150529084342, 0.888524441777575], [0.3466989927192778, 0.8819084743170995], [0.3355572576085567, 0.8697237247858454], [0.3447185080544436, 0.8730280986976647], [0.3236587170359506, 0.8933785134507092], [0.220985241554239, 0.8142143207711419], [0.20216256449816342, 0.8764353618510934], [0.37403420169987334, 0.8226094752048558], [0.3301439432361219, 0.8347441691728698], [0.3057815991192886, 0.8519833479911721], [0.3136644685954616, 0.8455290880948843], [0.2906291807639689, 0.8647817131233109], [0.2828614799055713, 0.8710899688901858], [0.2841153426770731, 0.8806341076442079], [0.2731820502008813, 0.8670427260513264], [0.30317174683754333, 0.8323791013484794], [0.3122998823354314, 0.8361537794007506], [0.31916068680711085, 0.8202746807911332], [0.3198840699057396, 0.8301417827472007], [0.28882139340698665, 0.8546816013221296], [0.29667214641018186, 0.8484303528244281], [0.2951699139304685, 0.8386442567150719], [0.23099641779370858, 0.27304154913011874], [0.2561248350292873, 0.26086859600886286], [0.2477687120605087, 0.26365346138145584], [0.2424473832394067, 0.2602495123405926], [0.24255966263136486, 0.24770128938409916], [0.2542385245412584, 0.28001602768485134], [0.24702519640264545, 0.2752266267387407], [0.23652209081506967, 0.2881000228208589], [0.2377172012532723, 0.27876884951380887], [0.15917478829904516, 0.26581121940881114], [0.13276189360665322, 0.24178795301362652], [0.12667181987278814, 0.23684295937756164], [0.2266533845562367, 0.2569586689033231], [0.232315673291092, 0.24516966148032576], [0.22966342769817788, 0.24070182716091973], [0.2176318509468684, 0.24090953659885125], [0.1354048343269158, 0.1472109004655646], [0.13345232511910593, 0.13028426992191575], [0.13956140339239068, 0.1380947696754717], [0.1472908779602158, 0.13727743244991136], [0.08729048828287078, 0.22967883697580288], [0.12232053587305682, 0.19350967211471518], [0.13142654121341324, 0.1916811741745029], [0.11920447950400656, 0.20429435311088728], [0.1437828928231295, 0.17961983439522822], [0.13072804925958487, 0.16564150673994088], [0.12766943481067616, 0.1750354059079933], [0.13421595529767444, 0.18175988567692403], [0.037720380788271286, 0.20037127019264436], [0.03243843182312206, 0.1992728759232423], [0.07441614911542604, 0.1876243310398101], [0.29874860261138997, 0.29702306544545276], [0.30131548256171037, 0.3041817636482106], [0.2682982342442708, 0.29316073201561316], [0.37415459704221454, 0.2121255980362785], [0.34706034245807155, 0.13177284431727646], [0.3553403060586342, 0.12698949532351692], [0.1794612388030085, 0.20506433580703531], [0.1652027567719578, 0.042133621757705006], [0.1736161928507364, 0.04679333125202108], [0.1819060361617722, 0.04167300377190748], [0.16508266486387846, 0.03210874509810347], [0.17333341397281454, 0.017206386199477126], [0.17343609799912618, 0.02737442508359692], [0.18169972816294092, 0.031929968258104034], [0.19059765466657766, 0.046366571116205964], [0.8098746965097235, 0.27806533269652467], [0.8124225886930878, 0.2888092812214742], [0.5013140213280594, 0.4864399140825073], [0.5161863297699278, 0.4982802957893276], [0.5006873643068026, 0.49605556070791185], [0.5074607691556381, 0.5010582807349812], [0.6322528153540274, 0.4522012696141964], [0.6585072477003204, 0.40091754843250144], [0.5826637778763848, 0.3257837116610025], [0.5722040566937483, 0.3259160156784258], [0.5832107858745227, 0.34219267881642523], [0.5873562981770862, 0.33379188317958947], [0.6027513136922823, 0.3418460388374425], [0.5980550437447896, 0.3334215573090185], [0.572863746320787, 0.30894717412932704], [0.5675456598729138, 0.3180704030372683], [0.5871324125924171, 0.31729793905406034], [0.582291496191938, 0.30901519795076693], [0.5974677892416554, 0.31710320019666133], [0.5727813373021492, 0.3426931639568476], [0.5678267774417483, 0.33459777337945074], [0.5562717830135592, 0.4655280428422171], [0.5616600495758822, 0.4615165055952294], [0.5621993062649667, 0.45349817076589244], [0.5896065332315013, 0.44747337223389905], [0.5799513203922602, 0.45350402743215634], [0.5725243085647002, 0.44839663179437445], [0.43711460781065825, 0.3951157216123477], [0.4355289115980987, 0.3868704206110455], [0.36786433866992263, 0.4779349465372021], [0.34834930393454755, 0.4809884910952237], [0.36209907515005363, 0.48832075365037614], [0.3543294933169131, 0.4886800208853292], [0.3810027068231999, 0.4869891592287905], [0.39169813192895936, 0.4883599147697907], [0.38323155364726913, 0.4703091205027719], [0.3770249991861108, 0.4785986470791766], [0.35169008473696406, 0.5664675642182807], [0.37834178028622506, 0.532405044054498], [0.38015876072653376, 0.5130800059079906], [0.38672464776834875, 0.5193881601476874], [0.38633492109470735, 0.5255836271629996], [0.34918719848103674, 0.4985942706957585], [0.3377625471782813, 0.46452407381834343], [0.31834517763193276, 0.46663387512374543], [0.3226076657375304, 0.45753129723256464], [0.3318727431793658, 0.4565809759028375], [0.41326220361748933, 0.5156329986072606], [0.404452624358802, 0.5190745256036488], [0.4209916010257802, 0.5223693185972729], [0.4201832302930189, 0.5295768088022342], [0.4099048981752644, 0.5350284212366989], [0.40335616376473565, 0.5314018677394489], [0.4075345966326603, 0.4998821496671445], [0.4148145366625614, 0.5074010340846996], [0.39667450021107725, 0.48403805175786213], [0.393555816306047, 0.4736347394705944], [0.5921082808817513, 0.9674836406867766], [0.6000195336563439, 0.9315779850941218], [0.5937066892013301, 0.924037385810151], [0.5966977676908158, 0.9149516093900544], [0.5915448700544522, 0.9080929598917541], [0.6169174267336555, 1.0], [0.6017084107018085, 1.0], [0.029570616981045912, 0.4018806978742616], [0.06321346564931489, 0.4398022550894833], [0.04150160499355639, 0.41285762311733637], [0.03750604032458049, 0.4032223030423285], [0.052271064270973486, 0.3968385445139236], [0.044700666087648847, 0.3954482383258632], [0.011537259284209733, 0.4408283671919819], [8.673617379884035e-19, 0.42209384386405313], [0.0, 0.4404332393904741], [0.05757669058924977, 0.7263572114985436], [0.0745410854233873, 0.7369929097639824], [0.7487443100711296, 0.8428301568759053], [0.7466328260215545, 0.8078268889510649], [0.7524971280932067, 0.8236454432825259], [0.7546267198027109, 0.8154149464465181], [0.7244940441803593, 0.787633808293757], [0.7320742453405673, 0.7948699409755352], [0.7152025547237222, 0.7908009094212639], [0.7130870801944004, 0.7995213106279444], [0.7295816704393737, 0.8465317924827718], [0.7195675585055054, 0.8499173801868901], [0.6474825148560258, 0.8222619987308165], [0.6467557417809323, 0.8326890270183138], [0.6543994252233865, 0.8377865737310954], [0.6628289925247538, 0.8345796675729542], [0.6643749827373175, 0.8249117903401685], [0.6576021575397517, 0.8097759529359325], [0.656123661849431, 0.8183844350209695], [0.690899290885326, 0.858793689678806], [0.7010863145041749, 0.8556974263810057], [0.7502195902780177, 0.753955334109922], [0.7596405067270534, 0.7515885857497709], [0.7663716883833711, 0.758313645969383], [0.771108818258861, 0.7748343044419743], [0.7637604563242308, 0.767917006550934], [0.7598998906819688, 0.7869219377568681], [0.7685954213270304, 0.7841959160185217], [0.7656278971331237, 0.8034328216895609], [0.7633506054373604, 0.8121870619902998], [0.6751550729370961, 0.7667259502064241], [0.6652785960704053, 0.7802453249293806], [0.6737673095629693, 0.7766337328317737], [0.6567334293854278, 0.7742143287519443], [0.6715316791253335, 0.7480479252894913], [0.6693689387346717, 0.7366272635707515], [0.6625693999433375, 0.7335728991062309], [0.7011190062254963, 0.7438552446087499], [0.693936897018549, 0.7353875661666659], [0.6490929731253345, 0.6605161914744615], [0.6575796842686947, 0.6642715974982007], [0.6972618736918208, 0.7283776203063085], [0.7310368487948243, 0.6447307729711725], [0.739957603097508, 0.6389209459769205], [0.7381726022616659, 0.6292701682361145], [0.7220115631549127, 0.6402205391280132], [0.7212215212756874, 0.631001014825288], [0.7277295689248942, 0.6253576099120088], [0.7115962798602455, 0.6973166554811752], [0.7420773088263003, 0.6587873266274474], [0.7298999262491329, 0.6889465293670922], [0.725598876371005, 0.669361418882967], [0.9824295713358411, 0.9830909246496217], [0.956454866383107, 0.9461133716580712], [0.9518515844937923, 0.9382295844806829], [0.8025662008022911, 0.9347005789316916], [0.8012737185467851, 0.9174247781534002], [0.796637676564638, 0.9260758384404313], [0.8467497842856936, 0.9434723694543173], [0.8534986151336369, 0.9243087119233764], [0.8277412219912076, 0.9413171572775959], [0.8163364200484986, 0.9416630139564102], [0.8113188074249589, 0.9342669598324271], [0.8654649335364928, 0.9490437802761245], [0.8752571948513838, 0.9461803514185027], [0.8583157729730817, 0.9398439736984116], [0.8602498274413096, 0.9332915627315969], [0.8775672328137281, 0.9348617048751744], [0.8716786027393895, 0.9297317392571155], [0.9671670338987101, 0.9296235509602551], [0.2983078763457846, 0.9884664053574778], [0.298271310915598, 1.0], [0.42802919809489914, 0.8695931682493818], [0.4230005747154417, 0.880164358485406], [0.47073003510027855, 0.8880005709815736], [0.43656738149651686, 0.8552111374514512], [0.4348894715818526, 0.8678604618575911], [0.43978441928136924, 0.8711774794862199], [0.44538533563957294, 0.8425635839212077], [0.4433972038427462, 0.8519158373512682], [0.38613155205581806, 0.7824472433423041], [0.5208682591668963, 0.852430766935261], [0.5149973935664613, 0.860152026946685], [0.5011353468672181, 0.8492991005696656], [0.5036243039341873, 0.8572480683390578], [0.43396972225380726, 0.9153732970387625], [0.44388200595683536, 0.91799037113019], [0.44621168850878384, 0.9246500219464147], [0.4270314372505176, 0.922504325965666], [0.43167531510229645, 0.9343765586121784], [0.4382277083235229, 0.9347722629581394], [0.4187620526529008, 0.8954991483220952], [0.4214805480452501, 0.9034353179076562], [0.4350256828011827, 0.8882745711029418], [0.4258029924227184, 0.8861253484823], [0.43772135942811013, 0.899122273833243], [0.43119506630234417, 0.9057514712172096], [0.4371967243665035, 1.0], [0.452860148350714, 0.9669318407353902], [0.4538567054990032, 0.9577071888696467], [0.4634075323768145, 0.9221133084513847], [0.47724168728357086, 0.9074755300559327], [0.4544182003559073, 0.8936467420986824], [0.464050338278172, 0.8953597578334226], [0.4480801873659859, 0.901452934745094], [0.45060727135536904, 0.9095512721099862], [0.46796591942752463, 0.9065479710140536], [0.46216782698861003, 0.9124782280269066], [0.43654942342124226, 0.9546335763488915], [0.42748232629178934, 0.9507917514079666], [0.4364589213258068, 0.9666180940585626], [0.26289900691069573, 0.9876539125876923], [0.28042308651820064, 1.0], [0.2690859082591592, 0.90149806329981], [0.2695712599761689, 0.9099391420231485], [0.2659256926689291, 0.9297594010153207], [0.6957227449318766, 0.9886076019367774], [0.7037489683383781, 0.9834746360087568], [0.7214379271782173, 0.9837142966538235], [0.7131363603849226, 0.9894845414876767], [0.7310373803658469, 0.9901920402117976], [0.7311099718194233, 1.0], [0.7552929264160514, 0.914460949730891], [0.7617521478126748, 0.896248458285271], [0.7490733355731021, 0.9063971226747842], [0.7509615318341304, 0.8993547793344062], [0.7682853280154788, 0.9046159002397454], [0.7658227487280388, 0.9116188497820431], [0.9076879230947383, 0.6595065991434298], [0.8885164474329945, 0.6599764047835611], [0.8914030000141594, 0.6528396317659745], [0.8988433673911594, 0.6506539154430729], [0.8196220057869348, 0.6527236175012401], [0.8282732119684963, 0.6514054028261337], [0.8786927677733022, 0.6622927394504966], [0.875628437064602, 0.6701214417875738], [0.8661169588261651, 0.6721955645831638], [0.8594601028514125, 0.6640783789408864], [0.8630429989392248, 0.6554142018106244], [0.8718415896396435, 0.6537977089484874], [0.8568388469394697, 0.69897206879745], [0.8629878525619585, 0.6805362528722051], [0.8503036346926831, 0.6909133142371746], [0.8534935875484655, 0.6824939524728337], [0.8122365243507017, 0.7232135953225042], [0.8000372470790655, 0.7336679593432133], [0.803159065874613, 0.7252914125093191], [0.7796707857788526, 0.7722827012315114], [0.7745372156515256, 0.7304410496106835], [0.7717019939887215, 0.7396236561448681], [0.7674625895069321, 0.7230029158061134], [0.758481387486847, 0.7252846309886108], [0.7623125901387773, 0.7418965817115475], [0.7556474040190843, 0.7351880392769434], [0.7880012392335353, 0.7444666102907045], [0.7784572160226032, 0.7468138888892357], [0.7757522326411276, 0.7559839832897163], [0.7823321801722849, 0.7628966474652705], [0.7984950601319963, 0.6401018874261938], [0.7868053006359652, 0.6245261858568574], [0.7961655048153073, 0.6228896584319688], [0.8024011715470855, 0.6289705669443638], [0.7911494936525673, 0.6581943372926297], [0.787657564589391, 0.6685054900712164], [0.7760394464850437, 0.6531169031993865], [0.785666512746132, 0.65199823404632], [0.7839868595371225, 0.635593957616113], [0.7891316483804137, 0.6411846846840286], [0.7738953847002221, 0.6368647966282863], [0.770048723599408, 0.6459175086120487], [0.765599320796277, 0.6132733185679909], [0.757398005883703, 0.6309130849690905], [0.7710715256718462, 0.6216426320991109], [0.7682319499527975, 0.6289957045779094], [0.9678050175400894, 0.8283112696539284], [0.9743071260428154, 0.8381186447827154], [0.9689803781484245, 0.8464051248139787], [0.9730213426834865, 0.8543885272228711], [0.9676519746116199, 0.8628890554374019], [0.9871456108173743, 0.8627683715266953], [0.9829391495625628, 0.8550434919867499], [0.9264247397083002, 0.888432496461184], [0.9452622180840672, 0.8871750546499663], [0.9362049151771572, 0.8803250954699181], [0.9396929852043323, 0.8988308303092888], [0.9301538926370473, 0.8977107879414634], [1.0, 0.8463045411007742], [0.9872729481732136, 0.829842750261209], [0.9825971211986818, 0.8211012690073545], [0.9858844686333849, 0.8137659956364471], [0.9386000886079161, 0.8202928871421648], [0.9489054720484666, 0.8223866945499538], [0.9516246209512229, 0.8692459637997999], [0.9575055752393672, 0.8617655205280854], [0.9514340235561891, 0.8053382346059836], [0.9710137712174809, 0.8056802042420037], [0.9651345574734473, 0.8165479005999573], [0.9556187872404598, 0.8151306805565492], [0.9148199305674669, 0.7816661091455597], [0.9252187376764798, 0.8094804045835026], [0.9221930291148128, 0.7997817077505975], [0.9278142759017459, 0.793236941509499], [0.9299148876323227, 0.7767428783772383], [0.9243775095900076, 0.7829791496254295], [0.9377892361040088, 0.7944905755144639], [0.8772547187611043, 0.7969367924005601], [0.8955271988643846, 0.6922602693045029], [0.8796858259603093, 0.6861202134738111], [0.8858146748305117, 0.6938361722666128], [0.8825435136883504, 0.7024715384795535], [0.8728927656495924, 0.7043673512504637], [0.8665548453975217, 0.696918634490445], [0.8694488470391749, 0.6884043092303697], [0.8568777640974993, 0.723477160105159], [0.8725484036679962, 0.7309676369186261], [0.8599795140833238, 0.7395318661084253], [0.8635785717004695, 0.7324793375070546], [0.8653982405199623, 0.7495862092616382], [0.8709786433972049, 0.7508517649856818], [0.9435483246338373, 0.6877651651942396], [0.9382586820472674, 0.6789651488959236], [0.928437139868716, 0.6795290676101193], [0.9241663196093138, 0.6878198006514311], [0.9443670738559501, 0.7046077625455066], [0.9298295400672876, 0.6964822008479248], [0.93887901616446, 0.695968321209362], [0.9547323320052937, 0.7203332212184991], [0.9553487858985088, 0.7373563743115941], [0.9602104015778911, 0.7296997594951978], [0.9020421593258565, 0.7701449484206004], [0.9113521984906284, 0.7717536419269397], [1.0, 0.5620014394612146], [0.9256173627593592, 0.6357182039636685], [0.9309371806427172, 0.6451810599353054], [0.9124053787064967, 0.6419867536995602], [0.9166383656424772, 0.6359087987592681], [0.9229583767293099, 0.6546782105398551], [0.9173481320568087, 0.6531342418468685], [0.9300584445606691, 0.6111851453732143], [0.925482451513822, 0.6187611512219677], [0.9394163980115843, 0.6108854166140185], [0.9446967378972231, 0.6199312286754515], [0.939582272700827, 0.6280138029722945], [0.9306791019349248, 0.6280776926750803], [0.9827171939854776, 0.5537937562547164], [0.9676465663806434, 0.5451461322178155], [0.9721089194396147, 0.5538700589311027], [0.9725618974188156, 0.5862925526907373], [0.9678710957589958, 0.5779141624215516], [0.9582738676419533, 0.5946453125760074], [0.967925717117505, 0.5945225202011792], [0.9533122393194052, 0.5859812340192296], [0.9578793966299004, 0.5780552578654884], [0.853575747182538, 0.5549633688282101], [0.8634294322501035, 0.5524406613794166], [0.8580897027141416, 0.5712705942429961], [0.8526139229266141, 0.5676963643255768], [0.8666859650383834, 0.5695673558173598], [0.8703354093952654, 0.5615081744669512], [0.8733991952610324, 0.5780053451268138], [0.8812270686977409, 0.595115139431387], [0.866973180171964, 0.5878444151019042], [0.8694863706037597, 0.5943104336499107], [0.8796552605309691, 0.5599627899104153], [0.9233307969535415, 0.5198043779158198], [0.9286020839705483, 0.4944076705727793], [0.9379882151220289, 0.511451711676005], [0.9235512541264019, 0.5030940018935448], [0.9282338053400329, 0.5112836055226432], [0.9384893951995091, 0.49489326539824197], [0.9429945830429048, 0.5031651319792155], [0.870438923211495, 0.4963645405193184], [0.8649876823687902, 0.5035871874787173], [0.9090002147205181, 0.4947110924517577], [0.9139734496696884, 0.5029361264803502], [0.8618993307307713, 0.5367463149211263], [0.8665418039298123, 0.5451024165308593], [0.9084803274906816, 0.5439500228746056], [0.9127355288239959, 0.5360822978906132], [0.9575414475459224, 0.5616143725235582], [0.9530747676943951, 0.5693870535297391], [0.9528622855265836, 0.5529190590089488], [0.9431051831368109, 0.56959307483088], [0.9288003143187419, 0.5776839248744516], [0.9386043137807806, 0.5773920703526224], [0.9390095415964412, 0.594068020981763], [0.9435965554521953, 0.5862100404354043], [0.9237991780092174, 0.5688435904375118], [0.9132540802762706, 0.5526050987546153], [0.9870846066207879, 0.5778873312203391], [0.9870722771029689, 0.5937128277530102], [0.9827223344604463, 0.5862576647494085], [1.0, 0.5937446729830862], [1.0, 0.5778821770950662], [0.9724891579704791, 0.7893906459408074], [0.9671192448341435, 0.7983071873883958], [0.957141343686418, 0.7974067213725895], [0.9882350228869173, 0.7644030274259181], [0.9829770338481404, 0.7730774412297137], [0.9830967268012949, 0.7558205456421253], [1.0, 0.7813554822668025], [1.0, 0.7978677680228845], [1.0, 0.6977436997339426], [0.9865666886316687, 0.651251151090247], [0.9819674375872433, 0.6550816430998269], [1.0, 0.6532795368858331], [0.9578285376460235, 0.6625520560019879], [0.9675410884524642, 0.6627291267296568], [0.9529830012160981, 0.6708579904901628], [0.9723836201784868, 0.671607518533326], [0.968543607156055, 0.7124588124659357], [0.9876427215872888, 0.7140205926098562], [1.0, 0.4230238571852752], [1.0, 0.40765755311683216], [0.8325056216892058, 0.3044724241913331], [0.8231682294537476, 0.30128934904458743], [0.828442003274087, 0.2853490634375583], [0.8212881284637357, 0.29160494613690935], [0.8757478366865163, 0.3141792522383281], [0.8661520242071564, 0.3107325344221352], [0.8708158341503931, 0.32933746647892265], [0.8560081098365362, 0.34131821273295365], [1.0, 0.2830403160954169], [0.9393790808244169, 0.2970743035105102], [0.9490986920979891, 0.30417249478236535], [0.986028934925942, 0.25304367014070533], [1.0, 0.25311524823811243], [1.0, 0.26791524084058477], [0.8309610436916951, 0.4664799414501782], [0.8226176960730369, 0.46228952047292876], [0.9550670663544991, 0.4693898376098487], [0.9598917368351194, 0.4604709992833868], [0.9594396245562445, 0.47738164601618294], [0.9677088784067062, 0.45949090073840076], [0.9721535760558185, 0.4632672019629593], [0.8882794395632646, 0.4524396094619098], [0.8830669188253467, 0.4560681734595233], [0.8783016484318277, 0.4372759251161919], [0.8747916330557661, 0.4538930203839868], [0.8719424917698615, 0.4469423029941323], [0.8887079397034006, 0.4402208571747595], [0.8844508283800029, 0.436652745902059], [0.8726468857276105, 0.4209571264308883], [0.8704166833310826, 0.42923186177169115], [0.8556341861450802, 0.4296610582622414], [0.8613502355968626, 0.43307895093376814], [0.8666850384618099, 0.34569697948271355], [0.8806584482375822, 0.34240672076806283], [0.8730156819445267, 0.3405909423160082], [0.8720088564090631, 0.3860840788126051], [0.8615035326604966, 0.389288008190966], [0.8964264603166306, 0.42275193588442894], [0.8998737501368437, 0.41334815586006246], [0.8812394748904044, 0.41853668452666726], [0.8876836334160553, 0.42404989125014547], [0.9671754093715718, 0.4243657023960251], [0.9719634297618308, 0.4314867489334152], [0.9716662477540124, 0.4155381953446443], [0.9825784097283103, 0.43137799733081733], [0.9865442391490691, 0.42309385160785806], [0.9824030877864945, 0.41532462803639564], [0.9866269134788193, 0.4384324654096286], [0.9864078469520139, 0.4538456727929672], [0.9826051221172691, 0.44762853942418024], [1.0, 0.45341486909191614], [1.0, 0.4383572889776741], [0.9126476438481512, 0.4029241827792887], [0.9066091588736719, 0.39529072798984705], [0.909103675392773, 0.3871479041426692], [0.9224965545849956, 0.40138876227114356], [0.9203378094455774, 0.3849913982529028], [0.9260249843525478, 0.3924535538969415], [0.9244476662695582, 0.4181803666594325], [0.9387009620620765, 0.42580457106903036], [0.9307075674237841, 0.4263421479941193], [0.9285097297812004, 0.40923777807128847], [0.9229866055166883, 0.3765361477917078], [0.9168325391050749, 0.36899910201988834], [0.9362357044133122, 0.3653562324591305], [0.9337756922622796, 0.37420034488688414], [0.9595303715316047, 0.35782895731034886], [0.9532854916231587, 0.34920670241216345], [0.9444798634126409, 0.35022012403052055], [0.9420699997280444, 0.36288125359435647], [0.9521280841459077, 0.36753364873224265], [0.92043333766105, 0.3249390040681576], [0.9086102225694451, 0.3268008894354211], [0.9676483853755852, 0.34055444289149084], [0.9716347943276865, 0.3359365017299711], [0.9578074433763715, 0.3403543872478748], [0.961336381219813, 0.3213153046407937], [0.9700115621019479, 0.3252540507997918], [0.9385666341824439, 0.31721177005926715], [0.9453902460835589, 0.31507822847113126], [0.9559648262493314, 0.32354196194232004], [0.9526365361764078, 0.3319875241823259], [0.924681442730087, 0.293514271629333], [0.9329712470136415, 0.29898443947040254], [0.9303982015431428, 0.31110672950048895], [0.9225552001240283, 0.31363309257407884], [0.9145807570432865, 0.3431614278233169], [0.9119037913011748, 0.3532523661883138], [0.9193066438922062, 0.36031655039404753], [0.9271483356909349, 0.357741364138249], [0.9813616129811679, 0.35200452949568606], [0.971679920116475, 0.35190964212328374], [0.9666026596553475, 0.358165208340305], [0.9713283566214891, 0.36803226660091465], [0.9858495001312977, 0.3776719462901302], [0.9822668288044583, 0.3681630654092444], [0.9857333880851465, 0.3629140292308335], [1.0, 0.3776636194750214], [1.0, 0.36149318077040704], [0.8880268695939039, 0.6353155012814429], [0.8823967415575658, 0.6272682013524987], [0.8975315945108197, 0.6344526633781866], [0.8074177090540074, 0.6093948409210117], [0.8152698309231315, 0.616042224992203], [0.822853904728075, 0.5983272149573857], [0.8220360000864494, 0.6150780834331206], [0.8259169361164037, 0.6095568748224135], [0.8113261759354643, 0.56642348135594], [0.826125559884732, 0.5794242252990468], [0.8102917521147683, 0.5790821293840633], [0.8177481824694649, 0.5828581706336516], [0.809334560033693, 0.5991868994523412], [0.8177214035523556, 0.5958007906191883], [0.8337609411162922, 0.49787635815956666], [0.8222421418966818, 0.4818046486611216], [0.8335755654067546, 0.5160988384022097], [0.8380032107084633, 0.5241392891646607], [0.8487824492181802, 0.5076361351136642], [0.8390899503607249, 0.5071442354164928], [0.852908035865572, 0.5188877548214224], [0.8474559740019203, 0.5254501321782497], [0.8485741328937184, 0.5514305577435582], [0.8474287836926212, 0.5409706254746757], [0.6707683800810353, 0.613991888429182], [0.7476313211097677, 0.40879658303508304], [0.7451401018467323, 0.40037313708423444], [0.8131869019571548, 0.4728600349579464], [0.8132341308606429, 0.4677833446258891], [0.7767737752280292, 0.45992901688074167], [0.7797802441644297, 0.44066952035155843], [0.6340200430036476, 0.5888629917165646], [0.8502636487976627, 0.4725056976052106], [0.8668010526692357, 0.4621637371431949], [0.8675648505720659, 0.4874296721124863], [0.8621919535761142, 0.48487942378444443], [0.8599532504334536, 0.47593275622539266], [0.867723505321948, 0.4683121932445735], [0.8787979313786699, 0.47995703212236457], [0.878705302224187, 0.4739800518862095], [0.805759138886466, 0.45143109564827555], [0.8038288074082459, 0.4617506610725933], [0.7955425337575053, 0.465458076639938], [0.7971557509726254, 0.4448153575174078], [0.7882070958249552, 0.4486905771272083], [0.7865470821122833, 0.45604353833481537], [0.8465917933840043, 0.44449190489879425], [0.8493984400459449, 0.46305720142079365], [0.8395890175056118, 0.4588317187057523], [0.838516276194909, 0.45025474840733615], [0.855890347515506, 0.4485998873959703], [0.8564432873558039, 0.457342541889063], [0.8236073507592837, 0.4207393735348447], [0.8399958620132026, 0.4309679606977036], [0.6377293477768002, 0.7686018829396494], [0.5760638277199395, 0.7041770132670218], [0.6789548207788771, 0.7224756738923229], [0.6699206293678078, 0.7175785388619534], [0.6212117748779754, 0.7107685656829655], [0.6107506638536829, 0.7088830074301713], [0.605062118072849, 0.7193374890812829], [0.6222327913737562, 0.7234361176761195], [0.6128076045429467, 0.7266954610306957], [0.6262897916382221, 0.7066975360112916], [0.6365486685460023, 0.7106655362776221], [0.6191569505338762, 0.7698697795180741], [0.6114730500670199, 0.7667509701540585], [0.6277038819706081, 0.7560814586301432], [0.6281342879504677, 0.7626736125331388], [0.6176381081822521, 0.7497179065202467], [0.6088705737901471, 0.7565532980123626], [0.5859909271637744, 0.8663122118280465], [0.5956977944352735, 0.862989864143601], [0.5974444038044856, 0.857707957250018], [0.5917574609538788, 0.8485196027249331], [0.5820705437628747, 0.8486798232676208], [0.5778568895899182, 0.8570197933697942], [0.5750997215916684, 0.8765681379265085], [0.5730141583925022, 0.8859000236415255], [0.5676846002107854, 0.8705911331898636], [0.5581281080148849, 0.8738488494669476], [0.5462698543079685, 0.846460764744224], [0.5357300885757071, 0.8426133286996682], [0.5824139174980283, 0.7359580570789367], [0.5867647831507908, 0.7453528689258384], [0.5339145019661519, 0.8376014194527887], [0.5408140883929758, 0.828031994601966], [0.5773340951060597, 0.84011645106254], [0.5746626563930496, 0.8201480488030085], [0.5858808535172603, 0.8308102955746007], [0.5831603216941983, 0.8227451472649333], [0.6569822473935496, 0.8643440306439024], [0.6530113771542556, 0.8488921827846703], [0.658433493979962, 0.8535622105347517], [0.6423657843612276, 0.8514219759471571], [0.6408640434440307, 0.8618463425130819], [0.6465500855002947, 0.8671008123602046], [0.7074914289227128, 0.8617971554422598], [0.7178259636992158, 0.8585280772875122], [0.7120241009082795, 0.8770015220849959], [0.7059308908723555, 0.8710327859472189], [0.7399520082822267, 0.8768233113377124], [0.7290593543400563, 0.8802728312834234], [0.7227886260379354, 0.8736682809388414], [0.7244106993818157, 0.8652290526336199], [0.7048910626728783, 0.6417515916502435], [0.7141341132308497, 0.6459313316128446], [0.7149046524548328, 0.6556501086935834], [0.7078472249525045, 0.6609303714700442], [0.6431239728339866, 0.5951912600722696], [0.6437391307434441, 0.6014615861253693], [0.6529004680540735, 0.606570323067052], [0.577585111396716, 0.6372363028562726], [0.7722521958969423, 0.6631199796581233], [0.777007376599456, 0.6696071277992202], [0.7608107073635446, 0.6635406677807292], [0.7566383133540235, 0.6722571548405812], [0.763240455459966, 0.7061545335311397], [0.7491338447242771, 0.6914448880451071], [0.7601717911050438, 0.5953543828109603], [0.771935979415921, 0.5966007438646804], [0.7751418639761383, 0.5918151570708061], [0.5890224144753774, 0.4665492801196608], [0.589488750302476, 0.475365732468425], [0.5802412008266683, 0.46144314304688017], [0.5808219880835882, 0.48085449722603374], [0.5724326967003439, 0.4760899706644], [0.5722721309790074, 0.46707768510209324], [0.5909071775679566, 0.49435295215397734], [0.5812135156223431, 0.49043029073504246], [0.5646497950170583, 0.49110916172552577], [0.5755573985272128, 0.4947276414234352], [0.5358321199073657, 0.5369661648348132], [0.5440757989123531, 0.5330399370506863], [0.5158383521106426, 0.5636346636923434], [0.5148241978737236, 0.5740931055121223], [0.5217655034208762, 0.5791050936522542], [0.5384428439854361, 0.5889103760316557], [0.5460504443009344, 0.594745239166043], [0.9719382689582563, 0.07939157029346415], [0.9867653927510666, 0.08752077931881483], [0.982637792143759, 0.07950834317881075], [0.95778790155838, 0.05503765213417326], [0.9679858155854936, 0.07094914086241376], [0.9689654573361166, 0.05621861006967311], [0.9724993457306197, 0.06293819451227883], [0.9157030584401205, 0.042352194135717704], [0.9402800853766584, 0.028638330637425005], [0.932194770963528, 0.03280153998706622], [0.9323740115727898, 0.013269903510551916], [0.9397372019231156, 0.017221958632410238], [0.9525837909208962, 0.19702946449673878], [0.9426846394545184, 0.2139306177087726], [0.9378554437418511, 0.2041610606742263], [0.9415350014629618, 0.19727860843020278], [0.9429909308910489, 0.16358040244310676], [0.9541070178527574, 0.14672465908372467], [0.9570731415165527, 0.17330911870468116], [0.9673626770669947, 0.1734529974080128], [0.9579085079437429, 0.1561315827266646], [0.9525799526800667, 0.16373561496103567], [0.9087896256464355, 0.1839462532702661], [0.913610710100542, 0.19545704896952087], [0.9056114228253331, 0.20290102105339272], [0.9422270064330864, 0.059420329594474464], [0.9533746445380257, 0.060573571259310816], [0.9524438481148124, 0.0765355499779022], [0.9565630491572571, 0.07057676656466895], [0.9571361667184274, 0.13318745381798136], [0.9580903011575953, 0.14101765856127688], [0.9711687846290286, 0.14271938279976654], [1.0, 0.10304474056204359], [1.0, 0.1907409785539694], [0.986905760457213, 0.2221624225911551], [0.9869393657139699, 0.20643441579829458], [0.9826093613839203, 0.21428187154090486], [1.0, 0.206414172565407], [1.0, 0.22224087341141108], [0.972455319158687, 0.21425923891433737], [0.9675745274312603, 0.22255740639930147], [0.9585103318606795, 0.22246424927035802], [0.9677500813152303, 0.20562098924566732], [0.9571884859749311, 0.2060419162339536], [0.9532900333149129, 0.21293706446350721], [0.8596404547763405, 0.3157972420997262], [0.8500900002669904, 0.31266151689323096], [0.8437391661724448, 0.31775675616050253], [0.8448264551888264, 0.3279978560350474], [0.855288886552946, 0.3314898921945373], [0.8610001477228221, 0.3267520194971828], [0.8439396333644933, 0.39101905367734563], [0.8369638717627917, 0.38656494150768045], [0.8553565085354401, 0.3845467868254445], [0.8386111589048695, 0.3331528690008271], [0.8233388033456537, 0.34483349801699203], [0.8221326109725813, 0.335365669662079], [0.8286147409382463, 0.3297633291050835], [0.8492714381569547, 0.3466799177304002], [0.8397262747305624, 0.34323589575259383], [0.8331818817534208, 0.34842588834875343], [0.7496755968624327, 0.3226131092781934], [0.7357951249006228, 0.3362377430814562], [0.7456333653400214, 0.3385486118571473], [0.7521829295230588, 0.3320542835321858], [0.754427170012713, 0.3067376509041754], [0.7456744034453124, 0.30382317069468895], [0.7622127782835224, 0.2991459779761935], [0.7756752275488802, 0.4181254357940665], [0.7697727174438556, 0.40824110785170387], [0.7860979864507155, 0.4148829111142192], [0.81897304861806, 0.38710573343071963], [0.8187473117097112, 0.37906015264382814], [0.7637393895638722, 0.15936537372918652], [0.7632967739665371, 0.17637877503632743], [0.7585808976227223, 0.16908510077679503], [0.7319797512962349, 0.14804215458929226], [0.728773148409394, 0.1575918308543876], [0.7336417325519047, 0.1639761155176997], [0.7440991503893033, 0.1631322216392745], [0.7476286701943162, 0.1528568426683565], [0.7425516762878913, 0.14664925000619586], [0.7319768246464095, 0.1907837447638246], [0.7507668783083125, 0.18681869871439338], [0.7360010304825181, 0.18074669192469464], [0.7446848588412387, 0.17979036578931315], [0.7345448397017361, 0.20774681385624122], [0.7412659525926067, 0.21497469032017802], [0.7497697938505282, 0.21339682720686434], [0.7535328938449517, 0.2038135785446618], [0.7470163675669422, 0.19659056331802408], [0.738315415244235, 0.19794602196256908], [0.616047807180816, 0.048594079761733563], [0.6064844396660377, 0.04401857674647055], [0.6243081793219522, 0.042843932605762046], [0.6236940552119766, 0.033480909666920106], [0.6334710243225732, 0.027086165788239247], [0.641222448583586, 0.03071154461153772], [0.6674996465197942, 0.027452919229690675], [0.6679710618556188, 0.04699033693142952], [0.6587806033482506, 0.04172997957614651], [0.658816797632789, 0.03269545303008218], [0.6506244260629128, 0.04695716701700098], [0.6333185351437224, 0.04745828168064971], [0.6415344717828511, 0.042048256365534026], [0.6945310774380989, 0.06994571831087054], [0.6859583789605394, 0.07539448895871226], [0.744200556046436, 0.23175224722195217], [0.7289000577045643, 0.2263583522179592], [0.7377106559009157, 0.22478574223841202], [0.7333942053418651, 0.2659744102289834], [0.7353922198293766, 0.2607012377215021], [0.7413940195863686, 0.24143321742833382], [0.8869114705701127, 0.20897613978678578], [0.8707510047743316, 0.1984671686822709], [0.8770922852890792, 0.21345595212485116], [0.869834746367385, 0.2079011074482238], [0.8325782332988052, 0.23068145599476417], [0.8224995248915166, 0.23418649278907483], [0.8162074873589085, 0.2288248300783983], [0.8636834354431995, 0.1927498098702953], [0.8542230623870444, 0.196654261121666], [0.852271083416414, 0.20515131060305042], [0.860628015061023, 0.21177721002984987], [0.8592202240006298, 0.22158548651017818], [0.8508750514163832, 0.22491029995397308], [0.848865230779923, 0.30230890432077034], [0.8393817456660012, 0.2988368495100884], [0.8455969274138112, 0.28323941794238205], [0.8381450080721646, 0.28920690178626074], [0.8436755645114246, 0.2547009747321513], [0.8573326313937181, 0.2414502293405551], [0.8491371830557527, 0.2360109396505715], [0.8406798855002448, 0.23921563742370558], [0.8386225211464273, 0.2452946224097722], [0.7947974040884124, 0.21135339405746773], [0.7847267574342162, 0.21473307612131193], [0.7957877437761843, 0.2011118156031944], [0.7894371302868992, 0.19667715314178844], [0.777904809711839, 0.20744056637200448], [0.7800176902311939, 0.1998890148471356], [0.7582444248339755, 0.2448885475264208], [0.7475433117070178, 0.24774443189407916], [0.7519433217936843, 0.26309944380075223], [0.745656887852938, 0.2576577146638918], [0.7698713429067817, 0.26782654894393676], [0.7797591953064879, 0.26662043960806203], [0.7648689227942406, 0.2529987067591221], [0.7633497216159014, 0.2586636213298387], [0.7754763987108595, 0.24939253552048227], [0.7820307068102027, 0.25596824286863834], [0.8102971626099406, 0.2473271614536264], [0.8046607109226265, 0.24236549058034518], [0.808971891642121, 0.258477953542062], [0.7994082351053177, 0.26185116324849206], [0.7945003408281824, 0.24517972889569237], [0.7921987190508569, 0.2531626646338311], [0.8051947976205244, 0.33856700482833846], [0.8105589012967315, 0.3230559853577911], [0.8122031362677842, 0.3319188096143399], [0.8009779693560718, 0.31975466848254497], [0.7835365665156846, 0.3585372611744736], [0.7910310861173709, 0.3514853074004676], [0.9122736796881323, 0.27985329858356645], [0.9120515982920135, 0.27090927511993], [0.8843527808618545, 0.15610288349422932], [0.8840433374521077, 0.16562555404554175], [0.8935856999099827, 0.17098238799226229], [0.8992667929110624, 0.16770182999198355], [0.8941602248445218, 0.15077939162707232], [0.8999879460647164, 0.15501970584729524], [0.9101239519618597, 0.15269188934517536], [0.9133025006862113, 0.14575796186255982], [0.9367205882757362, 0.11999290355864957], [0.8094386691486029, 0.02641808743351805], [0.8098960046311288, 0.016548189000574], [0.8345348753943477, 0.012753745806920968], [0.8185899311429444, 0.012416018400633826], [0.8258082562006162, 0.016935992065295502], [0.8346323077996189, 0.0], [0.6629449532624762, 0.13081393663071147], [0.6541216314334998, 0.11666878973931057], [0.6618324115377853, 0.12037431306414241], [0.6704973749911312, 0.13464672363308391], [0.6876359543461094, 0.14400141150375959], [0.6859843157533522, 0.1323691537899278], [0.679263380251135, 0.12915701184705083], [0.6679785211901331, 0.05613369281595893], [0.6690954090547391, 0.07562368333294513], [0.6771936880916182, 0.07051610445966489], [0.6770843521728477, 0.061254966030848616], [0.6613046359594792, 0.09026110424858688], [0.6539637554974658, 0.1052568782725938], [0.661652585507891, 0.10078706268178525], [0.7038887917603752, 0.11440546818160333], [0.6959300927225774, 0.11905205084290399], [0.6944897871761496, 0.08931055653177317], [0.7034420702220265, 0.08381677591232382], [0.7024649616501066, 0.10299916073412782], [0.6951452413003909, 0.0993196619757628], [0.7357911409952408, 0.11398006196375934], [0.7274782276758268, 0.11664543716508356], [0.7378092151386064, 0.10468403676105162], [0.719728442131338, 0.11032869676640718], [0.7096889119629803, 0.13327497224903753], [0.713312274544208, 0.12743371389899655], [0.7166505557059365, 0.14297649409902613], [0.7266076777449944, 0.14134317150143538], [0.7294824740623912, 0.13218226892999038], [0.7249576493935972, 0.1264718417321388], [0.7657706071404342, 0.06591416940143886], [0.8230043441232506, 0.1152723467948522], [0.822904572556852, 0.12408931689788065], [0.8162843434327485, 0.12871666632494264], [0.8053678954195119, 0.12402043157854274], [0.7688864788658164, 0.12256069656315342], [0.7725210512579085, 0.12691986575137237], [0.7876567373354981, 0.11446476399012667], [0.7985696124032136, 0.08051145848895276], [0.8063753556434354, 0.08659486937794016], [0.7883884277782177, 0.09445211318542418], [0.7895405149445599, 0.08463312035781984], [0.7988569599675733, 0.0301972026752947], [0.7978915833983703, 0.03871430210811061], [0.8270220584551092, 0.06866503520630086], [0.8168041288642753, 0.07343291930873994], [0.8275453054072375, 0.06002378974771055], [0.8211386388590524, 0.05456032775131986], [0.8096276071388191, 0.06745679619721283], [0.8103458414569036, 0.05905651982366982], [0.7855334661132681, 0.13927446571719657], [0.8003455724903034, 0.12778906796807796], [0.7878746476532692, 0.12375164314795421], [0.7835542938393615, 0.1279040124539371], [0.7940721869589739, 0.1537517600015034], [0.8103190978659903, 0.14320796127342228], [0.7999143860751659, 0.13899522695831135], [0.7941975928175092, 0.14270245273027823], [0.8036634561339627, 0.1683997933659113], [0.8128090947435472, 0.17368475200261582], [0.8040478140670759, 0.1580539752537065], [0.809963203574907, 0.15427779907247652], [0.0934884780780212, 0.11868521826856251], [0.0748389782098291, 0.12541450621273062], [0.09022884828936954, 0.12947402183893014], [0.08151206146753634, 0.13143353304989103], [0.04521088133993605, 0.10950556290549508], [0.10475745988653848, 0.08331330999271104], [0.07412231049443041, 0.016868679206435297], [0.06674426818025275, 0.012931161279260908], [0.6919020199952661, 0.16230517475523942], [0.6875165828384247, 0.17343177676054886], [0.7208990860301254, 0.1751020392073486], [0.7020792109961929, 0.17852238188595065], [0.717049280741793, 0.18460516812615987], [0.7079264548694051, 0.18581124559111337], [0.698222265466015, 0.16074709701708717], [0.7020616137029327, 0.1518260087546484], [0.7059484066969649, 0.16891715684793784], [0.7144017463736323, 0.1673435036945688], [0.7129803637755396, 0.15119938302962768], [0.7179306279264231, 0.1586615690800443], [0.6945730255920978, 0.2236557855751634], [0.6966445359564428, 0.23987778416041128], [0.7003097962112302, 0.23121266390265627], [0.6018459470399522, 0.3091248662589224], [0.6128289858804223, 0.32517573203325134], [0.6175430244016128, 0.3338291095526088], [0.7328643600206305, 0.3528721961358627], [0.7298076207098562, 0.34240712514051924], [0.635954811376407, 0.013486587112072953], [0.802543957406455, 0.011774288167476808], [0.8187466531623712, 8.673617379884035e-19], [0.8028900130181067, 0.0], [0.7210937301613803, 0.047542583614708755], [0.7099989465548289, 0.04252837226728153], [0.7101243522762888, 0.032499892069349716], [0.7709373272654685, 0.015349443289545257], [0.6056024895399241, 0.034761463696383166], [0.6148409227279431, 0.018258039740040338], [0.6153562331529907, 0.028965706159408886], [0.4568881676108293, 0.11669323417939581], [0.4641757105979749, 0.1197034661300713], [0.4486738084157418, 0.12199541824864822], [0.447845936787996, 0.12918519555870364], [0.4825096259002393, 0.18035734203255693], [0.44588945355219095, 0.1483112848587367], [0.3584072121012685, 0.017047811941461696], [0.3673730747732861, 0.012069406158012542], [0.47490420179094717, 0.08733087638812467], [0.4631914929454914, 0.08561757689494519], [0.4603884236794804, 0.07550412973257709], [0.46550494707656426, 0.0696289046770942], [0.4526494427168108, 0.057835059123360816], [0.461589686438672, 0.05886330531105324], [0.012010234998324536, 0.38518283252893615], [0.0, 0.3682483748618879], [0.0, 0.3848654982807973], [0.01724422962352313, 0.3601244210396431], [0.027748565416584308, 0.3600881035474801], [0.012670385397075778, 0.3683428413469989], [0.017034859451027912, 0.37627084150287304], [0.027465069775139773, 0.37671496966620766], [0.032137669538320174, 0.3687702148513722], [0.1408949939442096, 0.2673021494222294], [0.14886781412229616, 0.2723199377042923], [0.1319916811746636, 0.28135080210809577], [0.1327595905247791, 0.2713920608129762], [0.11700797969997935, 0.28114341175826096], [0.11533863997759074, 0.2718462175170852], [0.11066702919625071, 0.26939881642384755], [0.11554765141283489, 0.25201021124409206], [0.1102707084449931, 0.25470549521835145], [0.10251291041344883, 0.23641396953799002], [0.09790291171494887, 0.24623127239946743], [0.10213142312501508, 0.2531188650853858], [0.11037760844600723, 0.23513136301640608], [0.11639519912837691, 0.24002736338700417], [0.1033722961862423, 0.3239557607114773], [0.09762648221614466, 0.33537198570659504], [0.10380121714194077, 0.28758901138191767], [0.10923751325300261, 0.28802882740565316], [0.11620139730427162, 0.29915022480249376], [0.11273645412413393, 0.3062401642042822], [0.08310227817367276, 0.30824360623391006], [0.08957577235004842, 0.3169623460811164], [0.09674896063770953, 0.31653226634927706], [0.10220850686876465, 0.3059554867365613], [0.08905331348885843, 0.29846999206116853], [0.09719823572911114, 0.2989219038341146], [0.08932742727092864, 0.35311201476233395], [0.07960103199487824, 0.3613247712274458], [0.14733092416923485, 0.3577230666454236], [0.18040848064711823, 0.33492102564668047], [0.012269742630886636, 0.33507256019914317], [0.026725129991000282, 0.34332766103599427], [0.017261025042121087, 0.343584748009028], [0.03161036591534641, 0.33478936068541015], [0.016996650581199355, 0.29331753620203527], [0.06918452978610898, 0.2662518310392433], [0.05517130846226886, 0.27563730715772883], [0.05479941588279631, 0.2589637646441252], [0.05983394007644647, 0.26649107183835663], [0.041177851737106815, 0.30129710208556576], [0.03155330018756351, 0.3014026967280516], [0.026659146018860862, 0.2932359738340412], [0.04594544387133845, 0.2925697739925773], [0.011968155966613242, 0.2683456300835614], [0.01690433187674796, 0.27666534214469485], [0.016784254733858195, 0.25999560020159296], [0.3894121353658799, 0.43193862509638575], [0.3935301064662069, 0.4232381702402145], [0.40491016127020896, 0.4230256575958971], [0.40930130044706947, 0.43138875357741374], [0.3890796441270681, 0.41568320716386775], [0.3775192740101957, 0.3999426167219771], [0.3582050011106725, 0.402776800595686], [0.34763520837385264, 0.3863858469652519], [0.3630871392377247, 0.409808489356563], [0.3734566937986916, 0.4093947500241963], [0.3780639040044825, 0.4161381970104875], [0.34382413428131675, 0.41293937546367], [0.3332530146494902, 0.39645628080827733], [0.3431902657370768, 0.396171839536014], [0.3481304229631475, 0.4031610476917083], [0.37543438548655456, 0.36685591820227187], [0.38536787430581737, 0.36607510684939126], [0.3615598439494705, 0.3764669325672117], [0.3713043456066456, 0.3758503960773153], [0.37645485756372354, 0.38328399610362457], [0.37229783300318875, 0.3926479898327662], [0.3624600004546122, 0.39323900031070225], [0.3572003393883021, 0.3858925745115429], [0.05943896143612852, 0.34892481725275626], [0.0700276662248414, 0.35004588340176795], [0.0701181757119277, 0.31709111138878937], [0.07526775132292135, 0.30842435690404646], [0.06049085911185762, 0.3003987747797985], [0.06968255554604148, 0.300115148162037], [0.06043359363786827, 0.3335537466766881], [0.05570328881610634, 0.3430209256462209], [0.041213355846155625, 0.33486395083620957], [0.04595538291471456, 0.34267906338707316], [0.25939439586407376, 0.34473650521300253], [0.2524316557897986, 0.33860255090213476], [0.24596731163825777, 0.3399326087342988], [0.2828671219039677, 0.35067648375715343], [0.27437421733776557, 0.3519109932404353], [0.24297952036519338, 0.5301361631499161], [0.23627150796417776, 0.5398551375109855], [0.22754000736022303, 0.538546672816435], [0.2502588059587124, 0.5302915843435998], [0.3225149858109799, 0.5541681672001915], [0.3130317692811283, 0.5370359011993995], [0.31076008459939736, 0.5820623805048635], [0.31462921452083553, 0.57222964932193], [0.3393540439417488, 0.48171381557066684], [0.33335796975625415, 0.4738750661630189], [0.3244996502284667, 0.4746833904842995], [0.31992585764108233, 0.48411946445635035], [0.32934421623231797, 0.4230314282427902], [0.31851365278342114, 0.4067630593977779], [0.33356281257975795, 0.4132104312971252], [0.3289325953636063, 0.40659458851367664], [0.3150485368630296, 0.4328251466960059], [0.304748374509138, 0.43371114009267414], [0.31427949611792066, 0.4165250254434049], [0.319078174314381, 0.42351075461369936], [0.25677537121433075, 0.4461237164761098], [0.24348852893297632, 0.4584444501370214], [0.2454848168999241, 0.44792229312521803], [0.2536045353436419, 0.49443983840986805], [0.24887950265576672, 0.49124445536203465], [0.1864951677253415, 0.39217816171674363], [0.20506220755176888, 0.3861706129486296], [0.20435334407724826, 0.3920854874408553], [0.1944454381077217, 0.39727214609688494], [0.20241757310244685, 0.4114855758198431], [0.19491124615776437, 0.40685322734242646], [0.21845208803994132, 0.4223785592497484], [0.253012551200053, 0.41960061309037905], [0.21817398977278651, 0.3806067545742113], [0.2990331032341168, 0.5298725052213372], [0.2704277747135283, 0.49789186034482097], [0.26487857370520135, 0.4905394434166908], [0.26620831750611434, 0.4823530190279546], [0.3074606271210923, 0.5121531623754406], [0.30655274605182975, 0.49439412210727135], [0.31252716134043523, 0.5021963118671644], [0.2798076629480401, 0.5143939847597971], [0.2846686751528685, 0.5222216476584542], [0.2937070882504771, 0.5222419494435858], [0.2989663703610894, 0.5123819422657601], [0.08495114299781112, 0.5894426681629434], [0.10031279194044712, 0.5973770755241679], [0.09104612731773436, 0.5983149259574072], [0.11298666808423188, 0.5196368946360016], [0.1281135169267878, 0.5105711498705154], [0.11834835399536078, 0.49358473735016023], [0.11331470781170992, 0.5025472662993021], [0.1180968275101247, 0.5102933029137021], [0.13261289623748787, 0.5014004119728225], [0.1284386640963269, 0.4938406385357775], [0.13321165095292833, 0.48539783467304554], [0.17754485529078834, 0.4372181359513684], [0.11369724718833328, 0.48551598835838655], [0.07075749591566792, 0.44153601831875305], [0.07780930087278101, 0.4336403622062045], [0.1017921338226675, 0.42759773800790496], [0.09071687462810572, 0.4431753614896424], [0.09149132355067943, 0.42755377255073707], [0.08660438931578171, 0.4344346412300497], [0.10711461977808369, 0.37095079238587314], [0.11370697493232917, 0.3666368271930666], [0.09817412450926309, 0.3674828979374395], [0.09672296260029299, 0.3556896809983402], [0.0952062632123378, 0.41086505473999413], [0.08736944602047687, 0.41725410667559565], [0.08129318105037195, 0.415836650031097], [0.562050517460667, 0.6055150464712282], [0.5539334267815583, 0.6096451294643287], [0.5202903393399179, 0.6487739214931628], [0.5363469835040623, 0.6604320625107731], [0.5103413244614631, 0.6841557106785006], [0.529378442738285, 0.6793243486317809], [0.513197165501589, 0.640707477811872], [0.32521876466724003, 0.7388912703559185], [0.3382047852320092, 0.7425285429478118], [0.34022875104428835, 0.7489188523069812], [0.40624779179017234, 0.5515410952264723], [0.5010084710082237, 0.6082197867399781], [0.32702121284822483, 0.5264809500256042], [0.32709889474428977, 0.543708239760694], [0.32202369548889004, 0.5369909362783664], [0.3594886722571961, 0.5750720837948144], [0.3692599876666837, 0.5681506170059645], [0.37506876104605913, 0.5696510393245532], [0.3839666762710821, 0.928164079026399], [0.3987048939504548, 0.9150713419608101], [0.368367763572415, 0.9080409906417077], [0.38766382256373105, 0.9127039010600109], [0.3713697299930192, 0.9182436545031879], [0.3812124962865002, 0.9204246238768737], [0.34404467667793537, 0.8955718028506319], [0.35834758817935264, 0.9058359921741946], [0.3556507014666106, 0.898791452137981], [0.39716604131389927, 0.9401591288517979], [0.4123413011282534, 0.9271679404946396], [0.39535662157348755, 0.9309063939277173], [0.40083879125578087, 0.9247099646020469], [0.4142526364132281, 0.9374631412298405], [0.40904758214241027, 0.9428335385763418], [0.3919082077154947, 0.8208921274607377], [0.21931661976827266, 0.9213591788403553], [0.2182447257296186, 0.9103155561540849], [0.15993977704440868, 0.9198749893330833], [0.3245221928757197, 0.7742345940283999], [0.333772330009865, 0.7666958965854132], [0.33113329925804647, 0.7576698792826178], [0.2378118141964272, 0.8155881045999631], [0.22248458337917687, 0.6386001148114461], [0.21180025289777643, 0.879587990312319], [0.21353259033026506, 0.890585045096278], [0.3623431293114177, 0.8889931527135989], [0.3592855318438014, 0.88323801776136], [0.33365760255174143, 0.8611714933023222], [0.3248119843489265, 0.8575349214195473], [0.32302234233886945, 0.8494099911306832], [0.331485910719577, 0.8414040098966881], [0.3410146637538307, 0.8459216607663946], [0.34208126411144557, 0.8539127044676952], [0.18843246717267007, 0.8062320436102491], [0.20718031492604175, 0.7994991129517866], [0.18301485373173315, 0.8703491642625071], [0.17294270477493792, 0.8672502379317565], [0.22494708382285883, 0.8492152774357448], [0.22570626730000737, 0.8295522850000476], [0.2331963414722203, 0.8432286928271939], [0.23315489137071982, 0.8348650946958819], [0.20781719754953243, 0.8598004490247527], [0.2003196417203138, 0.8657249910578961], [0.1885739904143301, 0.8545354098250456], [0.19076434349123955, 0.8624795867828585], [0.35417651058654254, 0.7940694949302985], [0.349143849637889, 0.7977030308163258], [0.338356464713612, 0.8258581149781182], [0.35544891859571054, 0.8137166667695052], [0.3487886005404206, 0.8102232643013444], [0.30749805876405256, 0.8616507694183286], [0.29965878800835805, 0.8680950190357769], [0.318611438762404, 0.873961174921332], [0.31648152642952354, 0.865035434375034], [0.2718708962633659, 0.8582316646346906], [0.2801901513835793, 0.8514947701422458], [0.2522272627662619, 0.8410207376239687], [0.261317464462203, 0.8457701028390615], [0.26259616619216447, 0.853973199250354], [0.25412507116010313, 0.8610686751161732], [0.24327995131827942, 0.849014337466383], [0.24401429082863693, 0.8558704522783502], [0.27431484212952034, 0.8117760426355781], [0.2848001545973829, 0.805540687558726], [0.30173577163653603, 0.8226099059553659], [0.29131947176480655, 0.8088972447076986], [0.29294546547147315, 0.8189736407056057], [0.3094986029462991, 0.8166940073109195], [0.3015973138885909, 0.8026599875305286], [0.30796248578764873, 0.8060851508207598], [0.28600790531262604, 0.8348933432587724], [0.2847280574672556, 0.8252733884523129], [0.27040286733657487, 0.8385659803135084], [0.2779688812966981, 0.8411539026441343], [0.26702657900425314, 0.8274446867425772], [0.2751843078843323, 0.8210403822460403], [0.22570086305320322, 0.29993715390329045], [0.22672804591268111, 0.29231701788320535], [0.20387646659795322, 0.27851232261745074], [0.22242966516543777, 0.27524149124821634], [0.21090216909158302, 0.287428189009712], [0.21937630027883936, 0.28566813390491874], [0.21987209767641483, 0.25733361199389], [0.21413816107347827, 0.2510170172072294], [0.21522133706771954, 0.26839791093495624], [0.20808678552776008, 0.2695777760413668], [0.17487391850529785, 0.32554428684507997], [0.2608089104645741, 0.22063292600841036], [0.2578186409195535, 0.2493366958994612], [0.2599023243260028, 0.23036329663014515], [0.24806775135634498, 0.24391937972247996], [0.24854877575636591, 0.23452073089465805], [0.14699859621066622, 0.25406815290592083], [0.1577067545030404, 0.25880343418781276], [0.1646585030264642, 0.25018505037182903], [0.17655413987997523, 0.2569861375240278], [0.17079137085374732, 0.25013195910253794], [0.1761662714793368, 0.23973888747861197], [0.18378825970395954, 0.23895761297636853], [0.15418180013711796, 0.14541751178097206], [0.14635008392675877, 0.17064067855364126], [0.1522755064627506, 0.1523877861937143], [0.14239169075936772, 0.15521249060311923], [0.1397938602987955, 0.16340168161188792], [0.05364543707863404, 0.22623661924462182], [0.04390523208286505, 0.22672990178589938], [0.043104634421941034, 0.21102873653245013], [0.03876288377172152, 0.21776476504360578], [0.03954602487407208, 0.23451669665559383], [0.04466080286439135, 0.2428483620971665], [0.030201557378423248, 0.21796881270665477], [0.024803683919220127, 0.20925516560934115], [0.030401192120311754, 0.2348571563766002], [0.025641134956069296, 0.24306468387168842], [0.025060924455205656, 0.22618044545275914], [0.016579213442380853, 0.22627133427336787], [0.08087019954591824, 0.222298793303086], [0.07243092213940173, 0.22327586581622705], [0.3325331568376579, 0.2071948744392186], [0.33875117073521493, 0.21552163796304313], [0.3411245359307498, 0.3616315209320327], [0.3275742401267652, 0.3570171606788119], [0.33215288558561473, 0.36211992118586195], [0.2814129604410727, 0.30037986802069877], [0.2750897211668359, 0.30029877884485573], [0.2864294652513749, 0.31104309450764595], [0.28139917811811205, 0.31872665314544935], [0.2527308954721529, 0.2915116142358299], [0.2584355957706661, 0.29550451049489146], [0.24447566037336307, 0.294197794708174], [0.24216172402833525, 0.3041000405204931], [0.2564843344028641, 0.326837198572903], [0.25008456231941945, 0.32068506101542554], [0.2651510174627953, 0.325721960048034], [0.25227723650464345, 0.3109040739764267], [0.25783021711338366, 0.3078832315201358], [0.26989131163124325, 0.31749927052571675], [0.26754910137576826, 0.31153579215434973], [0.43539596504525113, 0.20531369083405843], [0.377701536792253, 0.2057323271213246], [0.3782940044928752, 0.22946498791884484], [0.3816352159556754, 0.22156549883113638], [0.4174319494612444, 0.21197430789271957], [0.38544553425699624, 0.2834375366888449], [0.3414560847736731, 0.2328136891180741], [0.33497414893576954, 0.2234985620380211], [0.3667176725150454, 0.21358458640146616], [0.34723001642814366, 0.21436047711543263], [0.35912888819364763, 0.20498606847482664], [0.3520380678436377, 0.20553167238354292], [0.43027245654777074, 0.18913540262574197], [0.4120942016019092, 0.19541613262455262], [0.42801897813801126, 0.19916041738031948], [0.4198535905648074, 0.20176157599810576], [0.41701387731767126, 0.16690392908453688], [0.424623837053696, 0.17337805868346182], [0.41425898407645173, 0.1858283159811589], [0.42272466619663085, 0.18281128283524067], [0.40639523718836223, 0.17920712253194204], [0.40802961110450975, 0.17044408178394813], [0.3008242484613245, 0.16858966526925068], [0.35320036362127144, 0.0850970824378063], [0.378137568257135, 0.14638539297833555], [0.36424212528916866, 0.13330822667317246], [0.34711392160531446, 0.14034939517736833], [0.3372804475107738, 0.14641725673783143], [0.34213337685767126, 0.157869564607439], [0.38336168128800624, 0.10798785835630931], [0.3944360695511149, 0.10317549372301099], [0.36080938178970123, 0.0902435897052609], [0.3690494975034584, 0.08680221556154356], [0.37723585369764867, 0.09236611296473973], [0.37599392528946485, 0.10188505791205929], [0.35613442558007435, 0.11896115905366952], [0.36506509359468164, 0.11419487242584181], [0.3597751775167303, 0.10041446825645994], [0.3659616490460233, 0.105924023391588], [0.55937474191577, 0.3002588303316957], [0.567608560544548, 0.3003854929854098], [0.5084233120965487, 0.3134492016766205], [0.43189056604458376, 0.25959686766518275], [0.3768448545557689, 0.2659134367635447], [0.39123193796199957, 0.2802628923016966], [0.1871681260442377, 0.17812719531918358], [0.1820735801276839, 0.19659950506131438], [0.17571915315998934, 0.18911720758893386], [0.17824061688687015, 0.18097249654377856], [0.19519659849978016, 0.18684749125149985], [0.1933233020608922, 0.19394929905752753], [0.2475521748309799, 0.16074977306860447], [0.23009298533711425, 0.18795447833570872], [0.08296794786736507, 0.012117295144220266], [0.11636062266756093, 0.012015392370146373], [0.12507280637488574, 0.016974004706085812], [0.12429891769091089, 0.02773175011542825], [0.11717656815389735, 0.031142473238945884], [0.09963768850454174, 8.673617379884035e-19], [0.11648217737876666, 8.673617379884035e-19], [0.2332341284315453, 0.05978279007590275], [0.2408104128638045, 0.054770521714063325], [0.2075327023877344, 0.055693155922329936], [0.21670098470616894, 0.06029467395747564], [0.22420689867968047, 0.05535914802066327], [0.1985672700686263, 0.04138890392055325], [0.20735195799778375, 0.04602375954861993], [0.21464563310919924, 0.0], [0.18163315199703114, 0.012566469179558237], [0.19806833504969446, 8.673617379884035e-19], [0.2823476483271341, 0.0], [0.8064535859706942, 0.30415880641832443], [0.8048237256359817, 0.2953690198893749], [0.7991613363135527, 0.31078693681167313], [0.7896949554526138, 0.30750193853725855], [0.7836039541491904, 0.2705850416667577], [0.7975577523659308, 0.2675050410072224], [0.8018486488134974, 0.27619475026386325], [0.6496262813941851, 0.4609256220974566], [0.6150418064240663, 0.45126238124938794], [0.6232623942468735, 0.44680644420191284], [0.607197487039325, 0.44645483211029], [0.6351052963848637, 0.3746742715268589], [0.6309263961982294, 0.38201584239149705], [0.6503835995096833, 0.4007965657254862], [0.6361073671818065, 0.391177010806529], [0.6451706116753421, 0.391146695124557], [0.6729161954477293, 0.3928248257324445], [0.6644948617674273, 0.39232697837902514], [0.6183662303744383, 0.35010027452076986], [0.6291697944068828, 0.349450773640235], [0.6301428570158245, 0.3656005116247276], [0.6340171663234972, 0.35839187886667473], [0.5250122978277886, 0.30835429932835917], [0.5140168934296839, 0.3065335678181312], [0.5557254452996138, 0.3350430359693865], [0.5684148444261385, 0.3515240163352237], [0.5611691180314781, 0.3699585424734041], [0.5725345199646412, 0.43802465423422077], [0.44566171772829033, 0.44281769122870795], [0.45567225487394786, 0.3922818290100699], [0.4486193360316803, 0.3992384842299879], [0.45010681006972914, 0.40778545565704216], [0.457708260448573, 0.4114799608303727], [0.4545343233687454, 0.3850202770958046], [0.4456998964652031, 0.3804792554369924], [0.36702594534418803, 0.4612512962818142], [0.3630328386510566, 0.47072559182711954], [0.3527017648535198, 0.47139673682372724], [0.3471699383854459, 0.4637130836893683], [0.35895733416898223, 0.4532870649853774], [0.3514911591517215, 0.4543923370578051], [0.3282469957063058, 0.5612513234299519], [0.3370426084943601, 0.5603788485492494], [0.3302226624160268, 0.5785774954818245], [0.3241614176982401, 0.5711177035147679], [0.34006500999853584, 0.5768624208691067], [0.34351606272062923, 0.5680135326809704], [0.34068303814211753, 0.4991089777755951], [0.32596606831543495, 0.49199585848384686], [0.334754665962303, 0.49136017698906675], [0.32117408986719864, 0.5017573309066008], [0.32682032579550163, 0.5092689293328747], [0.3357999110355513, 0.5089582528254373], [0.37129836503308145, 0.5313234789129575], [0.33435354178738563, 0.4300539755766863], [0.33012873438741175, 0.4395980426212716], [0.3361120656268299, 0.44740327575215183], [0.3448034069516817, 0.4464533503789543], [0.3738536556532389, 0.4428425789868057], [0.36373398650641314, 0.4426980497309874], [0.3778404699593613, 0.43154867283029963], [0.37411942764501865, 0.42610399683511013], [0.42129910281933713, 0.489544549571043], [0.40904833653997325, 0.49298638914831394], [0.4034013668651806, 0.48512563850923957], [0.43076674697386164, 0.5178928559960538], [0.43808832715016605, 0.5234141439745424], [0.42555095605585874, 0.4927378132344305], [0.4411459128853576, 0.5045024287882183], [0.42516301885136576, 0.5035277714362063], [0.43144396221159587, 0.5083520403826983], [0.4738383441878354, 0.5082668634401587], [0.43657685356831655, 0.476867057465265], [0.4356025981212641, 0.4895063399425476], [0.44207203317018423, 0.4940890072849737], [0.593004658966998, 0.9586629710894821], [0.6019134047300801, 0.9543652339610248], [0.5842774559835497, 0.9520222437674243], [0.5854513867848167, 0.9428238278093821], [0.6030292249203919, 0.9454727325941709], [0.5982857477260736, 0.9394914115057018], [0.5638527508732534, 0.8890897895842138], [0.5579183918672538, 0.8857614490369283], [0.5489647536879274, 0.8896163337978669], [0.5476396415083935, 0.8985029167067481], [0.5653568400572063, 0.9274674007414696], [0.5843442542342515, 0.9257088303390067], [0.5737769633622942, 0.9367554819503358], [0.579668172420013, 0.9365166015924763], [0.5587202010634957, 0.912275514179255], [0.5643829663576545, 0.9012752738738964], [0.559288618173137, 0.9053638275785413], [0.5674397178129298, 0.9198453692164812], [0.5763973578907414, 0.9164155468524556], [0.5757629430728187, 0.9035437903133712], [0.5789010788173311, 0.909631608983515], [0.5559866239671234, 0.9315109903442265], [0.5129013118812256, 0.8981290566529676], [0.5412612187375084, 0.9028372954063121], [0.5240740865860906, 0.9117709625842132], [0.5298443523400735, 0.8967511907620408], [0.5239568455163061, 0.9015791436395204], [0.04533141096536866, 0.43178907776384146], [0.051863846234328714, 0.4252191735305584], [0.048430160953486755, 0.41462801853968845], [0.06696792573496824, 0.4215292319989422], [0.06025045183768511, 0.42668234126341176], [0.06306856974803621, 0.4092447301096213], [0.05624953780566823, 0.40777180753729764], [0.008277265046842288, 0.4214246735006648], [0.015006440735564508, 0.4091925248504073], [0.02283466136693807, 0.4102497763896746], [0.26281957411830964, 1.0], [0.22798524950935228, 0.9872191804236401], [0.2367858438638728, 0.982284941790682], [0.24541071357866312, 0.987318495681976], [0.22797560286764731, 1.0], [0.245356332794888, 1.0], [0.12334186612434346, 0.9999999999999999], [0.12237241237766248, 0.9677660744469935], [0.12334941833882909, 0.9878695941940141], [0.10369230964558337, 0.9676803780844385], [0.10586884593101836, 0.9875652296384587], [0.11359058322748279, 0.9823017187806813], [0.11366758300411359, 0.9737723409254211], [0.0, 0.9198559802795945], [0.10939491786677585, 0.8381875749745046], [0.10286806814194747, 0.8184096492938961], [0.10803747724356653, 0.8462869595395272], [0.052759754618083195, 0.8483231462441065], [0.06350782997418952, 0.8402724384508242], [0.04103370483673212, 0.7372514948342255], [0.040618838552341954, 0.7928808620445983], [0.0666121719859947, 0.7214346564847289], [0.07548401736126292, 0.7282520533926795], [0.08253050931694483, 0.7431400837399152], [0.08479691019415875, 0.7235244788654606], [0.08530182116311291, 0.7143057165325375], [0.0, 0.9018989967446677], [0.7666709970844994, 0.9882998498820267], [0.7756347460221229, 0.98342839250721], [0.7837611576660479, 0.9884690602701143], [0.7666482932873112, 1.0], [0.7839044217041665, 0.9999999999999999], [0.7468454911172928, 0.8504271658942336], [0.7416927662154782, 0.8692353338285786], [0.7366961740717746, 0.8539583204381012], [0.7349084240278378, 0.8617887041795466], [0.7522651515475802, 0.8657109621365688], [0.7541208859602676, 0.8583814316386256], [0.7603609068933637, 0.8314655965747954], [0.7583592872717467, 0.8392885960811142], [0.7090592602478025, 0.8186308388361955], [0.6924636874401892, 0.7707666740918551], [0.7020930854121183, 0.7672525980100429], [0.7095920860422203, 0.7750441640744558], [0.7075217726238986, 0.7834085913222792], [0.7018777702856845, 0.8118160073575793], [0.7038661287130957, 0.8026741487705911], [0.6745793314595296, 0.8560804252294536], [0.6685720468251137, 0.8508190568170406], [0.6846688753742012, 0.8531521560020074], [0.6702194989340216, 0.8403662225857447], [0.6793159893995537, 0.8372261782673888], [0.6863343452625106, 0.8432051989104273], [0.7548122572565586, 0.7704716716712564], [0.7477825942524987, 0.7637778296554645], [0.7433863156281248, 0.7827290792500504], [0.7523798830174723, 0.7799228014846996], [0.7382855989230561, 0.7664247494789143], [0.7360803717809811, 0.7758001767094141], [0.7761402539319165, 0.7911748196615008], [0.773781007899114, 0.8004555955989706], [0.8660870967829886, 0.845338253564806], [0.8724191778346562, 0.8388161478946361], [0.8210046153399017, 0.8405780118047946], [0.6663985903661735, 0.760348011330697], [0.6660992400222814, 0.7534380861282421], [0.6565673559166909, 0.7675477442303347], [0.6470738078597744, 0.761055007415881], [0.6420738562657555, 0.676034151750701], [0.6412099088782242, 0.665873946232687], [0.6759655884375786, 0.6921798235639433], [0.6693014278715179, 0.7081495833641391], [0.6774552544868668, 0.7026402475201362], [0.6844246311727249, 0.6864299903000359], [0.6931360083363168, 0.6908534092752601], [0.6630701355433624, 0.6293905680908547], [0.6622433339767354, 0.6195224572456687], [0.653753754214296, 0.6152625220026944], [0.6454333204966042, 0.621181666299411], [0.6716643921281558, 0.6334128856775226], [0.7420617345761563, 0.6679075191980041], [0.7506383873890252, 0.6736035936405309], [0.7331555754138767, 0.6728218279113628], [0.7456624545621999, 0.6864700741082471], [0.7345567674839434, 0.6849163642524856], [0.7112744103305694, 0.6900561207198169], [0.7182100331739024, 0.6843593499753855], [0.7176837840354138, 0.6748187794183337], [0.70845802466273, 0.6704894973726058], [0.700766514059677, 0.6759814655510739], [0.7012528909169229, 0.6848932186664166], [0.7461530242305292, 0.7373807115230099], [0.743709838569691, 0.7476501638732823], [0.7338451349250512, 0.7501001675165553], [0.9116978504552647, 0.987022024191452], [0.9271267456183205, 0.9847673322647466], [0.9225540020820696, 0.9816934177759801], [0.9272755633256108, 1.0], [0.9666591824335699, 0.9463369419827421], [0.9712843955465226, 0.9363914145850608], [0.9856083030191439, 0.9736080085386672], [0.9367962373462183, 0.9468440259970878], [0.9269500645495098, 0.947910599702421], [0.9368300702413214, 0.9310451859816482], [0.9409500370883893, 0.9382864091493585], [0.920989226483354, 0.9385659173757714], [0.9247137549983028, 0.9307625958043804], [0.9080782627156405, 0.9520032442366158], [0.8979987785543264, 0.9542631568101646], [0.8072942423626, 0.8745020549274924], [0.8133661406032678, 0.8729255810581651], [0.8248835855647071, 0.8509196071110343], [0.8172445286631522, 0.8586966784173686], [0.8187616738795067, 0.8656706596656263], [0.8557511689410561, 0.9183537175764788], [0.8226770754445532, 0.8833077691122695], [0.8684667967372842, 0.8549291616762603], [0.8781466567720061, 0.8574002687602277], [0.8160537261884818, 0.9254826290426346], [0.8098153121700743, 0.9165943673006975], [0.8399112385755367, 0.9356709290961768], [0.8312500533536795, 0.9367604237140801], [0.8439365154387846, 0.9266759014095416], [0.824794706705951, 0.9247065260039598], [0.8362014338880217, 0.9168174052601717], [0.8297897383529329, 0.9175346007935853], [0.9868331231853849, 0.9877700826415536], [0.972271363912097, 0.9845991838704495], [0.9679426263481601, 0.9798440639895923], [1.0, 0.9854613371786659], [1.0, 0.9733545835316645], [0.9674661400766245, 0.9129223442846632], [0.9718198765896258, 0.9200957725159039], [0.9722630441971624, 0.9037569036043904], [0.982339779279026, 0.903513606921618], [0.4206258243147305, 1.0], [0.403417123113153, 0.9879382136468294], [0.4193901018774758, 0.8543571169914771], [0.4187265150440148, 0.8621016662378846], [0.4102964365863981, 0.848535840011285], [0.40102859662247725, 0.8543086686221509], [0.4059778652788836, 0.8834552842359742], [0.41128546262904186, 0.8778621177881482], [0.3933678180557633, 0.8704302276106298], [0.39529250372034125, 0.8806892239424899], [0.40240359342809773, 0.8643190845199], [0.40964137753695606, 0.8677417364741301], [0.48185199577298715, 0.871920881403774], [0.5014527777768343, 0.8747459058811565], [0.4881593741039249, 0.8640300210643417], [0.497263883139879, 0.8653029431541793], [0.4514424766425978, 0.8675101112973836], [0.4690155658626632, 0.8608837867747643], [0.458777299796559, 0.8566460163012747], [0.45346289559357683, 0.85914475850684], [0.47063590202986877, 0.8696458287121265], [0.4586585076965186, 0.8760278602052224], [0.4648097567628981, 0.8760002851211283], [0.45597519936709935, 0.8300393642611377], [0.46106697270157593, 0.8435514200797459], [0.4551016814769514, 0.8385338582810298], [0.463934396842036, 0.8245649617233662], [0.47358193521677355, 0.8288996430358334], [0.3866139863061664, 0.7926918346638855], [0.39642015778940315, 0.796533795988487], [0.3911892589858351, 0.8122260148435911], [0.39756311495813884, 0.8066761350632671], [0.47123203718066037, 0.8425143468365822], [0.475486195507899, 0.8360990228954619], [0.47623895702447466, 0.8534093079822112], [0.4841110141750426, 0.8545098213665866], [0.48796621255769274, 0.8383877273428486], [0.49053520777897686, 0.8469481663884251], [0.47211303760429696, 0.9262787554226067], [0.37706724290772753, 0.9381071140517002], [0.40351734648522214, 1.0], [0.35141129368944496, 0.9878547731168753], [0.3602418147742494, 0.9724137647794133], [0.3601708969175997, 0.982938926038856], [0.3687291145689515, 0.9879368350978913], [0.26308649083985086, 0.9675848942698473], [0.25430411756736804, 0.9724919992938702], [0.24560251385545703, 0.9672332379018064], [0.2716821734520174, 0.9824911531796041], [0.2719242404911647, 0.9734959028703539], [0.2805477038281021, 0.9880784195578561], [0.28941130565859086, 0.9828037445523152], [0.2589949550874309, 0.8962057532626486], [0.25004089258777706, 0.9042317882823756], [0.2374719916957665, 0.9518373565270398], [0.24595881780606121, 0.9568818433778489], [0.26025889161943455, 0.9254159765500717], [0.2517465645988243, 0.910899664282192], [0.2598512896594009, 0.915576426531421], [0.2658691095127561, 0.9391644961488527], [0.26363784798248757, 0.9588223236242686], [0.2556796754956148, 0.9443538710360967], [0.25473506930768386, 0.9522389233131455], [0.712990788899606, 1.0], [0.6955363206663434, 1.0], [0.89320171713693, 0.6755002313474582], [0.8949268820950279, 0.6689097528522924], [0.8989996572292146, 0.6828993046802208], [0.909103137363961, 0.6817193241466475], [0.9127588744163939, 0.67194817805656], [0.9068181714368734, 0.6649638091770044], [0.822061969684035, 0.6699110578557536], [0.8185102163814448, 0.6792608785271091], [0.8065771053356345, 0.6638446777874778], [0.8157422234312794, 0.6625365449116638], [0.8438179489282416, 0.6578043229385095], [0.8348802341820066, 0.659304823756117], [0.8311819494111501, 0.6684079456210333], [0.8376695072054717, 0.6761958749365697], [0.8504095608628811, 0.6657594567775303], [0.8469261449471653, 0.6744847520390597], [0.8056298967747947, 0.6901136744550703], [0.7930331582534055, 0.6750902212205064], [0.8029875065421112, 0.6737111950255926], [0.8089555778872115, 0.6808278989277239], [0.7959768474526345, 0.6918978399580984], [0.7897613043357203, 0.6845892929061771], [0.8088235804092024, 0.7066047565082169], [0.8120074611556715, 0.6975917479575934], [0.8154001164924208, 0.714195946626826], [0.8511671582635644, 0.7713458543355007], [0.8559676296176898, 0.7573901976784141], [0.8570746434339247, 0.7655315946814147], [0.762399284915831, 0.6468758991595005], [0.7571859758153979, 0.6565244087635397], [0.7470956094664459, 0.6548997712472336], [0.7455928807862185, 0.6414517593457854], [0.7547800276156744, 0.6382831553433894], [0.7458105575714625, 0.6218715134835101], [0.7516263565535721, 0.6225370723051158], [0.7546626323582154, 0.6043081243957324], [0.7595990163294435, 0.6124170108129058], [0.9825713527920333, 0.8712223871799788], [0.9712621584875116, 0.8871943279554366], [0.9670162870235854, 0.8786754005634829], [0.9714275431192535, 0.8708087384982004], [1.0, 0.8135628879135199], [1.0, 0.829600934964283], [0.9322019331826766, 0.827927060597856], [0.9350813110903005, 0.8370266443420353], [0.9267421487300862, 0.8444689434409507], [0.9573016972747115, 0.8337839610707692], [0.951218048279223, 0.8311515534125844], [0.9420603339683674, 0.8393771589291307], [0.9597207145139863, 0.845503908655152], [0.953403839602274, 0.8508596124978896], [0.9463532447669866, 0.8494816542114071], [0.9129864228602427, 0.8581260219261524], [0.9055147361633731, 0.8655374054147715], [0.8968097850471282, 0.8630759393409815], [0.9296375859870676, 0.8546777823858199], [0.9387710996613993, 0.8566202882474369], [0.9245086840918834, 0.8695173403422988], [0.9228813191800355, 0.8613034171447685], [0.9356551677540192, 0.8740583707910881], [0.9418487626254318, 0.8678549368205881], [0.8960786713358044, 0.7767809524396384], [0.8828833826747814, 0.7909623441880198], [0.908985218969432, 0.788299350173066], [0.912045781607655, 0.7981222629069751], [0.8932738429209773, 0.7929885178182167], [0.8990194823826442, 0.7866109880810775], [0.8833813983710566, 0.7650318001236037], [0.886123698835211, 0.7749723469020624], [0.8804914952496449, 0.7810585910431338], [0.8696742805931287, 0.7788428165852515], [0.8678921782723392, 0.7686812654889392], [0.8738399240578538, 0.7631747587750463], [0.8612540477974069, 0.8009165544888288], [0.8671717345474412, 0.7949854170302396], [0.8547130633010339, 0.7826200422489799], [0.864498342695011, 0.7840895731336722], [0.8916856542628177, 0.7270170109108758], [0.8861359405636471, 0.71849000357135], [0.8892442101455481, 0.7107807225375137], [0.9260779573221753, 0.7655651075870017], [0.917718222364003, 0.764705782012995], [0.8894137721704398, 0.7585833206395369], [0.899005863638065, 0.7608755367317096], [0.986886897665149, 0.5462215232710816], [1.0, 0.5461922154321179], [0.9139315920138094, 0.5691831219103872], [0.8990312481745976, 0.5607745685384091], [0.9088941986203347, 0.560352759070088], [0.8629193783348567, 0.5194948706317184], [0.8680154740790962, 0.5119683154368326], [0.8670616950155914, 0.5282427429542117], [0.8793241157507592, 0.5132335954641545], [0.900026853443367, 0.4948945006421091], [0.8861707754507173, 0.4869296339543586], [0.8939320684219081, 0.4859773823574504], [0.894704716091178, 0.5041861386000818], [0.881372396135638, 0.49810072491703705], [0.8843353875464877, 0.503167263006732], [0.898651682934767, 0.5112774238613551], [0.9084061740403844, 0.5280469478417368], [0.913080117970882, 0.5195029159200428], [0.9088802733225506, 0.5119045358907767], [0.9243096886969837, 0.5854715057416257], [0.9151674839627907, 0.6024940276750185], [0.924899235300241, 0.6021209792053801], [0.9294174641096214, 0.5943852446755516], [0.9234005579319126, 0.552333563693275], [0.9282422879171472, 0.5610732970496498], [0.9382568968291765, 0.5608326344603538], [0.9427204615508138, 0.5530669552109299], [0.9681849071021286, 0.7812795605859945], [0.973665057571395, 0.7726869681931197], [0.9746317244060756, 0.7557292915394904], [0.9691555253616022, 0.7467155375830047], [0.9613330406716927, 0.7467549535904072], [0.9556346499615135, 0.7550036775213704], [0.9600252405176859, 0.7637005603883885], [0.9690196923079214, 0.7642585037228128], [0.9826092670857701, 0.6882873062757984], [0.9726735267672537, 0.7051027079991672], [0.9869930077086395, 0.6979080722985402], [0.9828749949802978, 0.7047034145205021], [0.9865938482275957, 0.6822316309539598], [0.9826455253625292, 0.6715553693391236], [0.9862244731478735, 0.6668225872498893], [1.0, 0.6656113242326561], [1.0, 0.6821606274605571], [0.9530862373943844, 0.6874394309004027], [0.9577412253133549, 0.6794839961844518], [0.9676170090851814, 0.6794030284787703], [0.9582109948451358, 0.6962786908147711], [0.9677548510177405, 0.69617421598826], [0.9724482622473608, 0.6883960490697869], [0.9830847475048816, 0.721399374962114], [0.9881893515302307, 0.7305727808803966], [0.9690690733534599, 0.7292863501229161], [0.9737644567817663, 0.7217009314584556], [0.9831482740225423, 0.7385036812094732], [0.974526429208602, 0.7385877664264874], [0.9800037231495479, 0.31174616615472917], [0.9855325600859371, 0.3240125252018621], [0.9798329596009293, 0.31964064112153023], [1.0, 0.33589573917696325], [1.0, 0.31913752300152975], [0.8845446721846535, 0.2656285821981858], [0.9018248131092068, 0.25685801188221863], [0.8951474641224981, 0.27075437358617516], [0.901626607086164, 0.2659598965726033], [0.8779249890450623, 0.2704337552369873], [0.8836179220035659, 0.23708056633822266], [0.8748524704501753, 0.2421045080994004], [0.8746651994299888, 0.2511205533407138], [0.8920361159856935, 0.2422364714566368], [0.891708130290162, 0.2517117481650418], [0.8847476385962079, 0.25639149406531553], [0.8824027214306019, 0.3090256293563389], [0.9860891028402171, 0.28261717138369313], [0.9832455065186799, 0.29331829514295205], [0.9509672086964803, 0.26755784633679264], [0.9448250365884331, 0.2681414330473201], [0.9393103831812409, 0.28106609446751507], [0.9432749040767319, 0.2861915109224764], [0.8140120122750049, 0.4477189198403605], [0.8214841420315488, 0.4517417608105029], [0.8305831313397581, 0.4462887606885745], [0.8143039789946477, 0.43602220693222404], [0.8238483998707368, 0.4321277546901202], [0.8296813284062478, 0.4356675638649256], [0.8447964036065224, 0.4006704837288886], [0.8337107128575664, 0.40566635662094236], [0.8390764540019578, 0.41963651483088044], [0.8344342801430531, 0.41654851754229955], [0.8658241753054398, 0.41484438200121176], [0.8669598169579832, 0.40509254854059856], [0.8609224404934182, 0.40008302266803747], [0.849824481415106, 0.40413187529116923], [0.8550008572094725, 0.4186014832951724], [0.8504916728545591, 0.41547229653347684], [0.8852088668696994, 0.35170212114022503], [0.8999165123403398, 0.36454939774587247], [0.902238096393637, 0.35564506315551886], [0.8967894873003145, 0.34972702413606405], [0.8668385285124051, 0.35446998370295946], [0.8894822959630878, 0.389817555171473], [0.8836888031212894, 0.40844421329972963], [0.8959786932614534, 0.3978111004532211], [0.8934901943606208, 0.4059075602978635], [0.8770375971274005, 0.4018526768159915], [0.8789088273524158, 0.393084803396689], [0.9523011087481883, 0.4160657680256028], [0.9436950782993202, 0.41660293646289653], [0.9569852569754353, 0.4077013711076607], [0.9376110918945021, 0.4082356436560095], [0.9513615565271993, 0.3985330610233002], [0.9419234367336061, 0.3993849828110122], [0.8930000596484925, 0.3226382382558968], [0.9051758235139815, 0.3226472236466595], [0.8904616978583154, 0.31169915244346463], [0.9230436727728357, 0.3407445007686965], [0.9255456858626853, 0.33013149167563294], [0.9386933966638441, 0.34547575544563447], [0.930567608296306, 0.3473495053671279], [0.9356947885785034, 0.3282282181437989], [0.9415077766968136, 0.33409982381869013], [0.901520913348803, 0.6266120797115582], [0.9108736748145937, 0.6100009592699782], [0.911628606849048, 0.625996068448304], [0.915749894653107, 0.6191460786330115], [0.8864681453507592, 0.6188831287690664], [0.8851891588579772, 0.6023497332550857], [0.8810898547298077, 0.6105674651213466], [0.8959450671512862, 0.6022894125189782], [0.9004901462490212, 0.6103719230504274], [0.8964602979352855, 0.6181576426012786], [0.8015609423404958, 0.5929845226241597], [0.7919278719698983, 0.5960579669340967], [0.7859951896073911, 0.5901354950331698], [0.8036252294289575, 0.5818668482588396], [0.8449402123831713, 0.47686832666655765], [0.8325371734804913, 0.47364150231968166], [0.82811892480279, 0.4802925949917043], [0.8455028871860792, 0.48878809436444365], [0.8363403095549208, 0.49260463566937646], [0.8364010318571561, 0.5648855738102286], [0.8373546152284433, 0.5561771421453625], [0.8270523249987951, 0.5686442537098968], [0.8198204301579438, 0.5635163096833482], [0.8311468059516572, 0.5339017817806067], [0.8340420451870143, 0.5395348716796111], [0.8152721325926183, 0.5462545867799794], [0.8216743519040461, 0.5513542150224817], [0.8302335526642074, 0.5496098994592648], [0.6786865342352807, 0.6177731172901811], [0.6797580544809007, 0.6279966255177328], [0.6881821545958411, 0.6317789053553444], [0.7018498330944256, 0.5799722381065102], [0.6949320671815381, 0.5873090166572837], [0.685478870567771, 0.4027208854009212], [0.7089458660441829, 0.4575339678581963], [0.7693358752689898, 0.4539921392623922], [0.7709208816169184, 0.44426573635545097], [0.7275330551327828, 0.4513032227806209], [0.6318218155400313, 0.47949733467115185], [0.6404056048263645, 0.4747639479622194], [0.606134236717728, 0.49322964526088797], [0.614699514129307, 0.48779928804669215], [0.7166214251739627, 0.46475590580335246], [0.7262314247165699, 0.460953843406381], [0.7338679152926746, 0.46730127174082997], [0.6344973738190163, 0.5808397696344962], [0.5799577889705372, 0.6968204748230042], [0.5900698803527608, 0.6960467850932006], [0.6928541986852061, 0.7187485371334766], [0.6872617757059174, 0.7169423303126861], [0.684703924093515, 0.7056186180916942], [0.6939231586541109, 0.6993483386352973], [0.7029243236568928, 0.7109363807367448], [0.7022150391995239, 0.7042373038290957], [0.6091192883091142, 0.6964547922183297], [0.4910541892473873, 0.7252318301615205], [0.5026573263469233, 0.7118529376642542], [0.4928103651634465, 0.7147723305524868], [0.5607332604284554, 0.6975572117849419], [0.5672721036976992, 0.7054436772495363], [0.5270055678451205, 0.6878648500308868], [0.514662092319499, 0.7003578246919461], [0.5166986238101257, 0.6905808371452703], [0.5694265358417058, 0.7221843412038108], [0.5631567784543421, 0.7148928694362567], [0.5550071977657507, 0.7160669644498386], [0.46246901114337097, 0.7684339339577837], [0.48174803431428753, 0.8202210176709983], [0.4784783660689195, 0.8108847310106035], [0.5827395119171114, 0.7593215826502856], [0.5815000535547201, 0.7530026916637207], [0.5778852718624037, 0.795292183698457], [0.5845431829598468, 0.7793915087680436], [0.5864945167588395, 0.7868194842221007], [0.5583318906155144, 0.8250407719998412], [0.5669849913775801, 0.8271354395177447], [0.5517073078302995, 0.8315012278276247], [0.5531175908110854, 0.8405100623483405], [0.563156980791977, 0.8444223178319572], [0.5705505166920074, 0.8386151364635576], [0.5954997841358797, 0.6360407410502795], [0.5880633688188264, 0.641980332765833], [0.6130805320428055, 0.6349666062471016], [0.6050396452117645, 0.6407473355854119], [0.6056659681755, 0.6502982725929787], [0.7736678593349413, 0.6789744825133673], [0.7643791984097038, 0.6806850838419983], [0.7799453268676747, 0.6863488753623161], [0.7768009800380262, 0.6955779490781036], [0.7661319308035003, 0.6973476419636082], [0.7608826581526205, 0.690475443516738], [0.7512106741937409, 0.718304531275542], [0.7541119155659525, 0.7086080998921139], [0.7463026901062009, 0.7009456443491905], [0.5619184755822811, 0.5259843437458805], [0.5491773014470861, 0.49417064513757986], [0.5601021369621283, 0.495374436286221], [0.5619070807652502, 0.5072196196430614], [0.5259129450060906, 0.5500998026274712], [0.5346415646118421, 0.5462357106527863], [0.5248360326143029, 0.5599022563609806], [0.5426272738872184, 0.5522423335955123], [0.5631181064415473, 0.5959478202490922], [0.555570384419967, 0.59022901144935], [0.9869513222780952, 0.14499448030391704], [1.0, 0.14681905445510213], [0.9239778193851179, 0.017590662410065093], [0.9160987960956904, 0.03326502179341455], [0.9240960964683818, 0.028870055139918988], [0.9391354523401195, 0.13724557963453007], [0.9439897799636702, 0.14609094201794764], [0.924561853562132, 0.14519229464482145], [0.9287032609639974, 0.1375549740331112], [0.9293833678281848, 0.15413211900985282], [0.9381278886207537, 0.15457517725965003], [0.9675956991426194, 0.15739542208579177], [0.9719701993195612, 0.16543489720157648], [0.9824848273335217, 0.14930818249410135], [0.9740768693924993, 0.1480675665174748], [0.9861102457191765, 0.1604359625509623], [0.9825245889586134, 0.1654922632127751], [0.8959165444246859, 0.1960862552942252], [0.8876371586745464, 0.19981719698093459], [0.8804418113307879, 0.19448144383820712], [0.881143854952338, 0.18434422378323012], [0.8925084129141067, 0.18084906006857765], [0.8977082744541076, 0.18591819420862923], [0.9866682400970337, 0.10290073039479447], [0.9824811402116301, 0.09583079685160362], [0.7334898021854389, 0.32676264274841593], [0.740064342782446, 0.31993153558065596], [0.7301856971959872, 0.3080099323830405], [0.7376937006219279, 0.3107055382341896], [0.7596904738081758, 0.290727678930394], [0.7652593829162668, 0.2763498637740415], [0.7671080995892265, 0.2822288019244614], [0.7516611926428242, 0.2729643864140473], [0.7882346872406408, 0.37025083193201697], [0.7784518097039679, 0.18257654382440425], [0.7750914941395187, 0.17569023676929318], [0.7946976265338693, 0.17334016456991072], [0.7938867921091676, 0.18147123050841923], [0.7899325345985361, 0.1845512326199045], [0.5410454218057837, 0.12271187722103544], [0.5853487716635135, 0.08346509294036546], [0.5940677313929462, 0.07700735569378643], [0.6018185689666199, 0.08021361444064748], [0.6508086908074562, 0.05643193945917861], [0.6599483400683325, 0.061293109079491225], [0.6601117370627219, 0.0708606635051952], [0.7253456645921519, 0.23555218215883894], [0.7158142156734133, 0.2371146926690678], [0.7287693181687287, 0.2515116878534628], [0.7318186129813984, 0.24345275706193356], [0.7123817606325537, 0.24675973027089057], [0.7182595627526003, 0.25353153827844305], [0.7273225138137627, 0.2973645630438868], [0.699111796580064, 0.25626356748087104], [0.6886794610600868, 0.2577312935490296], [0.7153379930770738, 0.2641577339565731], [0.7203917115221908, 0.2689508961573145], [0.7055730025611207, 0.26590859177132353], [0.7018076182205332, 0.27313833542592686], [0.7200454634076184, 0.27937741264223287], [0.8108332799913553, 0.21317446732853693], [0.8175949997619045, 0.21850386657621085], [0.8518269984745471, 0.16382994824181665], [0.834695644403456, 0.22202754182591716], [0.8425768127759588, 0.21907090191546183], [0.8266162709459395, 0.21534173332628975], [0.8446757164203081, 0.20820326857174423], [0.7693321593423766, 0.36323411582472287], [0.7758272368257427, 0.35708003227574314], [0.7597240145503582, 0.3607793924412915], [0.7572490177779677, 0.3508845979957879], [0.7613156842498147, 0.3343841850314326], [0.764079114467706, 0.3444701952809747], [0.7725808681142977, 0.3465248456477993], [0.8418807355685367, 0.14258216965635087], [0.8330975021875248, 0.13827369574515486], [0.8326400049134264, 0.12901157465899832], [0.8591323152041582, 0.14237966986917414], [0.8498349443105677, 0.13725208771825192], [0.8771327270809847, 0.14001516075268078], [0.8678560972746573, 0.13520653096346968], [0.8667544116223617, 0.12822883976409089], [0.9427353628887063, 0.1105483932970133], [0.9369097078327828, 0.06577047255251413], [0.9435901239708443, 0.07688923022275124], [0.8667612142061156, 0.0], [0.8504826675464406, 0.0], [0.6781481160657652, 0.11894313103582926], [0.6705552082754277, 0.11514628594232466], [0.6697319096867683, 0.1048004479690648], [0.6782142689206988, 0.09962310556750263], [0.6868187507787323, 0.11356018872221], [0.6867471465816236, 0.1043851379040464], [0.6196688721661846, 0.08797760227744303], [0.6168591785435085, 0.05829969779462311], [0.6087768488389486, 0.06400627606578467], [0.6102161569544551, 0.07425649656971063], [0.6185564663035682, 0.07788820073550906], [0.7731882170032341, 0.0818990672166347], [0.7638895934476366, 0.07527150460497876], [0.7297185350633912, 0.09000984510430099], [0.7290376524985825, 0.09795660710468881], [0.7209485173579454, 0.08381028296667975], [0.7198581293697776, 0.10325178865352808], [0.7118234672621587, 0.09761817205813436], [0.7118255506268737, 0.08925492895406141], [0.7876248597380741, 0.04269891347875533], [0.7794213870864543, 0.0332294359401287], [0.8058489391151341, 0.09519031639898659], [0.8057203404425168, 0.11467201518817523], [0.7965554476951269, 0.10892865308217169], [0.7968243708979602, 0.10014924261353511], [0.8143420547141141, 0.10106093890147996], [0.8139784796350044, 0.10960874097877023], [0.77753747925902, 0.017366148834446815], [0.7819516880404038, 0.02820133869401542], [0.7934964329108545, 0.025104153640859467], [0.7866503258015203, 0.0107035904223274], [0.7943585196506728, 0.015811108968465267], [0.8384107928793255, 0.05556719029832852], [0.8255229604031092, 0.027037903711869128], [0.8154875455571163, 0.031188640310667703], [0.8150034351969647, 0.04042488460042021], [0.8216246815887405, 0.04580109673585713], [0.8197015744299537, 0.1695911910600685], [0.8343001775482995, 0.15748528901684605], [0.8264301552958443, 0.1546487363705111], [0.8201978615517173, 0.15858327693458282], [0.06643519635450966, 8.673617379884035e-19], [0.08288240470335341, 0.0], [0.046523197032897416, 0.1352767590342495], [0.040673334545173426, 0.1381759326245571], [0.06587293739408659, 0.1896138878503791], [0.059349218006800715, 0.1827927124663259], [0.04716640668209249, 0.19336727715314714], [0.04751390903339334, 0.1865639614853574], [0.04570653169811942, 0.09065031014337849], [0.05289427641103882, 0.09510951298052156], [0.06012120464545458, 0.09222857719559902], [0.051555408039449774, 0.10639126802573305], [0.060449992605871264, 0.11212528887202361], [0.08626223667002769, 0.11174512313562764], [0.07615674462546611, 0.11675906314432559], [0.067241885217172, 0.10953132574863708], [0.07021931499143366, 0.09988527164524286], [0.05850638622608217, 0.07585533911176655], [0.06335741186660462, 0.08226448946436396], [0.09375353634274883, 0.0834756754113907], [0.08979612348831668, 0.07293311825859711], [0.07787817396627739, 0.07382878723844642], [0.07433939249097875, 0.08114089483090167], [0.11973046540589703, 0.07463896614745265], [0.1092739270379989, 0.07401661909645817], [0.12552185089846463, 0.06370553576225493], [0.0, 0.2850859096692246], [0.0, 0.26840161708150134], [0.6827001118928784, 0.14858254075132582], [0.6828553022437247, 0.15558714123981232], [0.671359725133711, 0.1439275081916881], [0.5872422291588045, 0.30053159772205074], [0.5971603121204618, 0.30058039744842163], [0.6330683402954942, 0.3421108236718113], [0.6282513236250892, 0.33332323817120746], [0.6477435475901429, 0.33394779138792474], [0.643677640147296, 0.3415097080387039], [0.6336845924560504, 0.0], [0.6505041993127494, 0.018325413028750147], [0.6467283075552, 0.01370934205047242], [0.6488776972161742, 0.0], [0.6761672947979644, 0.03261665597743666], [0.6761093963365656, 0.04180694902874818], [0.6945120031154522, 0.061433434951452134], [0.7029606755696828, 0.055897996348395824], [0.7031036988362261, 0.04738029397992493], [0.6932060328619293, 0.04203978003375697], [0.6853522698656258, 0.05595437908070118], [0.6854198970273618, 0.04712800030287075], [0.7172509399933745, 0.0281324631615434], [0.732933078601376, 0.017046225122277967], [0.7855592455916699, 1.734723475976807e-18], [0.7710903422544895, 0.0], [0.7406896983260197, 0.01263153089173389], [0.4658816849560918, 0.130461617637815], [0.45606715003439374, 0.14410584961027018], [0.45673674461307057, 0.13578732473047342], [0.47508357967679743, 0.1394597651193024], [0.4733717894742163, 0.13386252505049234], [0.4869724150450601, 0.143487208392161], [0.4924200696363707, 0.13907090615665763], [0.4914266963673467, 0.129048026484524], [0.4800512857963044, 0.11661388937356647], [0.48214756341191356, 0.12543256974303915], [0.49357805121484527, 0.08833094060421387], [0.46936194323820346, 0.14909278463829678], [0.4631991749724268, 0.1502374729949473], [0.4386893058949863, 0.18640909352686869], [0.42762784020796607, 0.15437538011652266], [0.4185870908537279, 0.15805438605711833], [0.4108015894996443, 0.15151107937827202], [0.4124441591810959, 0.14242108904434286], [0.37560500680990216, 0.017261324701417724], [0.4203871311181028, 0.04397478717055679], [0.3941425512023338, 0.06382780441267155], [0.38858167301309426, 0.05876433001919805], [0.32450165860762925, 0.02643105645467375], [0.45380876482452764, 0.0], [0.4109649432951001, 0.026448101751914452], [0.6048433375372261, 0.014533536923889024], [0.5920473730812466, 0.06698800269530494], [0.5839173295927548, 0.06375813795103367], [0.60060605164649, 0.06066985050204754], [0.5987137833187232, 0.05031656978586819], [0.46489847714748406, 0.04339768127740493], [0.46723132447436855, 0.05258625796143838], [0.0985616500152019, 0.28088253974604865], [0.10157978323346911, 0.2718290304643585], [0.08847480171621695, 0.2817463044120437], [0.08268644633465522, 0.27368721400657803], [0.08857323164849046, 0.2636559169903779], [0.09473766703347135, 0.26367789486347964], [0.1323178066386322, 0.3289515539368751], [0.13225576867142397, 0.3096429137952793], [0.14244603581116644, 0.31445344124915536], [0.14249221786143107, 0.3244108200968244], [0.10992081687063536, 0.3235498355747378], [0.11646811632556875, 0.3299372957742367], [0.12725261114125938, 0.3257670958905235], [0.11572793768996105, 0.31175002019013703], [0.12608989479517854, 0.31452628590478404], [0.13287428052894532, 0.3391775211271032], [0.14019077560406118, 0.3436969248962734], [0.14029560618800446, 0.35308535405533337], [0.13106605148036446, 0.3580141970035519], [0.14869032163942061, 0.3389507815190066], [0.14875031288046536, 0.3286733578960371], [0.16411857893474963, 0.32792313118458716], [0.15937446210292786, 0.3243582932487834], [0.18825033930971788, 0.35131032547376057], [0.17386153447595626, 0.3434606496492839], [0.17631179749997727, 0.35094614215341186], [0.1737836656845688, 0.3553393690447722], [0.16388727618826948, 0.34008382640381746], [0.15774276884352612, 0.3439635962708145], [0.15731403942281957, 0.3532136684011899], [0.1633069122651141, 0.35801432232128133], [0.15636526883039673, 0.38241966783736003], [0.15683951580924532, 0.3724427782498896], [0.16215640208775012, 0.3691380489893824], [0.16702256351069053, 0.38746823141435194], [0.012249985046692908, 0.30171557964829804], [0.0, 0.3183960363131623], [0.0, 0.30173552038169593], [0.05854666080739117, 0.23335524137551017], [0.06826461736951325, 0.23290575313590361], [0.05428710801187533, 0.24246486553224914], [0.059281423603117285, 0.24981372446106495], [0.02611355426207741, 0.25984379613180913], [0.045236205649059474, 0.25924476389303847], [0.04018640454626844, 0.2511960705374185], [0.0308070398838048, 0.2514769761277875], [0.026428053222875756, 0.276551129496296], [0.04093309176790268, 0.2845623820282238], [0.03137635409127761, 0.2847102517730353], [0.031127594187621285, 0.26806502666354975], [0.04562585643644526, 0.27580799510719317], [0.04065158001668152, 0.26787215102120415], [0.3930183475246702, 0.4387806366810681], [0.40254409798748153, 0.44014817135331435], [0.3874710639135479, 0.4478497455374183], [0.39117688945779666, 0.45533492560274097], [0.44086733625165136, 0.41472915842885943], [0.4426212146653754, 0.4234194453286138], [0.3929926803852167, 0.40714107531007204], [0.38733575393275016, 0.39922403310402454], [0.4237122935448592, 0.41826472045584645], [0.43180875298421945, 0.4016626498808909], [0.43405498893457695, 0.4115866943946025], [0.4298201493884209, 0.3695945077709502], [0.43060455332495606, 0.38390218689104283], [0.4208613183613405, 0.3861312159893047], [0.31796316371867556, 0.37375363374891996], [0.33293301939635067, 0.37947454929144037], [0.3280735451772973, 0.3733265518511982], [0.32852140980340216, 0.3899856560732747], [0.28485931790653446, 0.40001155171833647], [0.3017514168669546, 0.3517133089740915], [0.31315245067865755, 0.3668777952474494], [0.31253124218275613, 0.3505750728716203], [0.3171003799701513, 0.35723758416024465], [0.07509521469407789, 0.3425561996496566], [0.08594560689022375, 0.343519256277066], [0.09128584432723569, 0.3360166546938485], [0.07122837245868283, 0.33380591530124815], [0.07576328121624173, 0.3263619984322775], [0.08415513255238656, 0.32577485234703496], [0.05575401886977565, 0.3092357045520448], [0.06083390719269867, 0.31732854607438404], [0.04615084696502565, 0.3094068037977104], [0.05608940482028194, 0.32612808881838007], [0.04141742785786773, 0.3180617462390588], [0.04612362221720156, 0.3260036458532795], [0.30300378347157253, 0.3675089769574547], [0.2890497077927132, 0.35996784004271754], [0.2977462459790638, 0.35940289779162854], [0.26515940369943836, 0.522500055717532], [0.2557689771482983, 0.5225357093454857], [0.26595106358060217, 0.5068290498256263], [0.26992659372502975, 0.5141674416012614], [0.25480654593036667, 0.5062194049144109], [0.24992210195575884, 0.5107971576346398], [0.2699751074050264, 0.530940091435514], [0.2796470315454503, 0.5308970951107973], [0.20871926459648885, 0.532062010047086], [0.21227707775422944, 0.5448662666084533], [0.2240933247119953, 0.5303262687087541], [0.2130217283592417, 0.5283682240417622], [0.1943170326121855, 0.5394534308672086], [0.20190826007077714, 0.5314369542126469], [0.19545948806873048, 0.5211456523020395], [0.19336322259327718, 0.42623888469303745], [0.2023082925967407, 0.42152508230474367], [0.20996263662444714, 0.4262885316288782], [0.1851905713812719, 0.4413598395927832], [0.19369882140693975, 0.43614073396463954], [0.3170396225263659, 0.5894114960581281], [0.32695562759977354, 0.5877213087758676], [0.3329279944663507, 0.5949684201401019], [0.3302045475078743, 0.6042094616268024], [0.30881391862102164, 0.5649627534685879], [0.30775827202669787, 0.5475791088705646], [0.3132849814482049, 0.55471235254439], [0.24041905641878608, 0.547371836179895], [0.29966613834843703, 0.42614911921628296], [0.283728544771956, 0.41884734015684505], [0.28867563188364403, 0.4267467944201299], [0.3037553946105934, 0.4168487449894654], [0.2989656668617322, 0.40957640285917457], [0.2905486411472269, 0.4093241331504333], [0.23993147147101954, 0.4430250091941361], [0.2426099828125494, 0.43182344096138764], [0.2345927749065594, 0.425565855670055], [0.22660762796582157, 0.42865160032416044], [0.2876986672818673, 0.4529290995350415], [0.29146087040850704, 0.4438286384850521], [0.27543465266861206, 0.4373254057729985], [0.28492230745200103, 0.43562545520199103], [0.27504251084263626, 0.4645099475199717], [0.2609084200850538, 0.4502246177758253], [0.27256918525291607, 0.44829283503217987], [0.27822852670696335, 0.4543603707500311], [0.2613757590840256, 0.4771611704400203], [0.26384492812613614, 0.4659752842239376], [0.2597675274747872, 0.46122141366490205], [0.2481558601735666, 0.4634564126617883], [0.24576484537721724, 0.47490252728813886], [0.2504258740254695, 0.47860706761702243], [0.20658036825454865, 0.3542804976577127], [0.21536822522784482, 0.3540490815421659], [0.22084002370562472, 0.3648936380984178], [0.21604366267814967, 0.3710511264236829], [0.21969286026498958, 0.4135297068539253], [0.2125264412474388, 0.39919905471112793], [0.2115316117497924, 0.4069961306471587], [0.25897522836597264, 0.4172106674594721], [0.2774340432651697, 0.41805553809268825], [0.2693883472272345, 0.4245557018174512], [0.22906131883909622, 0.36452186902287464], [0.23421647542845278, 0.35226984235534603], [0.24094633929252637, 0.35163392841981916], [0.3051076059883944, 0.4768022912922334], [0.30946108167761155, 0.467616747526189], [0.30317914175136884, 0.4594778542583056], [0.2940028509968352, 0.4607546245878236], [0.2805062852542498, 0.47119643213676965], [0.2772780156416187, 0.4801925992275164], [0.2901865329587569, 0.4698151481700747], [0.2963778828362058, 0.4777428762791503], [0.2982145124745755, 0.4949856913385005], [0.29197674042446997, 0.4870063624859843], [0.28353488931418913, 0.4879214095472976], [0.27907972832574235, 0.49724912495966306], [0.28483800752907246, 0.5050150104192654], [0.29322916065347626, 0.5046683017136376], [0.08523399667752364, 0.6422043081671631], [0.02638780663719946, 0.48626770622906135], [0.017007198214145487, 0.48642114903275807], [0.01106168467099453, 0.45903685362574975], [0.01669951482182285, 0.46929422291793566], [0.011579937364211052, 0.47698735090756816], [0.06130836720771311, 0.4591038466169793], [0.0580609103365171, 0.4430973934833699], [0.056746910085886684, 0.4543350426833165], [0.04703412342645109, 0.4394721039686952], [0.041220685506616415, 0.47839863049434783], [0.04591061791329919, 0.4698901503001989], [0.06088633945266278, 0.476908168806962], [0.056214910687496955, 0.47033483962364797], [0.15896777468699821, 0.5112570958114244], [0.14381973550605182, 0.5016233005347986], [0.14755861337017562, 0.510488779566891], [0.16232118348024083, 0.5214567045161106], [0.15169718917044525, 0.5287977270509162], [0.13310558314064047, 0.582255386163466], [0.07082433353737051, 0.5635800822061804], [0.07597455258411036, 0.571937992011074], [0.10201434575963077, 0.5636368759124919], [0.09048891377655116, 0.5802055224876396], [0.08519645439086883, 0.5719828859273939], [0.09041176163131744, 0.5628052204828827], [0.10688710825004918, 0.5558417947565037], [0.16809680198083404, 0.44295130155289786], [0.15275984617395216, 0.4560793765298892], [0.16758701643279494, 0.3947916361656499], [0.17688361821514673, 0.399909436517847], [0.13482158055227095, 0.4463327528787039], [0.13530409658436748, 0.4526854462718205], [0.14658882877874677, 0.45921102859909246], [0.1439078146891704, 0.4692892788245464], [0.10008628285367566, 0.4440858517287679], [0.10626872784602351, 0.4330852278319566], [0.1142047101350215, 0.35724954324994557], [0.1225471581196036, 0.3522256314465345], [0.12293888824873785, 0.3444001188652258], [0.11548945302954988, 0.33818561972170397], [0.10528495670816573, 0.34250426714413423], [0.10422320303933821, 0.3510923265409415], [0.07379374787970856, 0.3774680658995935], [0.09029893878906041, 0.3729870840002244], [0.08195874676508177, 0.36969956950022637], [0.5709201756785544, 0.6113195602258089], [0.5773446857235728, 0.6282283124826924], [0.5685289262930602, 0.6228824977091291], [0.5626679102859495, 0.6250309254521915], [0.544728532765817, 0.6223473338637432], [0.552977648086327, 0.6175027351193568], [0.5246567806590711, 0.664675170576951], [0.5229750541609964, 0.6720650946570634], [0.5177258859183245, 0.6567652974865583], [0.5122888507207254, 0.6753499578705852], [0.5165227482408422, 0.6327352631653996], [0.530476665355482, 0.6219113803828902], [0.528174120381086, 0.6308958655848621], [0.5183165838629157, 0.6154422553806518], [0.5107244519384535, 0.6239140179946362], [0.34835760797936305, 0.7523369093470836], [0.43988419210471147, 0.6525215873597586], [0.48826354415730805, 0.6989437683510452], [0.48622584861012763, 0.7088456669581948], [0.4768299138229938, 0.7115983128330448], [0.3936397831800121, 0.7767414630692077], [0.4282279062470169, 0.7733023166366894], [0.4142134117025092, 0.7238370246871941], [0.4746448833516368, 0.7219994795669518], [0.48148650421704486, 0.7277804886204362], [0.34633058389951804, 0.6092080776794314], [0.3357866559994395, 0.610726973567944], [0.39317111080058736, 0.5433874483432052], [0.3979143360436832, 0.5504795725408509], [0.37754631889011253, 0.5509112470302899], [0.38295425110593356, 0.5436148518590899], [0.383049462222988, 0.5598990133431093], [0.3903004920428747, 0.5613322216532575], [0.45370300888438125, 0.5779869021474924], [0.5030194733275049, 0.6231603322202132], [0.49937917649405134, 0.6187780888398775], [0.49378797883449427, 0.6020388131821911], [0.4956165826947269, 0.5915837275114776], [0.4878435328554695, 0.5855902039789351], [0.4858695635287091, 0.6480534185427044], [0.5045559692514355, 0.6424222009931526], [0.4889892805589387, 0.6367785568690784], [0.4981651810870989, 0.6358058644176576], [0.493440109464784, 0.6801428549415718], [0.35911635064879066, 0.5809838758016058], [0.34946783949591476, 0.5993284012125025], [0.34628617029877284, 0.584692931608491], [0.344183502092277, 0.5926976562927843], [0.3750399312040844, 0.9011942035580494], [0.388945435680378, 0.8868348195568798], [0.3911333651652371, 0.8966450920459845], [0.38494447148326344, 0.9032870281925766], [0.3719509199895361, 0.89060244920213], [0.3782820502505147, 0.883930489334808], [0.33840656044428347, 0.9032751574785848], [0.3257236792258236, 0.9007147752103596], [0.3163231569249607, 0.9606664493952659], [0.30727964793270934, 0.9828430640289774], [0.30731628715034265, 0.9744464150492438], [0.3162960998129014, 0.9687534891125547], [0.3251635665788862, 0.9744739417171207], [0.2833788035662304, 0.929531380071021], [0.29185165097070204, 0.9256440659227517], [0.3006013422432089, 0.9305853750333852], [0.32357476115942796, 0.9158883409971031], [0.3208491455607969, 0.9081821872268889], [0.31682313940842743, 0.9256627501591351], [0.30917150500116775, 0.923971422008088], [0.2877594015728015, 0.9006573972402844], [0.30773819179175216, 0.9068042398955213], [0.3045341316480084, 0.9116809587303409], [0.287998290945285, 0.9094682961130691], [0.292836992784595, 0.9135454408839618], [0.1474997747211137, 0.7630238792920648], [0.17529385444416412, 0.7912829595949941], [0.17961917705190616, 0.8081465616922746], [0.17260523744856085, 0.8020110858112762], [0.17242648223025794, 0.9036725774867456], [0.1407877460440575, 0.9127666529593138], [0.15345033443071157, 0.9257008453793469], [0.1382584239108836, 0.9387156305882153], [0.13677345049962927, 0.9286073945683674], [0.14270980550223994, 0.9229015220532115], [0.15508377608284066, 0.9366021514949336], [0.14790415745077706, 0.9424113746153879], [0.20673591300798205, 0.8960870294684201], [0.20813605184574813, 0.9069542455922724], [0.18318428032738102, 0.6178121935115226], [0.1739321234089731, 0.6201027113073041], [0.19040926278645773, 0.6262877482833523], [0.16715810373987075, 0.6136125851779494], [0.16929373851536522, 0.6033081914164732], [0.1507834165543167, 0.6104483133070896], [0.1569390560128283, 0.6164205816914274], [0.0546882971444479, 0.6921378367048489], [0.046425839062978216, 0.6929944247103282], [0.05929464598674921, 0.6819419255938878], [0.05576164978065163, 0.6756207188470653], [0.28314578242315247, 0.7149975620050034], [0.263108552492592, 0.7443092339679529], [0.31778431944049673, 0.7906955417100034], [0.3267392667319458, 0.7839279783234161], [0.31898319399178204, 0.8002509452799805], [0.3356901367479201, 0.7874231450098454], [0.3371692664618111, 0.7942316038011693], [0.2512111927242721, 0.8350868551299072], [0.2609859195972429, 0.8259001728921093], [0.2556974426685644, 0.8163295703861964], [0.24253880019490653, 0.8295994124204652], [0.24276833900956543, 0.8202201784234001], [0.28296176486878705, 0.7949423141318239], [0.2766531894408385, 0.7921362654724229], [0.3160656505632247, 0.7707027957012534], [0.271155943878345, 0.7492785588891469], [0.2151394122698161, 0.6310538442466008], [0.20703884425559996, 0.6327233774942698], [0.19961904205480663, 0.624178338849077], [0.203050225012205, 0.6150255495296075], [0.19586566214888315, 0.6072280067543533], [0.18624434664185582, 0.6098908096344857], [0.1787314317082528, 0.6007851155872306], [0.18125736702537612, 0.594537007197145], [0.14686828110623024, 0.7136591540229761], [0.21896083732026822, 0.8738028637339214], [0.22527162507305207, 0.8579198431670846], [0.2178820552345419, 0.8637619705086417], [0.22897921478330927, 0.8776952006892209], [0.23584501762458415, 0.8630082311276347], [0.23670191613162725, 0.8711122066148269], [0.22271963769362776, 0.8934143726454019], [0.2303899673720472, 0.8871701181564396], [0.2328182412206569, 0.9069569646742177], [0.22515214783426993, 0.9049419065570992], [0.2415348841000317, 0.9005106045106225], [0.2397942658767701, 0.8909710173643629], [0.3760925622914435, 0.8738575442090581], [0.3842156066268792, 0.8566109966504702], [0.386006790541112, 0.8672487630023595], [0.36586178141205555, 0.8286948550909585], [0.356004839474042, 0.8236923948590139], [0.349234148943166, 0.8392561675853754], [0.3479874690184608, 0.8298835989097426], [0.35231981436567444, 0.8662572814953956], [0.35192499456043425, 0.8588621735762811], [0.36336240134792885, 0.8724062602752108], [0.36869412366639986, 0.8703174077137914], [0.2229775682204041, 0.8025506153426293], [0.21669547612169698, 0.7970417723603372], [0.19316362568495854, 0.821770971537526], [0.19535115676989132, 0.8128214743557937], [0.2116153337067485, 0.8162122294426107], [0.20475546216781412, 0.8102431481054853], [0.21443648639023613, 0.8434118548624793], [0.20672747003238895, 0.8493169502199471], [0.21443708802112108, 0.8342429846018832], [0.1950765572254928, 0.8398356400969986], [0.1968035150766501, 0.8455682988999532], [0.20826880102500137, 0.8290205450999102], [0.20092063128880838, 0.8298873441108207], [0.3015215927744579, 0.8781516920881172], [0.2939472067040759, 0.8844182529421526], [0.31294767750596886, 0.8901083995795346], [0.3107575149567452, 0.8813662384893619], [0.2953921072138828, 0.8945011765858754], [0.30544064337833204, 0.8981111975189925], [0.2572498191235805, 0.811155993211242], [0.2669286319761303, 0.807062778806601], [0.267491413835538, 0.7966485859317483], [0.19916990034522766, 0.24469353314135447], [0.20535401587756996, 0.2519964281058457], [0.1867165589266642, 0.25498107247501484], [0.18988825692958283, 0.24619898584603897], [0.1931240828308362, 0.2627694690930156], [0.20103248519625844, 0.26163912982786], [0.14941789669477337, 0.3097171931310299], [0.15927208194406645, 0.3143438891894806], [0.22194511342078668, 0.33035511999358347], [0.21460695143529143, 0.3374321229137636], [0.20145789553575885, 0.3446069478570891], [0.19300771097815275, 0.3442421193034939], [0.2077735789035598, 0.3364651733987128], [0.20363107079249856, 0.3282609121415536], [0.18838629486369202, 0.3353539820034793], [0.1937843840229648, 0.32740735326881454], [0.21942925533479568, 0.3047987063440732], [0.20872809614220228, 0.32009117461321857], [0.22392945582825266, 0.31757888665294487], [0.22020672430571206, 0.32211094945387914], [0.2058442252680594, 0.31200096549318873], [0.20704673397492648, 0.2953943570909747], [0.21144533726476555, 0.30425825041423415], [0.19892358822093276, 0.20148900625140911], [0.16259656303796244, 0.17493767469446192], [0.17099113959068768, 0.173452488979842], [0.15641253851706616, 0.1681729385559823], [0.15855148995653512, 0.15963775950264286], [0.17548293057048922, 0.16235932678901413], [0.16958939921946092, 0.15672288816057772], [0.20379772780254835, 0.11753260574800281], [0.20412917642938447, 0.12522807782922127], [0.1706546184365859, 0.1466078009790053], [0.16376104329074043, 0.14182411319410948], [0.18940827027120707, 0.17125592607537893], [0.18113377243306716, 0.1618602133307612], [0.1880565983993293, 0.15284070398597382], [0.23857682541907257, 0.14501752372148125], [0.23759911355328706, 0.15543397132805656], [0.21974658347389167, 0.09791169146712692], [0.22191950537917515, 0.117252743722746], [0.21230169073273775, 0.11146903722531222], [0.21219206408264263, 0.10345417817534258], [0.21968367714695922, 0.0891941404116034], [0.20968372900390628, 0.08414016302598651], [0.2169057651715077, 0.0699588864084432], [0.2096175054295221, 0.07494673508292272], [0.1739034629016211, 0.056138965233340485], [0.137410542274947, 0.1977390023883589], [0.13854778022315492, 0.22360684769841954], [0.1226548796888694, 0.22125063923786686], [0.12804732280327594, 0.22609377549946227], [0.12518639502949724, 0.20991549441995655], [0.13490799183427843, 0.2080024225103433], [0.14045818273790794, 0.21356390516611837], [0.17297063786020264, 0.22310757267699372], [0.16945454841124735, 0.2320090857793998], [0.011314353284418946, 0.21783063865462174], [0.012637953077574059, 0.2012215918887815], [0.01711330648903027, 0.2086033264623195], [0.0, 0.20107775540376502], [8.673617379884035e-19, 0.21763432456055484], [0.011728192928965802, 0.25157743498837554], [0.016648534755836532, 0.243254189330696], [0.011413230254649988, 0.2347012536594487], [0.09224352041226612, 0.21091442503573438], [0.08514854251347881, 0.21219645959279074], [0.07761911582663424, 0.20480174194737227], [0.09646597931203565, 0.20056826940053707], [0.08910272952209645, 0.19332805813745768], [0.08156851981769496, 0.1947970009130561], [0.06652177842567406, 0.21622435990463024], [0.0523921318869946, 0.21030917871690374], [0.05765834887410936, 0.21710279230717333], [0.07060095861453887, 0.20624064319472013], [0.0560616941907423, 0.2008289988989529], [0.06277614747786334, 0.19889115534813376], [0.2712368197752853, 0.21666335094104094], [0.266354370132574, 0.23578026891856751], [0.26478310718147924, 0.2463811884856992], [0.2706159316697474, 0.2640913474834855], [0.27277706401573165, 0.2517200913848262], [0.2806692487430532, 0.24912552429184476], [0.3220618637434476, 0.23205759634338968], [0.3250271689591269, 0.22518284961993104], [0.3038040051252526, 0.28887519857187544], [0.3148525521094885, 0.2907782675071585], [0.3201258782725544, 0.28205805953648766], [0.3448274982499486, 0.24934856007490425], [0.32847750903680634, 0.24160515322212278], [0.3382681424095905, 0.239479578221721], [0.356874373613308, 0.2647585890658129], [0.328794573456642, 0.28211170642230393], [0.3478806428149884, 0.2820469390436639], [0.4607899205269726, 0.24034820751821281], [0.4590257956699255, 0.2504562919530475], [0.45026689260544867, 0.25356167635601895], [0.42436182702066594, 0.21804008054312474], [0.43321128675794673, 0.21549666116559707], [0.35597400419538977, 0.17107822852863655], [0.374173079899083, 0.16521207408025415], [0.359556126182368, 0.1872691157034165], [0.3627935653285009, 0.1787874505903631], [0.36492285044136236, 0.1949401820204029], [0.3713606290593271, 0.19521688413275592], [0.3722502285274922, 0.17658552677896622], [0.345864136253039, 0.17341960665310432], [0.3391525734594271, 0.16316825094947665], [0.40885411045954867, 0.21431674119965166], [0.3905243565814616, 0.21945671247780957], [0.4062352925743265, 0.22432750979753874], [0.3973130195999928, 0.22650343698415518], [0.386575961020417, 0.20351958960732958], [0.39336152140262326, 0.2102772444670791], [0.40189846637441823, 0.2080181709843473], [0.40442840645223505, 0.19810118656199963], [0.3606595048190811, 0.25756522073883886], [0.3541145180922956, 0.24766155146885746], [0.3736672892188615, 0.24847799634062323], [0.3699531655654156, 0.25594362847450247], [0.3728537826187688, 0.2734639038443167], [0.3758746638551299, 0.28041576740557916], [0.3614522257026824, 0.2730052229615145], [0.3564422695530641, 0.2820325047784048], [0.3599235769536083, 0.32470808810494645], [0.362526433427556, 0.22199437265007718], [0.3576319518890627, 0.2407678771071625], [0.3506261193939558, 0.23095096248362426], [0.3542515868838941, 0.2236701760662894], [0.369954363689569, 0.23136536699710436], [0.3663290578764107, 0.238935107573579], [0.4114324146841547, 0.09353156260634052], [0.41307879301099143, 0.09856409527103761], [0.447407026793545, 0.08953104175385906], [0.458045187569437, 0.0916192603890058], [0.4602960316157335, 0.10100166461601723], [0.4551741503940096, 0.10642978239291445], [0.38978892236206697, 0.17581307337527988], [0.3787363850231664, 0.18185248083903047], [0.37907702587609526, 0.18712711593926978], [0.39779837491554393, 0.18271967999140026], [0.3959418514314554, 0.191429673231032], [0.38912896739143266, 0.19437039711884738], [0.3839283691170109, 0.16247359503223888], [0.3904612176381988, 0.1681369992692968], [0.38561473794823914, 0.15216702902152054], [0.3943320718134035, 0.1490420936782108], [0.40177015738822075, 0.15512016353685015], [0.40048690321049446, 0.1639542716098707], [0.31045594951008776, 0.16613149172241634], [0.330262561092771, 0.16484193503899677], [0.2984027041212092, 0.1780238775979734], [0.33238813262921607, 0.14486927134399508], [0.33879835741307546, 0.12709459082164587], [0.3306996899572834, 0.13191024573694649], [0.32294170414404605, 0.12890348216632158], [0.38017004923463493, 0.1360614322000639], [0.3822584502117788, 0.11685298603252632], [0.37345339238828107, 0.12075406906136346], [0.3719880294311012, 0.12994748662495934], [0.3623512596924756, 0.14325468214407747], [0.35530684611764923, 0.1459431901301306], [0.3702969826081422, 0.14906492202104776], [0.36810958133601057, 0.15987612647788316], [0.35299185963419005, 0.15603125296084297], [0.35858380679757074, 0.16206703584789164], [0.5534193920513223, 0.29115255055420125], [0.4720250742519079, 0.2816063018087295], [0.4893675915805231, 0.27333001845189314], [0.4988786593012103, 0.31125231853751223], [0.3855878442917328, 0.23790389645290613], [0.3820840330632353, 0.24668290169438442], [0.394348812022654, 0.23588387731794191], [0.4011924454619565, 0.24290717706019418], [0.42857630021408755, 0.27871967143548343], [0.4267689170151903, 0.28712857875608283], [0.2652068450014986, 0.0], [0.2643918829995984, 0.17061984683560755], [0.24445495845070034, 0.1419965913809743], [0.2540747755853204, 0.21514456410320937], [0.2555183924846529, 0.17522534495454206], [0.24706550636814448, 0.1698804420328351], [0.2390660865923924, 0.174341000076601], [0.23831687107738958, 0.18352670785176609], [0.1329403703432239, 0.0], [0.18159028807640676, 8.673617379884035e-19], [0.09103598816897238, 0.02521804283475119], [0.0907615157370209, 0.016919724814689036], [0.0992569347174984, 0.030813848653564506], [0.09964799985074542, 0.011602805207940776], [0.10797713873030466, 0.025161848244612907], [0.10820362397030027, 0.016913473586913284], [0.1999630672486568, 0.06065176018597125], [0.19076455205623943, 0.05587302430444388], [0.19244238350824244, 0.0751926868177861], [0.20007239375748243, 0.07005724223475268], [0.18297943315048204, 0.06098600600130998], [0.183131193982343, 0.07008513544877315], [0.21521414341510636, 0.041089916607745094], [0.2239339934623837, 0.04563896321048841], [0.21470493539253932, 0.012176615848879644], [0.22301184205610067, 0.01689482977155824], [0.2231664838898501, 0.02645518704118742], [0.21501649001244635, 0.031397545701142934], [0.19812461953677668, 0.012372666633244543], [0.18983072626410202, 0.017127918239857112], [0.20640699851440208, 0.01701463155790863], [0.1899626553881209, 0.027052172196414447], [0.19839806526545936, 0.03165957074842669], [0.2065344540146742, 0.0267774640424251], [0.256837243494658, 0.04443556566811468], [0.26528795816178946, 0.0391072682236526], [0.28233217200277694, 0.011301969113424758], [0.2652245738473268, 0.011291626752738395], [0.2649975312840981, 0.030325170307609763], [0.27371482277567744, 0.02489142599237911], [0.2737268406949508, 0.01664272405553123], [0.23139553409481825, 0.011930871191748203], [0.24815516520365374, 0.0], [0.23132287661688292, 8.673617379884035e-19], [0.7953178042418787, 0.2915693865196169], [0.7939110743688679, 0.2851745815828082], [0.7878176081919953, 0.2991071328179452], [0.7780949007038613, 0.2957472949248576], [0.776545631518623, 0.2856366528158061], [0.7835979535195818, 0.28031904280140446], [0.6772161346545312, 0.4201548139649512], [0.6587687903910395, 0.4183375133911423], [0.6707419657334385, 0.4111453105793072], [0.6647580008968744, 0.41109520430132745], [0.6801809402877894, 0.4862528191185129], [0.6876350917095361, 0.4834889792267245], [0.6498148702798053, 0.45246372619321445], [0.6408028106199295, 0.44634771111972876], [0.6579636040562539, 0.4664529895188353], [0.6716602386793962, 0.4805031029774967], [0.6064718546013194, 0.4383511722430964], [0.6030370225998957, 0.41927146808496973], [0.6308396863111246, 0.3993928574435908], [0.6789692698407221, 0.384018674703434], [0.620851262630615, 0.3826947954123864], [0.5880887487375529, 0.3501183638391766], [0.5988876403994352, 0.34949229480051675], [0.5519235796255976, 0.3277874776455034], [0.5580540906100021, 0.3176408282066778], [0.5533250670264643, 0.3095239867627861], [0.5444452769566646, 0.3088122894773289], [0.5523378775386597, 0.34323275247974744], [0.555613253165757, 0.3623439308870442], [0.5606516183464733, 0.35248299551431034], [0.5701295291435244, 0.36958502843383195], [0.589294072794734, 0.3662324405890376], [0.5746700124236809, 0.3595629918800266], [0.5841171306736728, 0.35876597482722267], [0.47336499150678757, 0.38982275144317863], [0.4665125868448277, 0.39675024992511265], [0.4677225470756131, 0.404754775148746], [0.48648359425933146, 0.3982796199355553], [0.4829512751165516, 0.39185876393427505], [0.6026080021881666, 0.4118494354799177], [0.6016566776212872, 0.3807808103185586], [0.5166094489799378, 0.3807204746829087], [0.5606772803935905, 0.4045102890355823], [0.5446615672401887, 0.46259194309284585], [0.5397440549651075, 0.4734032500213428], [0.48873975165406247, 0.4524983656862272], [0.48725663855406476, 0.4648439967951278], [0.4955277954591801, 0.4699855681827101], [0.48753565013205197, 0.4329694281927795], [0.5669421255828814, 0.4347623090254091], [0.5665569108231382, 0.4223987389778288], [0.5718698234558486, 0.4191626920951246], [0.571608238534221, 0.40812663615643197], [0.5968077030050609, 0.4326981296421763], [0.597349028367904, 0.4245228686316182], [0.5891833931326431, 0.437800654522902], [0.5808575546721201, 0.4342246672645668], [0.5857354537135733, 0.41882131662312105], [0.5804291097734602, 0.4221797892700847], [0.43276788424966267, 0.4573596060188349], [0.48194271327884963, 0.44811809351269843], [0.4811597789167761, 0.43919835374026733], [0.3892641826506269, 0.3571806891384872], [0.40059876780911163, 0.3567031973303886], [0.4039612215545292, 0.3472536882545302], [0.4631494087639155, 0.28568364571695626], [0.448442312943995, 0.2630147923228852], [0.43955781473597016, 0.26642606800964347], [0.43778343524833474, 0.275081446869937], [0.4458008872103087, 0.28226069048253866], [0.45652671948234547, 0.26968513320984033], [0.45481381672334326, 0.2785652567684209], [0.45926004711857865, 0.42090834687773687], [0.46963274066567257, 0.42441069898273004], [0.4534729311711064, 0.4352937265055939], [0.4521942500302274, 0.42720438268604266], [0.46987934317190666, 0.4349229005237043], [0.4639058337678574, 0.439652108724303], [0.46318845052735497, 0.37077550339324516], [0.470244223802526, 0.37912017173117873], [0.46465555405878467, 0.37599807106345545], [0.4344033346037537, 0.36637104042302276], [0.4347900895871168, 0.3547623719438735], [0.4452635125912643, 0.37027319833339584], [0.4505663838002624, 0.36635604609453903], [0.4508386537336929, 0.35532873820194044], [0.4464089520289193, 0.35167696494195344], [0.3703437444624905, 0.5152034851931646], [0.36668258872254544, 0.5232156932835019], [0.3633746086071726, 0.5060855075227676], [0.35541947777811533, 0.5067719865781085], [0.34166515050212487, 0.5501556509109428], [0.3366493757298866, 0.5434860682712965], [0.3588608178706644, 0.41951749077272116], [0.36339471823166836, 0.42613197614601], [0.34855771727059853, 0.41975522989612296], [0.35898806721994186, 0.4362656674345682], [0.3442399129252759, 0.4295977224411739], [0.34929721003524167, 0.43654194319471956], [0.45409004107344486, 0.5255906883892116], [0.4469681098127025, 0.520191183303641], [0.4635187349594446, 0.521559096888499], [0.44822735754251436, 0.5097844242659909], [0.4645888302922678, 0.5119864476367172], [0.45728563544440154, 0.5063280836022869], [0.44330640447315267, 0.4739428288257269], [0.0, 0.5293672663884716], [0.0724386690551227, 0.632726212742606], [0.07712841073074836, 0.6414441459223039], [0.011821558655517175, 0.6681511289258734], [0.06205696535944475, 0.61575114912896], [0.07076153655477323, 0.5809028116344748], [0.07640214713890524, 0.5897145832182875], [0.07130630452908383, 0.5983050699409915], [0.5879288294881944, 0.986359361451938], [0.5406077274201682, 0.911629745246185], [0.5487459780367684, 0.9177947105334949], [0.5483950844888575, 0.9259416645506096], [0.5310345952595317, 0.9166175984380839], [0.025752139788288435, 0.45210092745549063], [0.030993355035329632, 0.44524511086834395], [0.030373554674744264, 0.4623207493642357], [0.041202966003238674, 0.44695714887590465], [0.041650945594127776, 0.46187799591131845], [0.04464498108098793, 0.4555154098793541], [0.017665025980262147, 0.4338029724692972], [0.016727005826092427, 0.42777973061503116], [0.02865202352425477, 0.4375869136229875], [0.035894103023615787, 0.42911181981785174], [0.03274617122726591, 0.4209433562921459], [0.027103420440788457, 0.41911471113000776], [0.17578187580283547, 0.9147646683965786], [0.16747313324569824, 0.9211203712922348], [0.21049466241630269, 1.0], [0.19313827600535752, 0.9999999999999999], [0.21275244969814391, 0.9372362487551793], [0.2201968564246923, 0.9414405007384716], [0.19341018887907996, 0.9579418737162528], [0.2031424942521449, 0.9523056048208888], [0.19597613462762054, 0.9384784776122743], [0.20270506305938663, 0.9427777309056382], [0.21947779602643258, 0.9822290451740285], [0.21057957132273294, 0.9872471040754833], [0.19279630509253456, 0.9663759841145326], [0.19318156451059496, 0.9868599173290072], [0.20175106938883422, 0.9819852110280216], [0.2020058230955701, 0.9723362761419972], [0.058471217008266865, 1.0], [0.0955853563630722, 0.9731904480859457], [0.09515757426748243, 0.9821498556754993], [0.05716092044176329, 0.9858844815268958], [0.06124496717497063, 0.9822355747717307], [0.049779433659834504, 0.967130660377793], [0.060580251537881706, 0.9699461636145585], [0.0, 1.0], [0.04142025607422896, 0.9788742310186493], [0.04545820279252906, 0.9843051853294051], [0.0, 0.984507970515572], [0.10574823287607878, 1.0], [0.015213119545192333, 0.8847595905135871], [0.018220990478794132, 0.8776972975676044], [0.01080901533322397, 0.8309728044981588], [0.01885939277110764, 0.8407731518692909], [0.1533839724519091, 0.8625263895129186], [0.13943746452683048, 0.876806863434181], [0.1358713349121751, 0.866662929917125], [0.14246387091152285, 0.8595779723983273], [0.12224156296823388, 0.854999017221524], [0.11486174025988662, 0.8547799977897685], [0.1273320756526919, 0.8652633597879905], [0.10763097165463242, 0.8653236769746918], [0.07263363019692513, 0.8727076297376913], [0.09793462710742162, 0.8621786001235091], [0.09010737782586813, 0.8691331934363006], [0.08150221497971537, 0.8656254067715056], [0.09577178511502836, 0.8517139024407169], [0.04453891049372953, 0.842128439496947], [0.034071104228530984, 0.847712819867346], [0.025058771932240084, 0.8397439637628303], [0.03081620007807665, 0.8287623727090471], [0.06128571577886394, 0.8314272026049148], [0.09903372177653805, 0.8316152535091688], [0.0979743370813906, 0.8238973942548918], [0.09963740532951543, 0.8061311858304971], [0.01201793660771008, 0.7209977869286216], [0.0, 0.7209771651555799], [8.673617379884035e-19, 0.7388855291178635], [0.06015684012130771, 0.7959063467937018], [0.0747499424922679, 0.7825466128587554], [0.02958018518022009, 0.8095357456078982], [0.009909175989100398, 0.8118895898205447], [0.02343578076266905, 0.8207968529436404], [0.016790969761053143, 0.8211036120678792], [0.030991605527308452, 0.7919260633138492], [0.017224511856193905, 0.8020442305513925], [0.02434439995786447, 0.8024481038394055], [0.04643889285374367, 0.7838183115430005], [0.061244618178611446, 0.7806485517516581], [0.05750449337963318, 0.7848605477289017], [0.06031360427010785, 0.7695093603452495], [0.055665315445686606, 0.7661852228339218], [0.046235529301652964, 0.74055816163679], [0.04737599811783544, 0.7495332805644846], [0.057142811661426714, 0.7349276951519053], [0.05633862275900206, 0.7539659780792253], [0.06509121226208361, 0.7414067563207335], [0.06396975927603879, 0.7499918992854105], [0.10213004916663847, 0.685306126380546], [0.07093734161931042, 0.6831744917882815], [0.07561885822998723, 0.6775851316394114], [0.08618325721709738, 0.6944955326248652], [0.08576367500102376, 0.6780095819586522], [0.08950436174368334, 0.6848422653972128], [0.06757720151580889, 0.7134973869952725], [0.06118797846130296, 0.6993586108904772], [0.060224244000281715, 0.706565559048542], [0.0776664868120211, 0.7090816213464757], [0.07328335780220506, 0.6943173107422775], [0.07811464273992778, 0.6972335932912743], [0.08911081478354577, 0.7585275773194036], [0.08131763425527752, 0.7531060805457325], [0.08740996967267031, 0.7712602645261046], [0.07915464803276248, 0.7730581555076299], [0.07143348738853154, 0.7652149720317087], [0.07301704971670286, 0.7567618790938713], [0.0919610866909633, 0.7391029294317781], [0.09283821538643248, 0.7293192111689204], [0.10453310495072207, 0.6963187749090239], [0.0952787934530881, 0.7019148062035784], [0.09461374628366043, 0.7094297434985367], [0.04913406573283942, 0.7111778275455973], [0.047700813601585665, 0.7197783195998653], [0.041802318219477275, 0.7229177657875797], [0.031984631191228, 0.7201379392104175], [0.04181080506748795, 0.7033593805545435], [0.0, 0.6681773217785759], [1.734723475976807e-18, 0.7033573409715485], [0.0, 0.6860138635090474], [0.0, 0.8313758114329411], [0.7743327906690103, 0.8861006727078133], [0.7639283602846048, 0.8890474166767157], [0.7572749822363575, 0.880947405045586], [0.7592048484021202, 0.8737285381428709], [0.7716986131085575, 0.8198346208646385], [0.7696797217210074, 0.8279858575330094], [0.720670872138928, 0.8067596894403628], [0.7186108297788057, 0.8153941825023946], [0.7299040299594517, 0.8035789525606953], [0.7376162494957323, 0.8110010910433085], [0.7071623998086154, 0.8274584528468493], [0.697639397044751, 0.8307483708218425], [0.7125941261659947, 0.8431036444576432], [0.7144387417211868, 0.834371232809017], [0.7027858290426285, 0.8463525496329888], [0.695868365008816, 0.8400413296362069], [0.681798480434759, 0.7827237020853628], [0.6904088772613431, 0.7794899075453272], [0.6984261247633539, 0.7866294819130154], [0.6963377861820069, 0.7958630504788311], [0.6809908251114349, 0.8276052422564038], [0.67345984344444, 0.821211275236058], [0.692097794957537, 0.814996238899928], [0.6903644087936313, 0.8242277749685909], [0.7873328441906748, 0.7793554796376859], [0.7850335965829747, 0.7883501904687594], [0.8051152782543849, 0.8082740395020709], [0.7919663426369778, 0.7949503503372081], [0.8537223504591619, 0.8333262927921647], [0.8560750249258513, 0.8428870153853087], [0.859765242834985, 0.8268814145531153], [0.8636692538826639, 0.810895295681545], [0.8573638226531454, 0.8172979997037131], [0.870052745750385, 0.829278899838085], [0.8888406224825105, 0.8346480162277832], [0.882404150207821, 0.8412950026112085], [0.8848322908000045, 0.8509225722417617], [0.8941347878299514, 0.8534210336790774], [0.8222888423342933, 0.8075510157401824], [0.8141168390532598, 0.8131542651804476], [0.8144880240170642, 0.8227351547180576], [0.6544299126717177, 0.7482372929329787], [0.6454413477287813, 0.7349518431907065], [0.6538113491913778, 0.7393974280712864], [0.6467278372172749, 0.7547912523224073], [0.6360229753744193, 0.741143265937706], [0.6366279637405287, 0.7489308982431215], [0.6605293114686772, 0.703924704775573], [0.6428618873556309, 0.6955586240886219], [0.6524653744402942, 0.7094381953633329], [0.6437226549246909, 0.7055954395601121], [0.6680469588688324, 0.6886320770937728], [0.6506781776916476, 0.6798713115603692], [0.6515751826990211, 0.6901305782057425], [0.6596953580464601, 0.6941054125684883], [0.6585908091002979, 0.6745876727268778], [0.6668989788057519, 0.6782788363809474], [0.6463378190077066, 0.6308148139383517], [0.6550715117820677, 0.6348184636077576], [0.6480748956073904, 0.6502610286122396], [0.6559499242059931, 0.6448824433160038], [0.664617455468378, 0.6488076641040587], [0.6725128315199912, 0.6434565414798362], [0.6654913467482588, 0.6589157643356951], [0.7278414366104097, 0.7443179673901842], [0.7172972332509392, 0.7469257032372038], [0.7116232736707901, 0.7412213004857156], [0.941283364866401, 1.0], [0.9427141923045961, 0.9873043555344234], [0.9383406905630557, 0.9823237384297439], [0.954876283035867, 0.986045503715421], [0.9579051823129826, 0.9809281953405007], [0.9823719187075803, 0.9366899718996204], [0.9814660215886046, 0.9682283571293732], [0.9665963428687796, 0.9631839083127856], [0.9709729740889763, 0.9689256468060393], [0.9708199133312474, 0.9526678385024436], [0.880002725598105, 0.9636487964754467], [0.8722224893680939, 0.9655381307322243], [0.8692281079762046, 0.971018223496157], [0.865016412751657, 0.9880802468059201], [0.8740183252707472, 0.9820722715162326], [0.8810281442114143, 0.9836074279965941], [0.8661059676131101, 1.0], [0.8808500654037105, 1.0], [0.9233797874006532, 0.9548829829022885], [0.913436644882296, 0.9567792223641822], [0.9116372831492556, 0.9681522848530579], [0.9299429593719236, 0.9653769693987899], [0.921490239226081, 0.9734059720320878], [0.7977200525070095, 0.9013799294207859], [0.8036150160194381, 0.8821842603388147], [0.7906256265977146, 0.8922702951067452], [0.7939491480216526, 0.8843085491103981], [0.8304625030316326, 0.8685455087613712], [0.8317998641299111, 0.8790600728804501], [0.8390917282580221, 0.8832294035726033], [0.8817812817470958, 0.9154299062686148], [0.8723910758695271, 0.9194653440530017], [0.8660066854993286, 0.9148042712973043], [0.8351805224904523, 0.8974873965269788], [0.8405022898801096, 0.8898712121645727], [0.8419576898276345, 0.9085427327378404], [0.848989862237443, 0.908269586170656], [0.8206004683582925, 0.8894204799445192], [0.8077042847654284, 0.8987246078305409], [0.8100991516361575, 0.892049819165091], [0.8278734788477391, 0.8984025993017729], [0.8146424221301447, 0.9077497343173658], [0.8223435930328262, 0.9069432420557283], [0.8619719556967632, 0.8614615842372312], [0.8481043133696821, 0.874820940541972], [1.0, 1.0], [0.9849113800923303, 1.0], [0.9866224496048689, 0.8790230408027209], [0.986624723546161, 0.8951384988319326], [0.9823677194072764, 0.8871700356676804], [1.0, 0.8791180867309121], [1.0, 0.8951139474968841], [0.33388151185684767, 0.9882485042962217], [0.32528197647614887, 0.9827758018593947], [0.3161472942325904, 0.9885182016233888], [0.3339508969421159, 1.0], [0.31617505040965393, 1.0], [0.4105428985325308, 0.9529229702508586], [0.4193841116547719, 0.9565796251156221], [0.49516503520817673, 0.8823509787047124], [0.493667439376352, 0.8982682177890555], [0.49819109800654016, 0.8913712496675955], [0.4833092451232516, 0.8977751419156298], [0.4784684219696574, 0.8886397370712389], [0.48489230603460864, 0.8804678311697295], [0.4376589766824295, 0.8270219017162983], [0.4455658344635322, 0.8227629629833241], [0.42791438390026854, 0.7932126939214507], [0.43554536284467843, 0.7911276944832694], [0.43786192144490477, 0.780135689882244], [0.44516043243205966, 0.7772485550965054], [0.38030459683404516, 0.797431044389697], [0.36984972315375864, 0.7937102121186531], [0.36408491529543097, 0.7980365587156276], [0.36387261232457496, 0.8087799829389172], [0.3732808839797101, 0.8133713324892413], [0.3809175516109826, 0.8079149497690324], [0.3925340108916088, 0.9454612629644558], [0.3794620097786813, 0.9431055418159787], [0.3324426442120083, 0.932781930875528], [0.3195081277692157, 0.9308428147776493], [0.31590173404939514, 0.9412640515120471], [0.36183612022327655, 0.9522137408090784], [0.3861117406288986, 1.0], [0.3938832133876115, 0.9550341138858174], [0.4025735773860617, 0.958924358039242], [0.4035678440021203, 0.9683499115877009], [0.298504915050304, 0.9687933703936866], [0.2896355082132112, 0.9737484849274507], [0.28115503326717634, 0.9681880209925932], [0.24695288978939506, 0.8758718159479174], [0.24794101830044393, 0.8840037833759398], [0.2550059005660512, 0.8689366092265818], [0.2580825463867124, 0.8888587143736637], [0.2660913439221967, 0.8817767948218045], [0.2652244858574936, 0.8738356059115332], [0.24648166084867357, 0.9360426757820761], [0.2482943442159798, 0.9299725942243643], [0.23787315477036858, 0.9397866583969344], [0.23033072604067956, 0.9357439857539408], [0.2289547505119788, 0.9251428909285662], [0.23641283305371144, 0.9191242698189545], [0.24225112711336327, 0.9202694712018177], [0.8248349357524714, 0.7122373720645928], [0.8439688072740776, 0.7091968858704907], [0.8314288686342053, 0.7199670666865983], [0.8471789227746955, 0.7253592450843573], [0.8408701105001395, 0.7180575482737898], [0.8179329924180133, 0.7956358003717038], [0.8078090797153616, 0.7955567281941256], [0.8036911121092877, 0.7911498789061894], [0.794770726758363, 0.7522852379405626], [0.7920548496459179, 0.7606353386656565], [0.918103077750956, 0.8419512547910697], [0.910710905192775, 0.8492075960056942], [0.8989099368757861, 0.8372386957532388], [0.9012833594193908, 0.846378304409329], [0.8959087884745445, 0.8027167149224822], [0.9062349353307507, 0.8047226930019178], [0.8514355077359923, 0.7986946093709589], [0.8490034540873997, 0.7886679752018003], [0.9034824462771226, 0.725021308396528], [0.9480836519925303, 0.7378394934144193], [0.8873599686956544, 0.7505437519940968], [0.8775709323558429, 0.7356707041799065], [0.8767297566094302, 0.7469088251795056], [0.8891134095610782, 0.7333035340575341], [0.8943557174876173, 0.7425478800639166], [0.9198681436140083, 0.7470378233623619], [0.9130029260560647, 0.7541485937413778], [0.9059915570800816, 0.7532635330180035], [0.9009842667353302, 0.743321094594189], [0.9086931913995294, 0.7346720051588077], [0.9152267279943344, 0.7357784550174792], [0.9826918687914689, 0.5377784689182338], [0.9719200623321008, 0.5378547623963784], [0.9675321235962209, 0.52880419476825], [0.9717470409733584, 0.5219575657851273], [0.9826855309140714, 0.5219012042090023], [0.9867543828337575, 0.5305386219572646], [0.9676727662050542, 0.4785722452598487], [0.972172064123271, 0.474762189394737], [0.9881410875246776, 0.4690808718953678], [0.9837254488870301, 0.47679455339032445], [0.9863119283402716, 0.4842987421472016], [0.9094762663152663, 0.577025402043712], [0.9003352833445791, 0.5940041109295776], [0.9146070001579152, 0.5858312340310162], [0.9101504468890116, 0.5936812804737269], [0.8779099290406134, 0.528799978871744], [0.8826828471865094, 0.5196171493177267], [0.8936313018186438, 0.5204446638674484], [0.8975417179140818, 0.527799945621444], [0.9425415826871172, 0.536559041975701], [0.9380201916407598, 0.5443958486019665], [0.9379419362593153, 0.528011814852959], [0.9278309796869579, 0.5445144133987511], [0.9277803429828609, 0.527942910114884], [0.9232258107867052, 0.536034916036836], [0.9544382138637084, 0.771619777676432], [0.9394854043825045, 0.7776781118211145], [0.9449041129483883, 0.770810746275167], [0.9586671649687896, 0.7805832045927021], [0.9433553197713805, 0.7874808559277642], [0.9530773345354483, 0.7884146015650079], [0.9875168067850071, 0.29777807307608545], [0.986056300964813, 0.3077808680963628], [0.8780830918872015, 0.2798766684515581], [0.8809790291587645, 0.29873440212329877], [0.8676516554492081, 0.26582386272340197], [0.8675674910177859, 0.2560407871652681], [0.8525922286749431, 0.26795100324747073], [0.8607748176414001, 0.2707815819961396], [0.8571685250556633, 0.2511145319704807], [0.8499100926339038, 0.2563134729363488], [0.898449163993848, 0.30574984981588094], [0.9158990875576205, 0.29852738986962396], [0.9149013149048418, 0.3081798791327005], [0.9073384647340329, 0.31135119546517914], [0.9707299951632804, 0.2627649525604047], [0.9827469523193773, 0.2782560807116043], [0.9858265666248429, 0.26796790931615294], [0.9824542786154907, 0.2627491926996689], [0.9729347649097789, 0.29498248461074583], [0.9547000927442778, 0.3023876725436522], [0.9638159863301381, 0.30850931115574515], [0.9710106471153972, 0.3057429531627392], [0.8867046630557933, 0.37536576619517414], [0.8890200136081782, 0.36716074231506785], [0.8741998870204778, 0.37724328828217163], [0.8707176647286174, 0.37241660732411136], [0.8820768986572168, 0.3586485243435377], [0.8752684596635731, 0.3600668633307669], [0.8545731447117481, 0.3767261589005643], [0.8600152792168478, 0.37114806556413565], [0.8505541549184747, 0.3570277474858217], [0.858006986817357, 0.360023533400793], [0.8173172024060252, 0.49013760218343816], [0.8234975754926309, 0.49930608384951175], [0.6965817211279295, 0.5690667464541508], [0.6790773016213218, 0.5983776979068506], [0.6696848591332781, 0.6037567597934035], [0.6623155358591866, 0.5998248885592581], [0.6960094595364086, 0.5952292323617476], [0.6873549826470692, 0.61220660545716], [0.6856834814635175, 0.6014930754122744], [0.7401615330099358, 0.6110146003127218], [0.7462702530271189, 0.6038017949898185], [0.7106251837137925, 0.5806806286757937], [0.7141780846727225, 0.5856835190475074], [0.699602315291504, 0.5162552779311894], [0.7206494400797164, 0.4026830387496182], [0.729726880182134, 0.4035187135779048], [0.735601979307936, 0.39812853382208085], [0.7333504832479578, 0.3877748428551561], [0.7176473379671913, 0.39010381754999846], [0.722636874844719, 0.3851617178531384], [0.6903261783504723, 0.41071741929446776], [0.6837873068735655, 0.4205177075470573], [0.7049651723022472, 0.4047722083969014], [0.7165302824237111, 0.40656723471179507], [0.7022405391553821, 0.41914712982614744], [0.6994092743128782, 0.4120415161741533], [0.7136298222348348, 0.4212516990427145], [0.7175692892059986, 0.4174210307963145], [0.7103189368170227, 0.45023027457007675], [0.7206755612760675, 0.44597951399381697], [0.7146421526820624, 0.43193016073007295], [0.7211054955737103, 0.43569385550805356], [0.6929987244358561, 0.4462804943316292], [0.6851641039693913, 0.4374056012674627], [0.7044525059011914, 0.4362216728850592], [0.7030038833918975, 0.4424584512276143], [0.6975857328621692, 0.42790385365935235], [0.6895863504155506, 0.4288474594562256], [0.7606035535525079, 0.4573443561643639], [0.7423965845047436, 0.46403712314515105], [0.7630793920087402, 0.43816612817035117], [0.7586977785850169, 0.422720834838123], [0.7648529755240012, 0.4269760655430231], [0.7293063379074312, 0.43170236078181257], [0.7410450875677695, 0.41665033866004253], [0.7465648680480482, 0.4271409475540528], [0.7286800811400727, 0.42015738777437134], [0.7335844699876533, 0.41579182320649694], [0.6313806855004421, 0.48802962333788097], [0.6399041342595033, 0.493829915315473], [0.6228786008781029, 0.4929096551854982], [0.7321185384585993, 0.4761840411051556], [0.6259028272177829, 0.5747475690683099], [0.6571982063400525, 0.5580824441952579], [0.6345175667089002, 0.6811480821006783], [0.6353474673417405, 0.6916353556321969], [0.6253562627355254, 0.6772897978030051], [0.6192741733957776, 0.6815680050421606], [0.6258939849480086, 0.6969145997593069], [0.6191916453837811, 0.6926120288510189], [0.6020502597199922, 0.6854972071891924], [0.6069670283390008, 0.670156314987785], [0.6085998967079089, 0.6777209552871778], [0.5945281905734858, 0.6856386669218505], [0.590276911322686, 0.6805209782899196], [0.5099418682055975, 0.719575786335871], [0.5252555011482918, 0.7315436242611217], [0.5334525604431853, 0.6952686675138311], [0.5443034902481676, 0.6920058082503898], [0.5507710654914462, 0.6998147085627756], [0.548197896636053, 0.7075844507138355], [0.49362010866659406, 0.8309113189647593], [0.4908519072934942, 0.8227456978882446], [0.5446210289308004, 0.7732139214388631], [0.5362306766544559, 0.7726589044076158], [0.5678157497557456, 0.7909520641026648], [0.5601893221296216, 0.7990452900913542], [0.5500055490002465, 0.7961902313533604], [0.5472496213290631, 0.7894010374460997], [0.550130600324062, 0.7832217230575336], [0.5614359595859357, 0.7803471610556182], [0.5662939271722203, 0.7835264016332828], [0.5754070273034855, 0.7665481473902581], [0.5776546222614547, 0.7759031777845568], [0.5886486772155132, 0.6510515929007052], [0.598510577376628, 0.6551753599565362], [0.5915712466624438, 0.6702451271713371], [0.5988690523474074, 0.6663705865840839], [0.6216683078069993, 0.6390414714008257], [0.6395673989962367, 0.6465399633192873], [0.6300341839201296, 0.6328807620184209], [0.6383729860391646, 0.6364252045943328], [0.7203202320747929, 0.703189645220184], [0.7297640235665852, 0.6980306965167705], [0.7375993987049779, 0.7038018730798545], [0.5613326446769483, 0.5346240314754896], [0.5526905072262132, 0.5393498933771415], [0.5519353650231952, 0.5476530210775347], [0.5701590909255679, 0.5406621709030404], [0.5784100765523199, 0.5357147187819535], [0.539180898383708, 0.5071787809707585], [0.5454478711254197, 0.5053261929654225], [0.5363711132871852, 0.5178036555268747], [0.5540237526089039, 0.5114107349880593], [0.5453191426108289, 0.5241798934648957], [0.5530833374439568, 0.5202060528147023], [0.5418763770822008, 0.5610928016734219], [0.5322986885422588, 0.5654399996329936], [0.5316302833250884, 0.5749786030876535], [0.5387035804812352, 0.5803926698911315], [0.5562483231617482, 0.5813014320377448], [0.549387716808178, 0.566932767042075], [0.5488900239585945, 0.5755086749253708], [0.5661796585079533, 0.5768114206527797], [0.9860379397755398, 0.13435672542230592], [1.0, 0.1196407502214271], [1.0, 0.13097601711541368], [0.8832734533265502, 0.012238797572779481], [0.8833313568890341, 3.469446951953614e-18], [0.7379444052763486, 0.27541204117400875], [0.7477893230862391, 0.27667000557978294], [0.7334381806377761, 0.2912016380033748], [0.7318020058875252, 0.28330959740761114], [0.7434401906243774, 0.2940013948059631], [0.7499639560586863, 0.28806543196674755], [0.7941876229276498, 0.3703457071047874], [0.8015105906518527, 0.37949322295485366], [0.8018932548236245, 0.3617099676369574], [0.811150711675521, 0.3651228091574517], [0.812069811012704, 0.37446297401984546], [0.7827599520436246, 0.3760388587093111], [0.7674511908943065, 0.38933878393039784], [0.7651657871981093, 0.3793679335602757], [0.7714614068903481, 0.37313285845532274], [0.8002693766326162, 0.3856396439030443], [0.8021408053791841, 0.4049355752546515], [0.8096233187291673, 0.40097583089877714], [0.8104445726754613, 0.39269166948461703], [0.7883843749848188, 0.1574229002355153], [0.7873484906766318, 0.1670408256025212], [0.777455950319628, 0.17042267216782714], [0.7771678632155403, 0.15215532257558753], [0.7705444942664983, 0.15910311023000606], [0.5244316796251639, 0.12552234161243364], [0.5321916463861169, 0.11915788594620297], [0.525698568366208, 0.13427665025836744], [0.587514359046165, 0.09351582747693563], [0.6522424930836991, 0.07591125895144116], [0.6525734227686423, 0.0859274499918091], [0.6428570106691938, 0.06164391963744226], [0.6265388694651828, 0.07241488240286305], [0.6354255536516203, 0.07661283111820924], [0.6432486089234137, 0.07142670813677043], [0.6337949125857427, 0.057097557350808466], [0.6258160035210761, 0.06250655313314016], [0.6851822971031872, 0.26510618093154], [0.689998213763954, 0.2734017229733001], [0.6856722810127943, 0.2820779254727465], [0.7053425290818056, 0.2811875725851985], [0.7155902653198324, 0.2830486670531974], [0.7132851919597124, 0.29913050551091386], [0.7174189943629438, 0.2957991992447373], [0.6899766153817488, 0.28935489998291014], [0.7035061702820679, 0.297803320562746], [0.6995112873512999, 0.2901699990702873], [0.8358743217933546, 0.2022384978467205], [0.8286413843560813, 0.20495398029241868], [0.8646126601226962, 0.1834812050136891], [0.8594433053470617, 0.17869985748564948], [0.8757701492539742, 0.17976812632149958], [0.8762931079480923, 0.1699888132120779], [0.8676712575153749, 0.16481668617938458], [0.8601825626441303, 0.16870367108801312], [0.7824182245418074, 0.31451224553743606], [0.7683051945704301, 0.32774274599892694], [0.7731340237600165, 0.3115749757293168], [0.7659340008341777, 0.3182658178505454], [0.8343886633740945, 0.07459377864209407], [0.8938547808241727, 0.14375586734203247], [0.8826051576529489, 0.1372696456217501], [0.95508086468625, 0.11597891274926121], [0.9525056801566512, 0.11145175136719682], [0.8505965550322353, 0.01287504599956415], [0.8418591246477733, 0.017154892786238093], [0.6470968579142546, 0.1203073963570842], [0.6381340887834595, 0.11614951867095157], [0.6307003864311305, 0.12105429734788428], [0.6219625750284591, 0.11670799446677758], [0.6209884870393776, 0.10731516562921617], [0.6128061569754911, 0.10355257773752598], [0.5948427457617504, 0.09646461218033543], [0.6035280378065507, 0.09027436899399231], [0.6114173919466321, 0.09370214518519322], [0.7566382490012353, 0.07861672773820946], [0.7472050184257908, 0.0722536092319107], [0.7391748220154061, 0.0764448359964409], [0.738200836109824, 0.0853494594170737], [0.77128705395743, 0.09215557491070606], [0.7803583799669052, 0.09814012319307538], [0.7712433332064823, 0.11228436676474808], [0.7789128724353998, 0.10898686191755932], [0.7858365711839566, 0.0498454366523842], [0.7826306064581874, 0.0691126761094989], [0.7741784185126918, 0.06223617010847102], [0.7758950224831567, 0.053283820085417884], [0.791776810705563, 0.06514978612615505], [0.7931124426908385, 0.05731125157201315], [0.7488816006039273, 0.02728018248315418], [0.7658643677844338, 0.018069228580941614], [0.7494564799429101, 0.01723354744243508], [0.7560539807708387, 0.013556686127326481], [0.769375357893641, 0.047100930424747806], [0.772024753060367, 0.03532299022327861], [0.7643157474574029, 0.030200412068709635], [0.7571485860274529, 0.03253905995632338], [0.7265827198088222, 0.043100387690848015], [0.7273983924510483, 0.03274907582478749], [0.7408551185814355, 0.031407677845329066], [0.733374329017881, 0.028992694038083848], [0.738945994817045, 0.056665894129910764], [0.7485590863275094, 0.06155032458214186], [0.7383345405948042, 0.047947559698678255], [0.7430694667289759, 0.04339221235986485], [0.755619704458962, 0.05783126792855679], [0.7577563140649384, 0.04965695577789605], [0.7542241581684732, 0.04454000958917875], [0.8485560041261258, 0.04215861237730851], [0.8417055571675016, 0.027546341839417968], [0.8487556150816739, 0.03214256775641547], [0.8322053707984118, 0.03182786481152694], [0.838959160230539, 0.0467232446447858], [0.83180356330267, 0.04127462036333761], [0.8560569274694935, 0.04715658194120525], [0.8299475850516251, 0.17444252836862092], [0.8291065159059948, 0.18504458660416345], [0.8421625467751437, 0.17158247596572132], [0.8367174773035758, 0.17019630906750582], [0.838352029331889, 0.19064482490848808], [0.8452934934484477, 0.18795742767555265], [0.8476287090300691, 0.18184591117223223], [0.03421806688636535, 0.012361479347268656], [0.05826361708246948, 0.01748338479739682], [0.050604626296419576, 0.013493956638593775], [0.04331591706098485, 0.017073395988366415], [0.05875447703391847, 0.028610874507983594], [0.042366429996289576, 0.028888896504706392], [0.049613176991710924, 0.033680895917252575], [0.013380180573405192, 0.03146326575041794], [0.03267273853522615, 0.0319244013273086], [0.0, 0.0], [0.028764586565449696, 0.1286184407742897], [0.03070459844768448, 0.13403237560296774], [0.01651202791861273, 0.12725629911452252], [0.011919173548270838, 0.13637401080184267], [0.04320103372317222, 0.1821247635961894], [0.028343968583794298, 0.19249182236222795], [0.016955218540570017, 0.17680649848408628], [0.032156368940124316, 0.183058123362467], [0.027276032844227294, 0.17611793389512967], [0.017046520504468594, 0.19221823454018158], [0.01296859974897506, 0.18506912805156694], [0.06109198757931361, 0.17360556592111398], [0.07398407444573547, 0.16104403067530607], [0.0712955842596959, 0.171407292149994], [0.032408104408921834, 0.0794131232019416], [0.04892089504668276, 0.07558565517039957], [0.04378789327170102, 0.08169568687619413], [0.02767185106820965, 0.08458780602994395], [0.0906044137015118, 0.08821081828122825], [0.09467317983435418, 0.09964702004527738], [0.08675912937889753, 0.10632755892376529], [0.07594185041033796, 0.09763242711585181], [0.07939565344335393, 0.08926831984041655], [0.12365172720451206, 0.04728207601512258], [0.12108667658767251, 0.05798607978228963], [0.1153662925922261, 0.0409996244928422], [0.04965228179156036, 0.04169421454062085], [0.06619628055558376, 0.032212744390883674], [0.08111856674649305, 0.03132686801839843], [0.07478718455835101, 0.02805854162908606], [0.6835764507694858, 0.20781060752679234], [0.5819860547797377, 0.12971934861836454], [0.5424374452753077, 0.13258700009564114], [0.5512885962475932, 0.13590192635479947], [0.5353035064950001, 0.13812956313605448], [0.6768899539328741, 0.17300023323355626], [0.6740606798794051, 0.1622751837389972], [0.661529255099492, 0.308265000296971], [0.6569535387818062, 0.3168163391703285], [0.6461638454964047, 0.2838578288198661], [0.6565416162858855, 0.30024598525405016], [0.626817875495155, 0.28472678089503056], [0.6018686095728425, 0.2925786422533753], [0.6164320657515687, 0.2848269531600216], [0.6119637581446384, 0.2925198779364577], [0.644675527490688, 0.35776936842963003], [0.6486268791487264, 0.35048639101643836], [0.6871830344065355, 0.33263772435753813], [0.6717298460602082, 0.3248085381643215], [0.6769956678452956, 0.3332194750701944], [0.6576975072644761, 0.33332863822486414], [0.6620905371698481, 0.32523015129544286], [0.7227889837034556, 0.32395950910377924], [0.7147709793246083, 0.3124152811061672], [0.7206092423917374, 0.31522313746681146], [0.7204434077960947, 0.34090103475580724], [0.7145584009204295, 0.3476732595614656], [0.7168667995379188, 0.33099149802087424], [0.7068070544761886, 0.32984182196737366], [0.7280135260661497, 0.3692780013727596], [0.7212276207463759, 0.3759082382678965], [0.725290030457258, 0.35960669705356596], [0.7181228591094304, 0.35743932692603625], [0.7020463092707068, 0.39497687350610033], [0.7072176440958392, 0.38907554051550364], [0.6922959295830989, 0.39367681294796497], [0.6880721449213005, 0.3848988841780442], [0.7407308528145004, 0.0], [0.7567344848267495, 2.6020852139652106e-18], [0.48689909671962617, 0.15330547530487362], [0.48409182338024725, 0.17181071498845982], [0.47811217185949095, 0.157802871292584], [0.47662586854516953, 0.16459096709566945], [0.49835656358894465, 0.12357326695666566], [0.5078034786591505, 0.12718090597734621], [0.5150416332337466, 0.12150255789442964], [0.5141478487762787, 0.11268784813793177], [0.48629578369575915, 0.09998311625002564], [0.4933262215213657, 0.09465427502210222], [0.4879641841314133, 0.11023712959224274], [0.49719973322244704, 0.11362354975485635], [0.503946171047959, 0.10032203159223498], [0.504319478139331, 0.10796116551063208], [0.4409233089236577, 0.17640586968170216], [0.4335397490780313, 0.1701549252019838], [0.4352069560318856, 0.1608774396413042], [0.44461476667258426, 0.15734984374730934], [0.4730977112151981, 0.18366569204507113], [0.471256515113929, 0.19295616285995248], [0.4209901869420869, 0.13905286656387755], [0.43073642804495077, 0.12708216876562292], [0.4229596934494316, 0.129973959230125], [0.429066185114102, 0.14591268773670943], [0.4394295470783092, 0.13369299859744876], [0.4382750766326275, 0.14184027508446892], [0.37533552776900175, 0.026999579182733838], [0.3923734071059064, 0.028644670493900425], [0.39021473650177135, 0.048604142629349305], [0.3807278433595981, 0.04278210760698732], [0.38205101432662364, 0.031969383164461386], [0.4244253075942372, 0.03883894244027638], [0.4220342006392722, 0.028619041895316277], [0.4281414602224637, 0.022473593387311627], [0.37034245019140544, 0.07615384046382648], [0.3774366156246081, 0.07304987435556726], [0.3788457387398163, 0.061662999860920345], [0.331980062894229, 0.031190011027182926], [0.34136571781477637, 0.026354380705284494], [0.3413798702434363, 0.0169495146254633], [0.35033342230459197, 0.011950151561639918], [0.35035834256795917, 1.734723475976807e-18], [0.47129981182805664, 0.01010618105048738], [0.367450180019562, 0.0], [0.45379152167984765, 0.01163655613493731], [0.46281871454871315, 0.024473328722679592], [0.4620484368722434, 0.016755856551464533], [0.4458081958385691, 0.016067226101484047], [0.39303536025669283, 0.017815722427860847], [0.38433055446205633, 0.01249209531396565], [0.384585492547332, 8.673617379884035e-19], [0.58973853058713, 0.0], [0.6055710938147877, 0.0], [0.5550383322640636, 0.10057151900300615], [0.5469750374642931, 0.10680293386309074], [0.548795454196008, 0.11675305463897676], [0.4974634868258738, 0.016503195148575442], [0.48907693308368094, 0.01181352971920841], [0.4807693801454205, 0.016964560433465913], [0.4957725246329408, 0.029742588661917754], [0.4987187090615798, 0.02546076354268502], [0.513146765640868, 0.02654256115641783], [0.5159485707403411, 0.03208318732063522], [0.48145004479865183, 0.04014798450301467], [0.48714251961023397, 0.0305148573254115], [0.4801527437627421, 0.022538294125493172], [0.4707982265728663, 0.03722258597491454], [0.46918021013082245, 0.028578010558718173], [0.4924040019225328, 0.07051934990668879], [0.47390956756781516, 0.07020425210022514], [0.4854271663299983, 0.08064243770300597], [0.47975615985671705, 0.08111131581551707], [0.4837360704386724, 0.04565010766027157], [0.48953466934523454, 0.06406893808331854], [0.4773732569025924, 0.05467991902033926], [0.48039343756859554, 0.062065441167060996], [0.5212357852800632, 0.05134866119695119], [0.1990119672838577, 0.3784169321190875], [0.1920634045606516, 0.3607244654586241], [0.20148980966211388, 0.36163703220157395], [0.2048230786899984, 0.3691551949082287], [0.012268265962250852, 0.31839553262167297], [0.0170674074543314, 0.3266382107705443], [0.026790505011717473, 0.32664274011910627], [0.01704405429223691, 0.3099523882548548], [0.03159320207667363, 0.31805661167697674], [0.02680985383501569, 0.3099320834595483], [0.07317835190114685, 0.2397504212003693], [0.08301230105707004, 0.23945710020233935], [0.08761327476454409, 0.24603789238660023], [0.06874866392631263, 0.24947968016421837], [0.0828686694604521, 0.2563092339365188], [0.07389666823595374, 0.256582575895105], [0.41738404578103266, 0.43264386442357355], [0.4245086384733276, 0.4260149523106095], [0.4214927890338337, 0.4440580670658865], [0.42887811573223134, 0.4453519746914185], [0.43637387720783455, 0.4391562246416444], [0.43492814170043886, 0.4305087122265577], [0.3866973798411723, 0.3827156270915254], [0.39156418179188546, 0.38995675453244144], [0.39070432671684463, 0.3736250953501721], [0.4018926088623946, 0.3896511641458197], [0.40641839528399126, 0.39668075296043337], [0.41776924171754193, 0.39551446964297315], [0.4213855372615305, 0.4004740003175624], [0.40330457681515847, 0.40595514578065], [0.40949250542663196, 0.41363757809186374], [0.41628451471737254, 0.413030460678752], [0.3140023940421434, 0.4000988409667695], [0.3041413222608873, 0.4000066079319533], [0.318568604610219, 0.3901522482896939], [0.31383278042438245, 0.383316531940316], [0.3895140143886958, 0.30835282036226613], [0.38486309148637, 0.29724347045770916], [0.3891290524886008, 0.3005180720375655], [0.283789692769313, 0.3685947486007775], [0.2717671932033657, 0.38463357485644717], [0.2705484693560675, 0.35981494695576466], [0.2765035486969717, 0.3683747653191012], [0.26962176603514465, 0.3777154338260141], [0.26514616305502764, 0.5393541641981624], [0.25557782543422475, 0.5391978652851978], [0.26523969259727254, 0.5559507390703112], [0.2697201319685362, 0.547504380295854], [0.25008629649253955, 0.5484468078628132], [0.25388607045413925, 0.5553507566714031], [0.16669378740039947, 0.5712086757487759], [0.17370341847457715, 0.5659622916705589], [0.17659541921040944, 0.5851286040920082], [0.168260245717858, 0.5836003417703421], [0.18467742160604747, 0.5771183798421352], [0.18344765116315137, 0.5698695447729438], [0.20733530617322288, 0.5594035566962177], [0.20603914871864623, 0.5505653151603985], [0.19590694517885787, 0.5470776415904033], [0.19987923298680715, 0.5658712710993588], [0.1888482799111533, 0.5539202844712295], [0.1908033209439672, 0.5629930716010055], [0.21269606090637586, 0.516187424689209], [0.1785127947592032, 0.5108535231087225], [0.2093379478896091, 0.43795065552349455], [0.2030796875834769, 0.4411931167179459], [0.2993051992698588, 0.5476712697173115], [0.2935833887790195, 0.5397341266078178], [0.2799834589309512, 0.5474379450548995], [0.2848827684877058, 0.5398411475919142], [0.23405644001791925, 0.557391629535067], [0.2250886722522003, 0.5561774752004562], [0.21896947709349932, 0.56962976389619], [0.2180278566817855, 0.5639875252237883], [0.2088150185098218, 0.5957437209987526], [0.1942895576126835, 0.5922310679818621], [0.19877545624052384, 0.5972592241899847], [0.2127785381062488, 0.5878587078153505], [0.19485651715917532, 0.582120052678561], [0.2081636349196981, 0.5789123024339945], [0.2024354333332748, 0.5770909897412534], [0.223786687359621, 0.5873438528398561], [0.22721844670559782, 0.5755790738300084], [0.22264266908442673, 0.38390364320160736], [0.22251398509287254, 0.3942454558369014], [0.22854651003917634, 0.4096564756944585], [0.23659512739539185, 0.41554678907676246], [0.243889718810786, 0.4127510890251998], [0.24641234247133723, 0.4028355747830161], [0.23902475399649264, 0.3960920610616026], [0.22965664459188, 0.39955685780018163], [0.2621275946773383, 0.4076808337348535], [0.26909850898980475, 0.38944819135390624], [0.27455960747288033, 0.4013566382620002], [0.2717970514276313, 0.40574223446919483], [0.2553584355437087, 0.40036801840267316], [0.25811640260090607, 0.3918579969105351], [0.1343243463108897, 0.6002246026731793], [0.11983378400224558, 0.590721124515654], [0.12653185282597804, 0.5904394462773831], [0.12507296966248202, 0.6338155196198111], [0.07726354377803464, 0.624297841611449], [0.08657597290696081, 0.6068028109988448], [0.0725235284353323, 0.6155545790433143], [0.07699789623581708, 0.6075649499329947], [0.09295726905633414, 0.6163526066443462], [0.08892260719523387, 0.6243743348851358], [0.09304349317880287, 0.6328095770274555], [0.011881976056206507, 0.49460353499162835], [0.017147996554898858, 0.5036113831566845], [0.01204437872581384, 0.5120175138547239], [0.0, 0.4946634498847341], [0.0, 0.5120505907445978], [8.673617379884035e-19, 0.4590652179639033], [0.0, 0.4771124999369598], [0.08493431617907156, 0.5203514473287547], [0.10470545876778617, 0.5202463611937517], [0.07552769957063377, 0.5204766867887415], [0.05590214077888714, 0.5207696807650553], [0.06094001732008685, 0.5119504946146953], [0.07027515824208802, 0.5118813622246534], [0.10392428135405027, 0.502459803983782], [0.09875342136408992, 0.5114251587652933], [0.08995532763624718, 0.511721187118893], [0.07000250441817471, 0.49450483262500233], [0.07541013367031914, 0.5031324370094284], [0.08439818622365985, 0.5029834083501598], [0.06998627752164376, 0.47694245090418036], [0.07534916007623527, 0.4856025316936553], [0.13174583952414512, 0.5164367597266336], [0.14299489885991665, 0.5173600852913237], [0.14619068342105024, 0.5264087122899138], [0.14811934360897064, 0.4944243228827831], [0.1431635479770089, 0.4856755464044784], [0.1559267913786314, 0.47610301091637935], [0.14891740926777594, 0.4758999318645204], [0.18393220461449386, 0.535275037226458], [0.18462858184730352, 0.5252355375977311], [0.17721475680785764, 0.5191989829160331], [0.16771841881695865, 0.5237318499757052], [0.15431971719736318, 0.5385452422278956], [0.15702294587097998, 0.5678615508548519], [0.1503494722242931, 0.5732067557623001], [0.15609103324300522, 0.5578540337712691], [0.11293112962368586, 0.5549694099612995], [0.07582013636373898, 0.5547506950524808], [0.08617870337426796, 0.554892432239725], [0.10460247081858048, 0.5707502104827472], [0.11567804240196111, 0.5868619733886684], [0.11653247224548621, 0.574034968577724], [0.10416318366124364, 0.5880945597532886], [0.09872107896214773, 0.58032808961626], [0.17665789148002792, 0.4273868788312241], [0.18604219814364698, 0.4219984834689971], [0.1853810504161296, 0.4122601627319078], [0.17775576236887916, 0.4078445423170339], [0.12789378558074296, 0.4604270936860088], [0.11839087355626257, 0.47717801488686495], [0.12879312730990478, 0.47698717768027793], [0.13249220312252888, 0.47032543456291387], [0.1120417731728629, 0.4333697754662511], [0.1286360444217571, 0.4418702107638871], [0.11880658216159538, 0.44450810751826003], [0.06742300115432329, 0.3918293483394604], [0.07495168199921237, 0.3853540350688116], [0.07083395293041161, 0.40309100838069245], [0.07744718629483184, 0.40476981836930864], [0.10079184718605011, 0.3866511091535404], [0.09197771486892067, 0.38317068449469494], [0.10160150365708792, 0.39764104367177233], [0.09495043191966941, 0.40238106097194365], [0.08552028331488258, 0.3983515423314435], [0.08417018850096794, 0.3892325997142108], [0.537097923844194, 0.6534206793073468], [0.5316733808772588, 0.6359941921649332], [0.5288750639647113, 0.6463314398591341], [0.5589028402617533, 0.6347673353441293], [0.5457294613197146, 0.6480772379559122], [0.5461246746559155, 0.6324948326628905], [0.542667076763241, 0.6363676671827743], [0.5819522439558411, 0.6563734056694127], [0.5828261503372403, 0.6652041605346781], [0.563731491810655, 0.6889960936106603], [0.5768061204117096, 0.6822199921818186], [0.5744738348882109, 0.6869310540113814], [0.5732405694157556, 0.6720330189355789], [0.5680508934331397, 0.6699547574582438], [0.5425321013623888, 0.6670532640314057], [0.5500414585218487, 0.6660454978421282], [0.539259395060256, 0.6769544833012059], [0.5461498354672003, 0.6847946277530359], [0.5571260942696463, 0.6809139711109625], [0.5585297502108753, 0.6750020504629438], [0.3690099562336413, 0.7226325680730814], [0.34984567936196576, 0.7634238830050251], [0.3413511398935044, 0.7697111341643937], [0.3435941855674792, 0.7801202102822703], [0.35313457769744966, 0.7828809090644239], [0.4002950553514285, 0.6691841808394693], [0.43001325685597525, 0.653185081918938], [0.42467568202367467, 0.64221692513969], [0.4204498363260466, 0.7781534216811541], [0.4118123515510802, 0.773957231810673], [0.4201265510109172, 0.7879440887216851], [0.402503710902608, 0.7814416425137591], [0.4045459219500877, 0.790300640243338], [0.4108939855621753, 0.7927671338630149], [0.45741071432203845, 0.7638911129362141], [0.4472356672065426, 0.7665484174908446], [0.4041419339809435, 0.7277682629141776], [0.38538632661829686, 0.7338142536359759], [0.4442247890572324, 0.7044606618182611], [0.3255007858803461, 0.7283507117934027], [0.2675159660131073, 0.7026770774500294], [0.39497145630285574, 0.6626827310249555], [0.33276387067545327, 0.6208606347787466], [0.4756354501125018, 0.6497802753727466], [0.47046475130008775, 0.6443086336464872], [0.45933268972862634, 0.6460560589281799], [0.4438756123594466, 0.6417034199801627], [0.4543432518417474, 0.6404504166259145], [0.4572560054299148, 0.6296811698198286], [0.4841877663223517, 0.6048866176211166], [0.46577760560741227, 0.6119179048761427], [0.4957797933527425, 0.6709611901405655], [0.4891598484094567, 0.6641514168487357], [0.5080323505474496, 0.659407828312155], [0.5055923044150118, 0.6683080536301523], [0.5012998253282823, 0.6522761750233075], [0.49187675473169323, 0.6542497965834804], [0.39436255697619277, 0.5682618206294677], [0.43568804026328495, 0.570041980015052], [0.4279926211318932, 0.6358780396370738], [0.4382029521583231, 0.6345311303704376], [0.3642034602098207, 0.5866021520269094], [0.36018098157068934, 0.5981093118532029], [0.39489464048604966, 0.6030282896379694], [0.40371375428846945, 0.5856424317165638], [0.34051720814768904, 0.9115090134882801], [0.35202550798360344, 0.9140160216911553], [0.3371063327499705, 0.9269505784601385], [0.3350659014953212, 0.9184328283954495], [0.2615236560604616, 0.7643269204873243], [0.27015087340503624, 0.7611399228239804], [0.27806742770040943, 0.7661530327108066], [0.27472364150777, 0.7794397176845823], [0.2788297206467852, 0.7751109644600535], [0.22700829860399963, 0.7583024699235991], [0.14394887991663638, 0.7826379232081507], [0.12529124159673016, 0.7892188747899782], [0.12071254946494082, 0.7720569355057177], [0.1284376147281902, 0.7786384960886622], [0.13638344285780687, 0.7764208745698954], [0.13921504499240178, 0.7653488609138409], [0.12862435976987596, 0.8469107622787045], [0.14043130772702325, 0.8503566157140221], [0.20302900716723019, 0.7825769600959677], [0.18427245154037603, 0.7889795005245702], [0.19140114944889897, 0.7955209792208211], [0.20032568368209666, 0.7933407929266881], [0.15517250863151427, 0.7696486105125562], [0.15212122507663448, 0.7806429931082433], [0.1594230575523161, 0.7870422966115982], [0.16813280285638219, 0.784848491248955], [0.14689429553515748, 0.8435757130912237], [0.156596339154941, 0.7978676867516706], [0.16356672221363172, 0.8044154178988763], [0.1657763158426798, 0.8742017256848895], [0.16822314419339132, 0.883993195986417], [0.15584217490861257, 0.8714132868300619], [0.14870970545593484, 0.8788953055168113], [0.16380110449316707, 0.9013091939929058], [0.1474457272568298, 0.9062907061697058], [0.15626455735515207, 0.9082687594322449], [0.14451474857994645, 0.8960430960736514], [0.1518024954511064, 0.888774545200352], [0.16081559194546258, 0.8910669681275977], [0.1801816853023979, 0.8963965594497244], [0.1968224330045089, 0.8929079761585803], [0.18954143520755515, 0.8993532204432693], [0.17773715615346003, 0.8868220013924306], [0.19487649984840044, 0.8825949103822897], [0.18533081741782276, 0.8795526488297277], [0.1318330275601863, 0.9737198760639469], [0.13192795358445816, 0.9823026056144314], [0.1759214960983089, 1.0], [0.18307107296998956, 0.9499155646848618], [0.18479098499598148, 0.9440268445158786], [0.1649954776297507, 0.9398787624033534], [0.17152663296370826, 0.9334707749679507], [0.1782650976269871, 0.9341686951382056], [0.14907300526562062, 0.9523513395631868], [0.14958296809722202, 0.9724742640137052], [0.1402716485858378, 0.9585013157131358], [0.14095781771965274, 0.9676655939352365], [0.12153466838518913, 0.9407760925909314], [0.1314738197742815, 0.9538382675925676], [0.1305229370757416, 0.9448149218137479], [0.12235188240911772, 0.960288746019292], [0.12488596352751535, 0.9254626913050502], [0.12019693302624646, 0.9311928855439235], [0.20139733225888498, 0.9123744787464649], [0.20261093299164046, 0.9228576710912075], [0.19503381008416415, 0.9283653813471396], [0.1915851154355191, 0.9090326688037746], [0.18307986677733978, 0.9168707159371844], [0.1861804932660666, 0.9247159088232494], [0.12081187259888483, 0.6877449351638237], [0.15185097041407994, 0.601500694928365], [0.14486865876845637, 0.5956878307793199], [0.16323947764142657, 0.5874908285475329], [0.1623433136062246, 0.5970661226858964], [0.14539413079111746, 0.586635548148691], [0.15048496035382167, 0.5822193885399509], [0.14443733337950604, 0.6288438125510711], [0.15504220893575976, 0.6260190493281083], [0.14536172988311827, 0.7023127695886027], [0.13779313897236448, 0.6986807753860076], [0.0760539131764989, 0.6598396600116776], [0.07116369638740004, 0.6667623559614781], [0.0606931238760357, 0.6665365052806957], [0.07102915690866794, 0.6499729111152031], [0.04008212801004281, 0.6852605470352109], [0.031633216173789565, 0.6672876459600774], [0.04556986972224049, 0.6750184049849743], [0.04095752886702536, 0.6676225310071777], [0.2907276846371842, 0.7211606233610416], [0.307177882572504, 0.7319214184752898], [0.2740806854471087, 0.718633605504277], [0.26612851333850623, 0.7128864340881144], [0.2576160345095312, 0.7164668386026738], [0.2562990065352692, 0.7274296692717805], [0.272785905961307, 0.729391117291014], [0.264523622174487, 0.7326429924975876], [0.25515099847996275, 0.7474179818045598], [0.25345316194881456, 0.7579356751120346], [0.24406898335587296, 0.7613684592161006], [0.2369524056755107, 0.7550541878290705], [0.3245262635618208, 0.8037738957914853], [0.3330710724970746, 0.8015091887388872], [0.3240952324411978, 0.8164992281850681], [0.34116766373063107, 0.8120914821708367], [0.33662223811531605, 0.8196409849612224], [0.30010892269133915, 0.7927693067227924], [0.29204690630379404, 0.7890220118930702], [0.3089794747900395, 0.7863690490725327], [0.30787673460668347, 0.7773149196624026], [0.2907933196979096, 0.7790160177119354], [0.29777092194017324, 0.7727764887027007], [0.31443218823667435, 0.7616086927112137], [0.32304148456572174, 0.75484302190442], [0.31308111363816976, 0.7420202629105198], [0.3201864480042478, 0.7432096959193333], [0.2968850642281746, 0.7652320254134414], [0.2874980580587712, 0.7600304676119368], [0.30437867279612685, 0.7506315003077989], [0.30577519273941844, 0.7575788117135293], [0.22123467982773848, 0.717321948656355], [0.22247135206924817, 0.7236678867336586], [0.21860107840740572, 0.6493967771750474], [0.18951370987445282, 0.742358796764307], [0.1530737279990138, 0.7160914226324246], [0.15697407206696493, 0.7265212262098704], [0.16347571090832924, 0.708482207734436], [0.15038749817237884, 0.7522893181722574], [0.14262598247376315, 0.7456666618630563], [0.15430193769272496, 0.7318609419698552], [0.1453050242676097, 0.7341169049015729], [0.37580192752696673, 0.8421767030002154], [0.3664694473348881, 0.8377434351712879], [0.3764481470966535, 0.8530747006922781], [0.3692247097003281, 0.8572740271244965], [0.3587676373162347, 0.843489880467169], [0.3595079083319015, 0.8529679876426332], [0.2423504056801563, 0.7709008685671711], [0.14247661570738412, 0.29542994780319454], [0.14919479081259523, 0.2999566867650337], [0.1493332892189613, 0.2809867631681893], [0.14218556059538903, 0.2862411714661749], [0.159343254227443, 0.28556347274771], [0.1598829663996305, 0.2947945736858395], [0.20947293740321885, 0.2179681977798521], [0.20255064313362453, 0.2357262075648685], [0.21340444112424373, 0.2343624670104742], [0.2160939343755828, 0.22711164894486263], [0.2121093168156606, 0.21196227472014903], [0.2123574244454014, 0.19424974901873915], [0.20528384537100594, 0.20172034999660474], [0.16231790527150622, 0.10204640848093323], [0.19245910705298824, 0.0840727446664609], [0.20232457249282185, 0.09807982412135813], [0.20233340352407556, 0.08931029775890449], [0.19620420789633566, 0.1392654732340828], [0.19547622549510654, 0.13158920155522477], [0.18678755068388903, 0.14673881060058747], [0.1794158658259655, 0.14270528405954624], [0.18645523642402148, 0.126756695602836], [0.1792012942461817, 0.13152293618080835], [0.23007704124700856, 0.10334518505243306], [0.22998978208148196, 0.11143075689875727], [0.19820651202206246, 0.16777505462731548], [0.1989704534429724, 0.15765841250424886], [0.23032238807146724, 0.16877736308056657], [0.23078316171207103, 0.15941612096198843], [0.16572139008702752, 0.06157879561209001], [0.15000345529428505, 0.06098900560313218], [0.15681042317741256, 0.0569038510967186], [0.16945639476867547, 0.20723795224220265], [0.16677457959780778, 0.2158144724140117], [0.15084465500788086, 0.21122789137461379], [0.15677007009840377, 0.21803138844496414], [0.1578629358224366, 0.24113479107573926], [0.16060145054421815, 0.23382890019260322], [0.15436336844137408, 0.22633968395632814], [0.14397348572870378, 0.22889989065860386], [0.14242004165516936, 0.23872863894240876], [0.1482837269204447, 0.24379488452133813], [0.0, 0.18512666717824236], [0.012104230789782476, 0.1689087826106623], [0.0, 0.1526229335049609], [0.0, 0.16923299454647017], [0.013390048260260884, 0.12108251349365612], [0.0, 0.2516476386089733], [0.0, 0.23475682086175348], [0.28803341958396445, 0.20640746508416816], [0.29315383169663156, 0.1958931889058332], [0.27771407836309436, 0.2681976188307633], [0.2853120710697594, 0.2849886190150568], [0.27644267822675744, 0.28118012124516306], [0.32259509717083584, 0.20875351590295035], [0.31936919083353316, 0.21671310880467448], [0.29056992835216183, 0.2118142960855907], [0.30354674499106543, 0.21133618102727808], [0.30803633295933724, 0.21835921673409722], [0.31568160964283154, 0.2501797955942903], [0.32561275940132817, 0.2478663465510711], [0.3412149299118768, 0.2562463346870458], [0.34689610186652065, 0.2654220182373848], [0.32786566590894, 0.2648568052849418], [0.33191893129039407, 0.257501368198216], [0.3337851293791682, 0.27394743720149994], [0.3423472123091191, 0.2735193509699593], [0.31314629624720514, 0.3055189453596192], [0.31787519629373223, 0.29770816884515616], [0.3274687727844407, 0.3141425616609133], [0.31184821882222186, 0.32036955132406514], [0.31614276197215396, 0.31324432904441246], [0.35406738534912835, 0.3343976829748876], [0.346053970965491, 0.3520397928630693], [0.3605028525516611, 0.3596805802186221], [0.3699749554930586, 0.3589283981591227], [0.35465593203983253, 0.35142628624855293], [0.35934009800303124, 0.3425900752526511], [0.4337089479044317, 0.250425747660364], [0.44291324600678444, 0.24733649180929979], [0.4652795020753912, 0.22166403603561766], [0.46715809241750017, 0.21177880204412367], [0.47841511106790563, 0.19932293583314356], [0.47630614294116347, 0.20887841422934753], [0.48340428004058345, 0.21533629625862746], [0.4541223702812951, 0.23460830084720868], [0.4400713518168004, 0.22143196849565308], [0.44480381336662755, 0.23746645283533568], [0.43805182383260516, 0.2315437700687248], [0.4559825835108356, 0.22454009676869527], [0.44919325929053183, 0.2186780076440738], [0.34287573183253695, 0.180225365054023], [0.336036995757822, 0.19867856401931416], [0.34903155554388615, 0.18895915522302037], [0.34563724198723195, 0.19711817431572803], [0.41716597528939375, 0.24698650501837036], [0.4104450594744527, 0.24057343217867283], [0.42669807318776765, 0.2441060599165618], [0.412920111111777, 0.23065389550278992], [0.42206074838812174, 0.22823181168833306], [0.4287401877922504, 0.2342687972947101], [0.36189233109171587, 0.2901322304121138], [0.36848019426182105, 0.2904797491615192], [0.3745501662625624, 0.2987132374949406], [0.3705148802555662, 0.3078419751400239], [0.3677876902891799, 0.32527238025637084], [0.3806016911990194, 0.3159124430665525], [0.37522535179320426, 0.3150623973598557], [0.3947411667506535, 0.0955010562332445], [0.40175862917441485, 0.08997300266577725], [0.40134914931129795, 0.08057667781449711], [0.38460843438784076, 0.08899160358625186], [0.39154451304348054, 0.07591037168853294], [0.38646421938456976, 0.07819116987294342], [0.4281510230073281, 0.08746652549524503], [0.4190750487895352, 0.08472132173956701], [0.4306336980570262, 0.09623793432629163], [0.4255425193106757, 0.10198703341173562], [0.44359608568085107, 0.1043690655115456], [0.44093832621127405, 0.09860861157873294], [0.4257253001341081, 0.11079258776096065], [0.4388728944344693, 0.11442143952299984], [0.43339767735161766, 0.11607825710336642], [0.40079391422881844, 0.1090220291054461], [0.40784380039757884, 0.10800946189131685], [0.41485871357844906, 0.12314061086049043], [0.4161386311038666, 0.11564636488740132], [0.3268367721366145, 0.17441252456166578], [0.3297936917202147, 0.19071576367151144], [0.33315635495845886, 0.18207129690933654], [0.31716761855764, 0.1761621943289305], [0.24314725693713685, 0.07385150088711863], [0.2267485329007451, 0.0840665304352329], [0.2335964689676513, 0.06954909809816354], [0.22648859255871548, 0.07452778686984347], [0.33857399637177027, 0.11686271187769774], [0.34758819563806154, 0.10408185327331033], [0.34662592096474915, 0.11180194565649673], [0.2962087939428391, 0.07411587931680108], [0.26045370782027394, 0.08224571922357335], [0.3293252808772215, 0.06009074325744526], [0.33924335734868183, 0.05499468424816498], [0.3320407052517929, 0.04090307885936619], [0.3392051803327689, 0.04561863142570376], [0.5463902163211444, 0.29122502211796764], [0.5400183085940186, 0.3005003693845062], [0.5275256622289318, 0.2932909084114867], [0.5306950491905139, 0.29936347815629794], [0.4995077617670686, 0.2671815306460748], [0.47329852789845633, 0.27241481283014185], [0.48154659136459715, 0.2685246033246826], [0.4648934060120913, 0.2662277698838894], [0.4665359379650648, 0.2563449165267379], [0.4750649331998761, 0.25314887467842906], [0.4822886315954383, 0.25827413156501555], [0.49527322257322465, 0.30107310753413735], [0.4899681850835185, 0.28305029795786496], [0.4807261759730155, 0.28816879054602523], [0.47984963568049666, 0.2973649885735661], [0.4838727327805035, 0.30141030935698027], [0.3893033366090985, 0.25459746001845857], [0.38588622265953454, 0.2641762477437951], [0.3929635742099372, 0.2716398440018432], [0.3983945979526177, 0.25249180035038404], [0.422364297725476, 0.2630724537089569], [0.4207083612071443, 0.2713999423802126], [0.4151768018692808, 0.2562387035678966], [0.4108952865219372, 0.2753609057780026], [0.4052233377284168, 0.25941274630368866], [0.40337913114449375, 0.267939083019656], [0.40001224915563277, 0.2959664452372935], [0.40134681079567086, 0.2871442510641448], [0.4093638741687392, 0.2831497194799462], [0.4182938842071311, 0.29058757223186815], [0.2827351093304275, 0.16687869149386597], [0.2771123012214056, 0.15663080708906224], [0.28542818840393236, 0.1489402091832321], [0.29480095152036656, 0.16299086011593283], [0.295427061372296, 0.1530369793791804], [0.26430777168764635, 0.16095695867387344], [0.27163100771128035, 0.15555462445035007], [0.25422897110892545, 0.1562833448018035], [0.25429880247438197, 0.14669190403955246], [0.301459310780772, 0.14890645566322197], [0.3152110955096612, 0.13481090359364828], [0.30627794817423776, 0.1312025936792198], [0.29913956557898524, 0.1367126438836294], [0.2553682664123316, 0.20481532761120108], [0.2458123512351889, 0.19934753532167104], [0.2549395084326726, 0.1852417460735773], [0.24699589414184028, 0.18904732903507496], [0.24453356892384331, 0.21847898499866328], [0.2263326302935239, 0.22438899618964356], [0.23281242239510241, 0.23154456995434816], [0.2428685646438505, 0.22941788916418676], [0.24854368835774326, 0.039970022013899265], [0.24040601287388563, 0.04511633307306372], [0.23158960883062682, 0.031084837002984908], [0.23186274973342053, 0.04064017001910254], [0.3158101551014834, 0.030834584587756057], [0.27342668203535736, 0.04382337046204238], [0.2943095731673122, 0.06943631592659033], [0.29939579980447695, 0.058764093035563486], [0.2902465878997399, 0.05188978675100546], [0.6896962802491539, 0.4732389086700817], [0.6909915055165101, 0.4536249114348675], [0.699565294740777, 0.4614732149178056], [0.6977651338846338, 0.4699621578239358], [0.7150986407254377, 0.47304955093223994], [0.7058895147067511, 0.4767371097421118], [0.7227590387086644, 0.4799259972031303], [0.6595449263897395, 0.44653984044708933], [0.6773209873780036, 0.43888841197046496], [0.6577646987858038, 0.43674512265021964], [0.664639231161372, 0.4302034184607877], [0.6702180925341512, 0.4304695519160558], [0.6488619373437083, 0.48038313294673063], [0.6562042661153783, 0.477336870609638], [0.6648007382765073, 0.48306183252595564], [0.6470812155174991, 0.49093478620241954], [0.6212017968798194, 0.41643924536617644], [0.6239900429479637, 0.43596854144838354], [0.6145708839140598, 0.42334376311766175], [0.615952196085349, 0.431624856524784], [0.6450711884788644, 0.40810224618186713], [0.635654882087237, 0.4076825446841793], [0.6297981637467874, 0.41751238853418315], [0.6497114267232015, 0.418699237725611], [0.6897513927021448, 0.36752460457704733], [0.6944631999830202, 0.37616699719121516], [0.7037687613033712, 0.377123502223742], [0.7091088629882577, 0.36505690661049356], [0.7093473582523777, 0.3715838322963015], [0.6194696510663888, 0.36634965065817165], [0.6158180113960476, 0.373165248362238], [0.6146027843795486, 0.35727709114578], [0.6049300645687613, 0.3741399788423084], [0.6036757547741273, 0.3580368735137365], [0.6000496888006402, 0.3653736663833402], [0.5424506899206383, 0.32600100131170284], [0.5359857695187454, 0.33344234424425506], [0.5385537080266446, 0.3172833302755655], [0.5281759458785436, 0.3160238868848816], [0.5465051161275746, 0.36252426445764613], [0.5271865358803766, 0.36452865901044446], [0.5371537893708241, 0.33956895598172954], [0.5466255939370489, 0.34517644436501704], [0.5420375678283874, 0.35647292648284024], [0.5279359730537566, 0.34821571077623203], [0.5320874901464739, 0.35610328082814163], [0.5120358832795793, 0.3889889223905199], [0.5023512691732275, 0.3892688588833482], [0.49797841506427254, 0.39784592092252696], [0.4837072423859499, 0.4051486086277956], [0.47385542108167344, 0.40845843683929745], [0.4742099078308055, 0.4209340347253042], [0.49102584511346425, 0.4154395414490205], [0.48437763346112384, 0.4231736408354853], [0.496094140911656, 0.3797503959730955], [0.48944968047114157, 0.3807421407406342], [0.48152240216652986, 0.373857270164965], [0.5208972869182213, 0.34581317791196975], [0.6171204627768782, 0.38907865522598967], [0.6077470025088271, 0.405520108681788], [0.606359284784079, 0.3901195598286293], [0.6035238824855108, 0.39538601789037076], [0.6221955820160832, 0.3992253901069525], [0.6168889741447023, 0.40608059164633914], [0.5921638898200982, 0.3968897958894276], [0.5762505478658101, 0.40495346636836876], [0.5907455136277865, 0.407015980334964], [0.586800043053077, 0.40980178758515584], [0.5855805283689017, 0.37556945996954155], [0.5901136147365146, 0.38190188431488253], [0.5752758117384514, 0.3761539753233596], [0.5871062081745964, 0.39183043925311717], [0.5706189098865245, 0.3885950130257944], [0.5775980368309497, 0.393711453730833], [0.5419330031184095, 0.3724400838206769], [0.5271249815946418, 0.3807793106125676], [0.531564091690469, 0.3724728030065009], [0.5252786163813223, 0.46694581088741655], [0.5308256573215734, 0.47451110583095313], [0.527016928717017, 0.4839266921555966], [0.5121483158857094, 0.4813439196016509], [0.5181299271902525, 0.485773780735571], [0.4970240521073587, 0.4501217658064773], [0.4118810035807921, 0.47503937384053646], [0.4267561060427156, 0.46298239946669945], [0.4285256021126181, 0.47328606790745753], [0.42053538699620496, 0.47854404150706636], [0.4722195097365971, 0.453552904008976], [0.4641577374465781, 0.4489121594714185], [0.41926911148407836, 0.3674621388495129], [0.41642238316435365, 0.362945643226476], [0.4044672195330719, 0.3625291874430683], [0.40038358972732135, 0.37281028133517263], [0.41381005761896617, 0.37932921851886436], [0.40630461250805333, 0.3801234506692904], [0.41407055656054476, 0.3457787017464373], [0.41726892116525316, 0.3355099763540747], [0.43009294452788893, 0.35080444787046716], [0.4200430751134297, 0.352521213069429], [0.398609087192377, 0.340488439255536], [0.38647039724153276, 0.32619059187834776], [0.42420592997265727, 0.3064775316734965], [0.4162101445537009, 0.29963430472022085], [0.40781455640019537, 0.3027289673020508], [0.42183983551677295, 0.31643333656954925], [0.4471127791281081, 0.34009305387504085], [0.46637193249506487, 0.30999439676235374], [0.4682323655639697, 0.30053053834880056], [0.46166508103346876, 0.29404681778698766], [0.4440716494282753, 0.2907458743335023], [0.4348248153109363, 0.29421004140639745], [0.43287279928265193, 0.3034811095384226], [0.4514940079242801, 0.29766427054095973], [0.364500086525493, 0.5404861177082595], [0.355936145824175, 0.5399649624541603], [0.3647725056311294, 0.5568986831802066], [0.3702144953211068, 0.5506922089137877], [0.3559103868058052, 0.5573769251348261], [0.35061035414206293, 0.5500169307723313], [0.3363809890918934, 0.5263919852104877], [0.34121921061964716, 0.5331896285419861], [0.35140541473299797, 0.5331073485760529], [0.35568125994231753, 0.5237054241801608], [0.3411711318502138, 0.5163761743176966], [0.35063503518059513, 0.5160775347955003], [0.48521397042663617, 0.48404356984047087], [0.4840495967410788, 0.494632072880572], [0.47490258799288937, 0.4981466549549797], [0.4392369468303714, 0.4580984695888409], [0.4453776152139303, 0.46762150431022087], [0.45628599167979583, 0.46344141697731633], [0.4472777121158389, 0.4491827150227826], [0.4563168425613063, 0.4538272106170939], [0.041780033227549696, 0.5811185228566452], [0.06158531650801453, 0.5810756237957163], [0.04157320294488786, 0.5638554404790753], [0.06129984516765945, 0.5636202553790653], [0.05624374096352841, 0.5723883040052757], [0.046780008806269424, 0.572511369935776], [0.05617094959638263, 0.5551350298112697], [0.046594007111904416, 0.5551949550813651], [0.026568102862726047, 0.6591279739520478], [0.01730944489417906, 0.6589666741459271], [0.06201896594602978, 0.6325112973965794], [0.05734471025986966, 0.6241241773977195], [0.0469911960671636, 0.5898669513613928], [0.05655414258801293, 0.5896958717113606], [0.05707621292833106, 0.6069660897291766], [0.06192607640807685, 0.598615542074708], [0.5831920531454097, 0.9721715509350699], [0.5830010226073444, 0.9824590374313855], [0.5720722256899449, 0.9864397339749912], [0.5664274084861258, 0.9457938798465708], [0.5553269625773594, 0.940905724605321], [0.48795751115188946, 1.0], [0.47075058549345394, 1.0], [0.5308756342128461, 0.9255646589308216], [0.5390761418499705, 0.9309743099431964], [0.5220628886235543, 0.9306554642816706], [0.2285227313377209, 0.9563766816703333], [0.22080870576642994, 0.9518633990264199], [0.22857880630680213, 0.9671083523152249], [0.21945013404324132, 0.972039487253708], [0.21103598322397965, 0.957263716880925], [0.21125340218278293, 0.9670833871592397], [0.04063011133290225, 1.0], [0.08895090101570174, 0.9865338263143895], [0.0724609338273198, 0.9853096655698222], [0.07770737205412706, 0.9816022326920925], [0.07298637060777906, 0.9999999999999999], [0.08803779658618636, 0.9999999999999999], [0.09490212473323713, 0.9535903741238726], [0.1039399837374736, 0.9594452919861093], [0.11270894440385874, 0.953698827690961], [0.11304565247492716, 0.9469998172268358], [0.0784607733800415, 0.9433434987926917], [0.013893230847665028, 0.9861277188823604], [0.015289741314819253, 1.0], [0.03061205792339751, 1.0], [0.04608822640045761, 0.9593923328523162], [0.03431542870860439, 0.9590463973864315], [0.011103197351135276, 0.8673550004478058], [0.013682127143576, 0.8494371284987079], [0.017680453604186512, 0.8580975334763424], [0.0, 0.8492477912688777], [1.734723475976807e-18, 0.8675088522778133], [0.0, 0.8853899084642558], [0.055449613379828885, 0.883748442300259], [0.09200309495156726, 0.8774134572803954], [0.036567705080568565, 0.8278941846003987], [0.044752779903478646, 0.8348680649393845], [0.054990027984827786, 0.828665743264335], [0.08086428595541245, 0.8360345987752661], [0.07087149767214806, 0.8439955065276917], [0.09091182725459193, 0.8488673032497471], [0.08897095701563126, 0.8399242061915124], [0.07280804497501933, 0.8524398519064309], [0.07948079392687576, 0.855965628931406], [0.08636812340236634, 0.8202614745382384], [0.06779084102033486, 0.8140963650302753], [0.07054274378470785, 0.8240578946159731], [0.07878234421036415, 0.8270414890455517], [0.11480627132119132, 0.8024565801433267], [0.10370156666453864, 0.8018832644164241], [0.11837057144548783, 0.7911475581043771], [0.02461048482052137, 0.7298995736619396], [0.01768511239658122, 0.7297325577715909], [0.01160001381405821, 0.7389278979335698], [0.017305359590888497, 0.7481448553148666], [0.03148844367218087, 0.7393640376849596], [0.027797007836671342, 0.7474596837713644], [0.04177440046772749, 0.7744382804225534], [0.04537235149526832, 0.7686178825243918], [0.039098343081734856, 0.756419168643552], [0.03294773831643397, 0.7556756753051677], [0.025921451333881636, 0.7658772803972093], [0.02628428191250161, 0.7837648496879324], [0.03163032893045456, 0.7747576197231609], [0.011041776363996746, 0.7930370072194303], [0.017003193597669303, 0.7835563373647789], [0.11959495012524184, 0.6684220718760917], [0.11331155324012766, 0.6795902504751077], [0.10621334605920754, 0.6799720284756842], [0.10912909618659739, 0.7408084724356399], [0.09935785447446033, 0.7446659119623412], [0.09826954768340894, 0.755342175433835], [0.10486366440622413, 0.76036581791746], [0.11015128914953495, 0.7310975725834594], [0.10218175168332769, 0.7249978658260469], [0.10311566952640812, 0.7158538453292345], [0.02872326663415511, 0.712511901259238], [0.033398372663634844, 0.7044726958106502], [0.01288335815260147, 0.7034829080961452], [0.017336884667555418, 0.7117987479864769], [0.7867439428804646, 0.8757390089071359], [0.7767228841734939, 0.8785857496123631], [0.7697185221559053, 0.8703107582760687], [0.8063936446801071, 0.8277456905455673], [0.7240774946178477, 0.8310413511610496], [0.7260536577755023, 0.8226804040584376], [0.7355028438645529, 0.8193894841898892], [0.7314668395758253, 0.8384336407585865], [0.7411510005884675, 0.8350063311343847], [0.7431597275000146, 0.8270078263354139], [0.6693910680343137, 0.8064992213259757], [0.6749317389441837, 0.8119339506101282], [0.6703961056709851, 0.7961812571440877], [0.6854721617804225, 0.8088264825343146], [0.679986264451489, 0.7929191126186811], [0.6872741427437914, 0.7989345819516318], [0.7989939619652066, 0.8107088006852773], [0.7967243300168281, 0.8204809101339775], [0.788970145785109, 0.8238408760345592], [0.7802202195235368, 0.8163920286340143], [0.7822516904335393, 0.8075628113239217], [0.7902492636748104, 0.8043030724421321], [0.849800442730838, 0.849334159828175], [0.836127903518329, 0.8632197021548215], [0.833637632366522, 0.8527877865177779], [0.8396550103591008, 0.8468606653235544], [0.852143744972588, 0.8589255067183911], [0.8455848221514535, 0.8655012386840159], [0.879782374771399, 0.8069521258943515], [0.8737909081085525, 0.813255511740575], [0.8761449685932428, 0.8228270703572172], [0.8900659865608136, 0.8091150871124257], [0.8864886916763738, 0.8252541760405727], [0.8925716101925907, 0.8187079812302679], [0.8252929638245207, 0.8346036690650528], [0.8236166324433015, 0.8271015871415105], [0.8431501158669346, 0.8309088068881116], [0.8376049220888144, 0.8371799908887937], [0.6982537519707658, 0.6567291189753373], [0.6978053616501594, 0.6463599964829745], [0.6888782828742024, 0.6423719797319001], [0.6812185845559422, 0.6474371922367135], [0.7096050274061991, 0.7269084284564253], [0.7133758055050398, 0.7309538222531762], [0.7107715327226409, 0.7163038687587203], [0.7197908903647217, 0.7124668427855171], [0.9701916042076557, 0.9999999999999999], [0.9594831683981184, 0.9999999999999999], [0.8955035955039405, 1.0], [0.911902435143691, 1.0], [0.935985476013644, 0.9659499182065516], [0.9409416288648637, 0.9725195557743498], [0.9513380689351258, 0.9551837308361092], [0.9423563511000422, 0.9550181497996038], [0.956340504523065, 0.9634623892731875], [0.9522030223654279, 0.9711941826371143], [0.9860214795393901, 0.9425975302442864], [0.9823353940385608, 0.9527796955050036], [0.9856437657973912, 0.9577222844670124], [1.0, 0.9592468276018343], [1.0, 0.9427095881116333], [0.9825015930362171, 0.9203025158156489], [0.986546037417342, 0.9270754936225871], [0.9868881194410001, 0.9112209995757439], [1.0, 0.911172861616818], [1.0, 0.9271959471025116], [0.8873907959977282, 0.9695676730865612], [0.8860241904618793, 0.9805712965331081], [0.8961928101983594, 0.9660982472963371], [0.9048779055478648, 0.971427733685616], [0.8963231211278492, 0.9857961795247634], [0.9038440055678549, 0.9821737701613087], [0.8885928467732009, 0.8999171687860926], [0.8827193350895202, 0.9038651334320429], [0.42860377157450424, 0.9709649459791485], [0.4205405046679404, 0.9670783433024754], [0.4117317748338879, 0.9725968190293359], [0.42893597225155855, 0.9822940464219061], [0.4204229678102994, 0.9869851133726449], [0.41238594735588074, 0.9825874496517131], [0.4278005403109351, 0.8196510214263816], [0.40944859359461483, 0.8101610318841674], [0.4137132397835144, 0.805741914342124], [0.42915117150540144, 0.8106545087845334], [0.42469548290727044, 0.8058353593677859], [0.4613459564983647, 0.7800311161891313], [0.45420749600610033, 0.7834453974902097], [0.46790353745514685, 0.7974767779558471], [0.4633639884128256, 0.8153952154572502], [0.4721465904704445, 0.809196793603072], [0.4982400449753431, 0.9087987541582346], [0.5063941355942874, 0.9087934759514439], [0.5134086945595071, 0.9165535775503213], [0.5122721562859964, 0.9237053208203786], [0.46238689980803077, 0.9531536679106998], [0.47083224071063157, 0.9582209384156456], [0.4626406600840595, 0.9422236324209007], [0.4712461718310903, 0.938717060689308], [0.47961719543956066, 0.9432565970321822], [0.47932972069291646, 0.9533816894429515], [0.4708750477414485, 0.9875937691699401], [0.4706368761638814, 0.9678910536729057], [0.46191393103531503, 0.982400703602622], [0.4623343408712505, 0.9726960041274763], [0.3507908063328521, 0.938879373907038], [0.36475010914107003, 0.9249811846783363], [0.3677600247649554, 0.9357485622970799], [0.36023176045880123, 0.9422765992211972], [0.35463712538871117, 0.9228569564107377], [0.3487899857273624, 0.9294598574351303], [0.3526817389021041, 0.9681008631016964], [0.351680789340717, 0.9584216104107217], [0.34291173542938064, 0.9739054831047128], [0.33456331300551995, 0.9683959619884137], [0.36873190275001977, 1.0], [0.3513816956845303, 0.9999999999999999], [0.38608728373085166, 0.98810183608055], [0.3947535552517653, 0.9826850705793786], [0.39468068964789127, 0.9742344365463518], [0.3771591534872313, 0.9828280905376735], [0.2989378580261311, 0.9590954756708289], [0.30733653601908595, 0.9549566661110511], [0.3085266264353139, 0.9438881302758146], [0.3012277124172045, 0.9390257449404118], [0.28126677646803383, 0.9592973148437767], [0.27336195967491506, 0.9445741449660923], [0.27311726330908714, 0.9536923644994953], [0.2831531295001748, 0.9396676828673809], [0.290809069834246, 0.9448785374321358], [0.29096836051107083, 0.9538839887779416], [0.8407269159731934, 0.692843248471443], [0.8375600205475385, 0.7015288389152448], [0.8280125975085356, 0.7034408604595788], [0.8342697600741301, 0.6850569999871788], [0.8248252771015491, 0.68679719456436], [0.8215316297360579, 0.6957501687119845], [0.8259910348319683, 0.7637345467332334], [0.8434349528370285, 0.7704033083277907], [0.8379322934031018, 0.7602616765163529], [0.8137286014950922, 0.7776934149265011], [0.8041990969692416, 0.7843617475261377], [0.8086799921357102, 0.7657103967450006], [0.7954551747704002, 0.7765936398207285], [0.798074580824935, 0.7677636205066459], [0.8467480268516187, 0.7520823862746949], [0.8401526412164142, 0.7546064705859171], [0.8496283933766194, 0.7409016550097063], [0.8440580351613434, 0.7348754835746478], [0.8199122203595459, 0.7586038117193413], [0.8120405057352733, 0.7601721187220608], [0.8075271016489463, 0.742344445879107], [0.8043755946095024, 0.749877602271147], [0.9054200226474431, 0.8303108317459775], [0.9028874368548189, 0.8209923814206873], [0.9089510937495976, 0.8142476246937623], [0.9154845929286589, 0.8327718384468652], [0.919282607583063, 0.8163525352940678], [0.9219943180597693, 0.8255640256306171], [0.845079943309611, 0.8049164107244736], [0.8477669843709913, 0.8149014381210495], [0.8288159077006279, 0.8090036783814462], [0.8356882922316579, 0.8027967616359055], [0.8408229693076404, 0.8217852431277305], [0.8319047272764679, 0.8190949331982449], [0.9063782023372359, 0.7182160151670002], [0.8978438023877088, 0.708870104538033], [0.9106093502051421, 0.6985651651699722], [0.9016926714020689, 0.6997301129335342], [0.9236909333446981, 0.7285345445322688], [0.9312623016760007, 0.73211053145366], [0.9382473694080204, 0.714483364431026], [0.9427936117110579, 0.7220321598742904], [0.9408818624961343, 0.7278793947537505], [0.9428149232837828, 0.745620002756198], [0.9313576094171562, 0.7601285907595725], [0.9273694029422304, 0.7480447629073889], [0.9323418349364011, 0.7437105197986986], [0.9408076206952838, 0.7605364058938808], [0.945778628508785, 0.754156493869732], [0.9866323547295422, 0.5150140659134204], [0.9999999999999999, 0.5305118973213089], [1.0, 0.515005757952474], [0.9675793238133819, 0.49566215129419383], [0.9715846973976541, 0.4905985388455471], [0.9716040352316637, 0.5062207424579964], [0.9826457143198872, 0.49028639196122603], [0.9827356399261201, 0.5062182356735144], [0.9865652953053275, 0.49967161920279657], [1.0, 0.49969655778160343], [0.8952957424201609, 0.5857541634918809], [0.8999049292584436, 0.5774186271220185], [0.8859925951258097, 0.5859909483348728], [0.8805048056108805, 0.5778904102532192], [0.8857028572430649, 0.5691600655006116], [0.8945276647173045, 0.568690923051509], [0.8782746055411395, 0.5440257739773351], [0.8819371254290478, 0.5362615038621836], [0.8832473721068405, 0.5527579001747206], [0.8932796712985461, 0.5360584378282358], [0.8938947686393929, 0.5518332143708718], [0.8977856441013891, 0.5443453536243098], [1.0, 0.2958124518394824], [1.0, 0.31287054240845247], [0.8650993258727218, 0.30050259557903647], [0.8721831024330263, 0.2952586908922305], [0.8558469682889739, 0.29691728683133556], [0.871128718130354, 0.2850044687098468], [0.8547396378427536, 0.2870227879707083], [0.8621276797800295, 0.28152768694870545], [0.8885915013789377, 0.2930841536122338], [0.8982777504536987, 0.2984345204357584], [0.8950205339881786, 0.2795366316270177], [0.8883755421789402, 0.2847104652347408], [0.906257256741057, 0.2849607926747206], [0.9061983709226914, 0.29249910328172973], [0.9684055219603399, 0.29006426559580867], [0.9571471984927022, 0.2740305960464977], [0.9537405131887692, 0.2854930759040576], [0.9583452527304982, 0.2908340292927424], [0.9669577887820903, 0.27308155413313495], [0.9718049984645649, 0.27886518000589156], [0.8431263574818187, 0.3621700214333099], [0.8270760744387703, 0.3635036899806163], [0.8340895959534685, 0.3584204509107756], [0.8278451218100639, 0.37338773330737407], [0.8362915642168571, 0.3776559047083147], [0.843840264295155, 0.37217017424383453], [0.7895478924736414, 0.5030357572424575], [0.7981501827982347, 0.5347916913876003], [0.7950079969502315, 0.515148930210256], [0.7888391373817201, 0.529625722777607], [0.7887889789328717, 0.520896197439382], [0.8090807353444184, 0.49053425171339476], [0.8038330921814663, 0.4976456634138887], [0.7936126533364295, 0.496810883368516], [0.8041922493332453, 0.48100635504310985], [0.7755876471093335, 0.47005648327567023], [0.7266146045435412, 0.5690949859910571], [0.7153822008373516, 0.5699844514224675], [0.7459957392310674, 0.5724334434829029], [0.7565757803242411, 0.5880469977767263], [0.7479831757009702, 0.5440974871419615], [0.7446525798230397, 0.5629208507656496], [0.7708264787339842, 0.5799318152121928], [0.7625879348571862, 0.5787971656741207], [0.7594245236348008, 0.5730666757373317], [0.7464489565792868, 0.5003635402964839], [0.7404490571812455, 0.4837090518768211], [0.738484519596234, 0.4911513858361778], [0.6669374115493878, 0.5559853221377076], [0.6837562747583262, 0.58230198391732], [0.677311293942088, 0.5859066433587256], [0.6856713663049631, 0.5705379836388981], [0.6744146154993386, 0.565277619654556], [0.6801633467422745, 0.5651373822751099], [0.6950215561084212, 0.6155221157070723], [0.695655523178151, 0.627050238945012], [0.7108022574480886, 0.627091148359535], [0.7047611046582649, 0.6309083365743878], [0.7115442954431325, 0.5965738885307947], [0.7027816638119048, 0.5993922439249774], [0.7019722536932897, 0.6116235709871293], [0.7110462057212869, 0.6159063831634258], [0.726986129825005, 0.6175730719388615], [0.7336143066859621, 0.6106442834127502], [0.7164845031408804, 0.6128179741176536], [0.727766155334394, 0.5999094775018722], [0.7180907713766509, 0.6019560613036268], [0.7309786928768113, 0.5939429164113516], [0.7265572865804333, 0.5853813111026615], [0.7309290472095575, 0.5766352235121573], [0.7425954709074714, 0.5772855353948972], [0.741480168635469, 0.5933945779367795], [0.7460220307847831, 0.5867187640458783], [0.6907491042821654, 0.5193161334842613], [0.6767368666053923, 0.517323086821012], [0.6838195205987984, 0.515013541072787], [0.6779691796541517, 0.4976220428191468], [0.6857095879699133, 0.5028737332014588], [0.7380406361622524, 0.43555778929820865], [0.744567385914127, 0.4325840312476268], [0.7363855787069099, 0.4479471202328702], [0.7544280341984333, 0.44151454456784595], [0.7442470953034379, 0.45356302090391515], [0.7522643962265396, 0.4505064685613856], [0.6452820078230574, 0.5100310522344473], [0.6430558339038909, 0.520268275907641], [0.637813491129302, 0.5042559660495591], [0.631026395437472, 0.52230783869651], [0.6585009904270601, 0.5237303490851363], [0.6486436940488747, 0.526434044951289], [0.6278835229001682, 0.5182388682192202], [0.6227893906521428, 0.5011219834683891], [0.6307507612598721, 0.5065549432977173], [0.6202070808977937, 0.5346392419515887], [0.629412674738673, 0.5309104832366935], [0.6419436817290121, 0.5764259662954309], [0.64311865867202, 0.5668634725656353], [0.654678020443133, 0.564498795325133], [0.5315386087485499, 0.7029709342214907], [0.520744810756393, 0.7059767721801985], [0.536019598709968, 0.716959677681841], [0.5377668873523698, 0.7104926586009304], [0.5192781787781213, 0.7168423199745273], [0.5247089932389161, 0.7209758056165947], [0.4883014294553524, 0.7447534255784187], [0.47928049256743455, 0.7389124826911667], [0.5206786338899783, 0.736159284293612], [0.5040537731211397, 0.8329615954658159], [0.5165586414005119, 0.8430887477617528], [0.507313401243605, 0.8415904756423467], [0.523464879911514, 0.8343655994698659], [0.5510921978031572, 0.7650519400351302], [0.5606481672341926, 0.7674922629374525], [0.5658212922465277, 0.7638565833481465], [0.4721748986756836, 0.791765525179628], [0.4703225099682036, 0.7845863288454306], [0.48610235250009803, 0.8038407363162006], [0.4836684301014954, 0.793992446078867], [0.4890612608636089, 0.7882122342076957], [0.5067996070969432, 0.7512390444433394], [0.6316143945632456, 0.6521353055920748], [0.6228284767514551, 0.6480975957502528], [0.6325085082342141, 0.6619268701824232], [0.6247933138875401, 0.6672958621486147], [0.6157670187662987, 0.6630270019756815], [0.6145695253839935, 0.6544059549423608], [0.5879614455895332, 0.5410716117441112], [0.5875419262726915, 0.550017030676033], [0.6164920382739235, 0.5174089565902318], [0.6074516868220374, 0.5038548913236992], [0.6140157473198257, 0.5064661708947517], [0.5723161924609099, 0.5921281121765817], [0.5734224202304303, 0.5826508739956002], [0.6181089943895247, 0.6077963970532363], [0.6244137246873086, 0.6029191496743029], [0.6249155840039208, 0.5944134853858766], [0.6181535636635105, 0.5778171909754476], [0.6159185173378365, 0.5877712152515041], [0.6086276742918528, 0.5905110056630425], [0.6036300992818656, 0.6214799922153736], [0.594925267523067, 0.6282093853083518], [0.585855084220417, 0.6229883227228075], [0.5668817887412047, 0.5681091681798359], [0.569678286962986, 0.5488015047917907], [0.559929597099548, 0.5538722362061391], [0.5593679881553977, 0.5620802321210634], [0.5775474034259814, 0.5549507742646665], [0.5769049183707337, 0.5634812088682714], [0.9751673503763197, 0.1313001262049693], [0.9810604121774147, 0.13031510727279688], [0.9686355278145821, 0.12650257979247478], [0.9673148798997063, 0.11846081459185287], [0.9720666344928908, 0.1125616466771318], [0.9857631494140326, 0.11818209764407459], [0.9822148796944711, 0.11305266916843905], [0.9075306938076416, 0.02815870139050184], [0.899713731535276, 0.031884767069296556], [0.8911836954464852, 0.02635201619991835], [0.8913888648057829, 0.017207303477917397], [0.7779726120642361, 0.3999868336883442], [0.7758309501416099, 0.392133458369355], [0.7867690578283378, 0.4040265398740927], [0.7931890545919198, 0.4004655498723763], [0.7839835216267117, 0.384888421526993], [0.7936732664476662, 0.38942658061419916], [0.5181742853449031, 0.14081034609913945], [0.50898377328574, 0.13727160842422706], [0.5021396802118714, 0.14239569549150174], [0.5881552836083301, 0.11294764061938702], [0.5906156412948733, 0.12348381174532906], [0.604190078596147, 0.10962102162303922], [0.5969469527065598, 0.10666983871822426], [0.644875592050721, 0.09083109504845602], [0.6289944974924682, 0.10182762613529028], [0.6281856303803919, 0.09185238391356665], [0.6360133751774981, 0.08661119736291897], [0.6452709390975816, 0.10113665489313337], [0.6377581399127924, 0.10592184950416418], [0.6753649025156225, 0.28206579692303074], [0.6706757841245107, 0.29113166225635756], [0.661127774298996, 0.2913808943671148], [0.6561154855560948, 0.28360549482450104], [0.6975774096586465, 0.306886209717715], [0.6909133422730398, 0.3244152121942164], [0.7051217072100184, 0.3161600911467844], [0.7027408952118385, 0.3231909765374924], [0.6763264461914283, 0.3163508506992777], [0.6857152199560542, 0.3159797221692131], [0.690597755260506, 0.3074030046549781], [0.6710844038691517, 0.30802868405762207], [0.6759734613770678, 0.2991292373696755], [0.6845328729868617, 0.29891799333477703], [0.8216542155203822, 0.18889550584574624], [0.812054480248609, 0.183332364910838], [0.8055065338715831, 0.1872136634990474], [0.8204959054955827, 0.19926163318877535], [0.8044443330769199, 0.1976217891763663], [0.8119799895343708, 0.202826728872605], [0.7845680197877648, 0.32347101923288], [0.7937919835583175, 0.3264570154403901], [0.7958364220119001, 0.3354101848441839], [0.7773281823374711, 0.3303670011770885], [0.7884985069753665, 0.3423360182818709], [0.779818551299664, 0.3397630596377361], [0.9063360950399186, 0.04823514593192842], [0.8898918971614127, 0.04528449149517624], [0.8984102389146704, 0.04220892232529434], [0.8338003992257796, 0.08272431438616012], [0.8235717096608666, 0.08751769716924444], [0.8231515269144095, 0.09608178702712097], [0.8447385636197521, 0.06106626099253211], [0.843669645684936, 0.07007557639335656], [0.8529889157877039, 0.07724989490685374], [0.8557914067092078, 0.05736585843762392], [0.9089011431797159, 0.13768124219669742], [0.9011441475898956, 0.1366108454189221], [0.9721385446425979, 0.09586308097592464], [0.96792164107847, 0.10231699231241734], [0.967703395941964, 0.08638185020305816], [0.9572678850664664, 0.10229733236626191], [0.9572856962898091, 0.08653275530950225], [0.952666324620406, 0.09399656629496832], [0.8581419481566996, 0.027672054520668423], [0.857669070325386, 0.01695946216703452], [0.866791849358784, 0.012269661106139815], [0.8743806855846519, 0.017042320300622568], [0.6528297422626237, 0.13690142391682386], [0.646297484460134, 0.13354163735695984], [0.7544773951495408, 0.10830828900856429], [0.7620418892024481, 0.10530152545712534], [0.764320117310397, 0.09521130711809925], [0.7456052042853342, 0.10135378490634825], [0.7475163705990817, 0.09193248504831614], [0.7547262615374098, 0.08859760228476544], [0.8739114187327184, 0.054761849783101085], [0.8874455949443664, 0.0548807284380993], [0.4363624103193861, 0.01047452172922586], [0.4280978996835811, 0.016799340173114137], [0.4363098945159728, 0.0], [0.05074423629128134, 0.0], [0.04346744124042995, 0.047779231798159356], [0.04443972689493838, 0.06414395868191208], [0.04771570804474452, 0.05939608778441273], [0.017419579758493762, 0.009456946464015027], [0.011211118019670977, 0.015899875258745942], [0.016132767218659593, 0.026434726025954564], [0.02865846515324294, 0.015526399712676622], [0.026627012780545998, 0.024424987722967587], [0.0, 0.01555921211122178], [0.03911751321562331, 0.15036279658597684], [0.030849241676716824, 0.1671878762096396], [0.06793178041725806, 0.15541492554513414], [0.07058689382710784, 0.1443829101364531], [0.06317564946643792, 0.1384250440582217], [0.05538192949878026, 0.1412659510053982], [0.02775245954276909, 0.1128127117526975], [0.03532436068069875, 0.10424412516913009], [0.018441338029362427, 0.1110054442727306], [0.03406222847129094, 0.09804786661693238], [0.02931889071684182, 0.09498974750261976], [0.017238376073128895, 0.09979779061736313], [0.01562852352845624, 0.10555404918335831], [0.09926226132350087, 0.03714805889719721], [0.10814092692501255, 0.04381236294796379], [0.06131671395027878, 0.047463279744296503], [0.06662728689367185, 0.04451833388649895], [0.07258395331603167, 0.06371942557276244], [0.06396063931433063, 0.06399143254830131], [0.0588813722586862, 0.058452542742583574], [0.6844567917421739, 0.2246485367103081], [0.6795912191895224, 0.2175776791142059], [0.6310739504265924, 0.27690111854307714], [0.6415411888347106, 0.2767012107045929], [0.6269256684062207, 0.17816077757002194], [0.6303845218153907, 0.1865988746115594], [0.6359468174398216, 0.20524412488021268], [0.6722332048268981, 0.1784874298056199], [0.6122931094240511, 0.3089267176024806], [0.6165963624492106, 0.30115061826950856], [0.6169546785460771, 0.31749893409574026], [0.6452459412890583, 0.3742277802658677], [0.64953829192368, 0.3667996050862563], [0.6502246829993793, 0.38341586316339443], [0.6594983979661377, 0.3834869991421454], [0.6867704252279158, 0.3498103707078642], [0.6941837724363064, 0.3593666685481311], [0.7002245707417475, 0.3582379623284566], [0.6923789525208282, 0.34062096208517273], [0.705351198217757, 0.3465555213412539], [0.7011276767361246, 0.3409112489140501], [0.7171619952504678, 0.017326003562519288], [0.7249189264578059, 0.013059234730484539], [0.724785896664875, 8.673617379884035e-19], [0.6844524624005847, 0.017579909419946315], [0.6844760005903654, 0.027651861729552453], [0.7010140041066757, 0.027906716321690644], [0.6933201049423857, 0.032564072346730456], [0.677816108989183, 0.013431628797602214], [0.667458674241964, 0.01759875481331972], [0.6624155355106491, 0.01384214355045994], [0.5691547016938002, 0.08736863137431375], [0.577653340322233, 0.08041275071454898], [0.575530600776708, 0.0716685239140997], [0.4595907968877758, 0.16130663415212934], [0.4518216315610807, 0.1634533759564306], [0.4493008152537329, 0.1737769824419381], [0.4568554776190021, 0.18020122871138294], [0.46756584444040894, 0.16819187574200242], [0.4656744518729487, 0.17709058053669555], [0.4461090521036825, 0.19266635211112662], [0.4548614295030218, 0.1897595003050167], [0.4621092896264378, 0.19601193592319333], [0.4602053132798119, 0.20574474659346798], [0.44403425564379995, 0.20257970335866307], [0.4511586234754888, 0.20863351660878393], [0.4068115941233974, 0.03148174446419506], [0.3968430013870504, 0.0321626257376032], [0.3951494463586429, 0.04603904759077376], [0.4112266719319341, 0.04309433457421245], [0.40521252870610636, 0.04926505697679777], [0.4399794160466743, 0.045786792362136064], [0.436307331823489, 0.039312654394647276], [0.44869834277652454, 0.046844949152717724], [0.454705504458586, 0.04084557173225286], [0.45288344676590475, 0.0310919089453233], [0.4400126399939653, 0.02943720008920868], [0.4448094919570714, 0.027197610771753394], [0.3722768738811278, 0.056821646520990865], [0.37308582321761397, 0.04650346655951321], [0.35452279106731927, 0.07448668251693066], [0.36212762904948603, 0.07106984456291353], [0.34623145824303636, 0.06922860075745864], [0.34650110065710904, 0.05994375303001538], [0.3558435388156218, 0.05542512629671862], [0.36311003474452636, 0.06047213579922066], [0.31640660899202777, 0.011747059687935725], [0.3246411610255651, 0.0167996492048996], [0.33334714833105333, 0.011946259800679562], [0.3333920710490485, 1.734723475976807e-18], [0.29945470267595714, 0.0], [0.3164631531991735, 0.0], [0.4715659494811377, 0.0], [0.5746914500756933, 0.0299186306918894], [0.5978363820850437, 0.03003220773014184], [0.592820879976207, 0.03152067660074677], [0.5999909384645947, 0.017148734813576098], [0.5894806810492271, 0.012429872666896895], [0.582760385227857, 0.016960281235387842], [0.5822916588575243, 0.024376823564770153], [0.5900591680366061, 0.047512827593146456], [0.5877471691932752, 0.041688954227441795], [0.5818493350711664, 0.056603633535969686], [0.5754316859719705, 0.03903501280779696], [0.5251940603392439, 0.03407752317638582], [0.5279232648895991, 0.04533442049084039], [0.5591710725305925, 0.040775318743734926], [0.5719580695317351, 0.05247966614469783], [0.5706934314593471, 0.044302823649221015], [0.5569382280710569, 0.11981098362613456], [0.5748823823370931, 0.12720771641075435], [0.5588488738560958, 0.13037326580975545], [0.5666535790699113, 0.13314702441491058], [0.5629142898741615, 0.10352553680352412], [0.5811048098640502, 0.11027776623608967], [0.5725051978333179, 0.11650610526678559], [0.5650876294084951, 0.11377203086247169], [0.5713573313779631, 0.0970767137536711], [0.5787682936861739, 0.09991949638320126], [0.4999232673171788, 0.04009080938299802], [0.5058501945091354, 0.05767007617322197], [0.5094451388915603, 0.0416580942303842], [0.5128383759479939, 0.04947407174588519], [0.49357051257919704, 0.04812618930302322], [0.4962135511616436, 0.05515784891340791], [0.5015603620202713, 0.07299254881116637], [0.5085283904156113, 0.065856221278284], [0.5039623166001871, 0.0818533425994351], [0.1789909878288641, 0.36715511164066916], [0.1863195499856536, 0.36761921111265417], [0.17379396099624073, 0.3811236928896619], [0.17284567690667607, 0.37331766722008225], [0.18555838890659593, 0.3856811339106341], [0.1914969446410199, 0.37846452253887874], [0.2887801573763016, 0.37647888414049185], [0.2994400292667549, 0.3924344340415332], [0.2887130454181682, 0.3927321000933326], [0.2846455553896792, 0.38491580972729256], [0.2988664785794756, 0.37613787706889423], [0.30367376439575167, 0.3836597622243181], [0.2590196578294599, 0.3733781742549265], [0.2474944361089913, 0.35773270119945116], [0.2560286236261931, 0.3564429126249922], [0.26134755784267183, 0.3611873698982486], [0.2437702401237398, 0.5105563023950082], [0.22380182289323197, 0.5131396438998624], [0.23663342820149486, 0.5213785226148433], [0.23015454698992618, 0.5214348587831688], [0.2362116787610703, 0.47624425857385855], [0.19718965609472255, 0.5158564097027609], [0.20797480392500584, 0.5126211504455874], [0.1928310105184084, 0.4993683181652166], [0.19085138466829593, 0.507569718218641], [0.1621641665433496, 0.4874867925243584], [0.1577787953654865, 0.49393036156333014], [0.16335144009901625, 0.5049733645917651], [0.17313298850184333, 0.5042250005369551], [0.18816404225523453, 0.4935840131984693], [0.17684246272841384, 0.49489529680837685], [0.17486628510842425, 0.4799489002492582], [0.171376404308035, 0.48655340190814667], [0.2019623132233769, 0.4815816632765682], [0.19054469400666463, 0.4834589049693552], [0.18627443444416428, 0.4786356361543567], [0.16921494254498784, 0.45193083483951696], [0.15950591248536555, 0.45881982951891886], [0.16271316508865738, 0.46893326153312975], [0.1705348176641902, 0.470504306412324], [0.22474944367362476, 0.43814182049959377], [0.2167983622014924, 0.44122702918221646], [0.23249609216551076, 0.444381988762743], [0.23121054217843798, 0.6368903582493304], [0.23460183937044035, 0.6272234187205852], [0.24400350502271997, 0.6254291771624566], [0.29781101319109615, 0.5657900395577498], [0.28554273192426693, 0.5589614551723351], [0.2926314677735859, 0.5595633395526453], [0.2494733422896594, 0.5645177118615458], [0.2383461542938482, 0.5647271058852593], [0.23431338267402185, 0.5738670291195459], [0.1328613807650607, 0.6060900773754526], [0.13788421738165343, 0.6219558161821703], [0.13971677853629016, 0.6141041036473674], [0.12738352025678013, 0.6252353907197784], [0.13004568479806444, 0.6519533662801327], [0.13283832896120673, 0.6408700908779524], [0.1423038579873899, 0.6384716307397604], [0.14837389715478286, 0.6443697415330468], [0.1022884200604928, 0.6147664168154939], [0.10901727554119317, 0.6218482857466107], [0.10618475639121597, 0.604588563943032], [0.11553982987507519, 0.603485871315114], [0.12054589254011946, 0.6174623244525098], [0.12182160992197652, 0.610057267248404], [0.09924228020758052, 0.6343045563693097], [0.10817921649580435, 0.6282325450476776], [0.11804069101752807, 0.6363648289586448], [0.03148053273658151, 0.4953300662664831], [0.026569322396756592, 0.5035235503823364], [0.04637620453559882, 0.5208558909811097], [0.041277846036563405, 0.5122717832551429], [0.03169327963065596, 0.5123482339900748], [0.05591397415256275, 0.4868175476370632], [0.06091169129034869, 0.4945201846470574], [0.045984844333445296, 0.4868376254224213], [0.04123504512782021, 0.495227479315841], [0.05582330412231122, 0.5036905430798619], [0.04621215325392812, 0.5037240366094339], [0.07535193886284586, 0.46826822952640157], [0.08508552324447413, 0.45141171881995984], [0.07465947377264082, 0.4506805452978147], [0.06955705713017266, 0.45856583517572697], [0.1038770527539571, 0.48546970132631867], [0.08434345478090481, 0.48563265504224984], [0.09885511611525631, 0.49420332197129174], [0.08956799139370786, 0.4942202782186522], [0.06115757948212254, 0.546422979586896], [0.07101076318927431, 0.5464049804125063], [0.07588085122922317, 0.5378767405246757], [0.056142307409702795, 0.5379492274707067], [0.07050671442978254, 0.5291419528730194], [0.061107874393673045, 0.5293013418088831], [0.11984467808740608, 0.5284630730736913], [0.12744115319868174, 0.5271279314041263], [0.11556414460086302, 0.5371955083213912], [0.11907787988548355, 0.5436472880912668], [0.13528566690131802, 0.5341874589481626], [0.17825723030577584, 0.539065911720354], [0.16966721649184593, 0.5362377060408088], [0.16214314514452474, 0.5414342921062292], [0.1637946145874901, 0.552233987037237], [0.17919021086192555, 0.5507447571068019], [0.17264616030457777, 0.5555536021012654], [0.1460074681153918, 0.5454431114734577], [0.1470615643913913, 0.5537072271952223], [0.13546575292816002, 0.5403143739553768], [0.12949552747713738, 0.5455830161326947], [0.1207129118262317, 0.5709399488170918], [0.12151549884739979, 0.5621467355507286], [0.13208057339077872, 0.5759080515135363], [0.13119063609812903, 0.557190195494647], [0.13963432617962038, 0.5681937698170777], [0.13824312205485928, 0.5606415979381465], [0.08519440351277718, 0.5375622699450524], [0.09012002704290886, 0.528934928741101], [0.09979842557294225, 0.5459087702613468], [0.09088524739471392, 0.5465111076959641], [0.10469291897965073, 0.5370258806605293], [0.09988589390002678, 0.5288077389260429], [0.1440087908685384, 0.43020976075949086], [0.1611767547529383, 0.43916803149731914], [0.15216758926405918, 0.4438800367038885], [0.14508931282451523, 0.4401450298665419], [0.1594787354786807, 0.4011867838553146], [0.11084656481179737, 0.41398939182473704], [0.11698688199078941, 0.3975901284003254], [0.11093237178261371, 0.4010108249231165], [0.11533141500236868, 0.4511498620365664], [0.11986496442462471, 0.45931811867774575], [0.10472785776769047, 0.451354486347245], [0.11358915323781012, 0.46873963376149813], [0.5556345623957412, 0.6565124190363729], [0.5526983265315881, 0.6498139569373207], [0.5720441696520118, 0.6527703223915191], [0.5658415921582798, 0.6587176333503947], [0.5701871534430926, 0.643175402126239], [0.5609407343951172, 0.6399701712073862], [0.3660166137038109, 0.7523729904060474], [0.35728137872254506, 0.7370599187063838], [0.3569838152378696, 0.7471252691005023], [0.3744687415365504, 0.7478043372352055], [0.374982756818955, 0.7381858605315709], [0.36821633235246726, 0.7328325819176926], [0.3656965523178644, 0.7629752601756152], [0.3590712055965716, 0.7671767441698125], [0.3756656665783625, 0.7675388434742282], [0.3592741845263884, 0.7787594891707554], [0.3756787406362701, 0.7782309495652203], [0.3694028551476095, 0.7826510498269025], [0.39788075823635893, 0.67804948156102], [0.39279803165731986, 0.6969626081671857], [0.40327935570297074, 0.6932298780540205], [0.40473382427170984, 0.6853192560682744], [0.408215135131784, 0.635766914347817], [0.3982359174666539, 0.6526320442011854], [0.41002403725170217, 0.6520892168397672], [0.4132773327523663, 0.6435299323680936], [0.4108169556595275, 0.6671463166311036], [0.4136600859660382, 0.6579536604241781], [0.4266695093960013, 0.6577710550255711], [0.41055321765261593, 0.7431436667176518], [0.40277632504918903, 0.7354440124903103], [0.3925204038722586, 0.7398332178402024], [0.41043315052270274, 0.7676866327642199], [0.41721091464442916, 0.758831176230625], [0.4088727373735452, 0.7500834964008949], [0.4408649762684814, 0.7608095376955052], [0.42914108690046554, 0.7642901713588521], [0.42358543720127245, 0.7585871437525116], [0.4590290219834752, 0.7534666095464316], [0.46946929329553755, 0.7503734998492645], [0.4717665513507131, 0.7417788235534412], [0.3624944447580796, 0.7172821569712593], [0.3185394396463089, 0.668602406234724], [0.3912360313788146, 0.7056195907984545], [0.39824905606132116, 0.7123690949665956], [0.3968591211609417, 0.7207359469297555], [0.3808583762976832, 0.7092458804569743], [0.3796189949216139, 0.7189027462928993], [0.38631823444986957, 0.7247738284040696], [0.4697649524812658, 0.7053603007519902], [0.4607485267059026, 0.7080313262626388], [0.45346198321918396, 0.7016271624017864], [0.4557164906757352, 0.69153947115204], [0.4259117852019258, 0.7117212882445695], [0.41574500460722347, 0.7153485453711735], [0.40868276653495594, 0.7085511299871216], [0.4101399571479889, 0.700114289755733], [0.43771246772351846, 0.6991187197424419], [0.4273735326573855, 0.702488164130111], [0.42086155190856533, 0.6963726471693771], [0.3383683864290456, 0.6271184216514694], [0.32571296729928845, 0.6392293547081975], [0.32296156113652597, 0.6494252855853269], [0.3415274416629769, 0.643652603456273], [0.33542855864669296, 0.6373241883115671], [0.3136660097029055, 0.5991941220014817], [0.3198547838767771, 0.6060648593150374], [0.47926173864854416, 0.6665095686894301], [0.4731202527805473, 0.6602365152100635], [0.46156698294567733, 0.5954998690225314], [0.4681199791004788, 0.6014656694392729], [0.47748140169751013, 0.5989264737426894], [0.47961632616609423, 0.5885752834892567], [0.4712956718874291, 0.5821975941861899], [0.46396675853480585, 0.5851372337726088], [0.4707707958510807, 0.6172440521739302], [0.48419076010006323, 0.6317710146580476], [0.486513909917626, 0.620252823475619], [0.4821048237089932, 0.6154754631817062], [0.4729110006183427, 0.6332570695478056], [0.4683135611906808, 0.6282625741146586], [0.40415447030337975, 0.5691456560669469], [0.4084431210748618, 0.5773276491776063], [0.4188188496996029, 0.5776229429636531], [0.41017525185939147, 0.5602201840464442], [0.42046113301825083, 0.5619369507662031], [0.4234679166977752, 0.5684443529654949], [0.3789607314030594, 0.5777600684969945], [0.37348243401927067, 0.5863098968639814], [0.3795616772348728, 0.59519030213089], [0.3892516439328675, 0.5944982595762696], [0.38907048048960347, 0.5780686009986908], [0.39376337882048346, 0.5857855506626675], [0.3517468762670013, 0.6157729925471044], [0.34856823459671077, 0.6255371709905323], [0.39660287024822277, 0.6200706279287013], [0.390611564892295, 0.6113964893190442], [0.22231682956051718, 0.7426739913937437], [0.219694091254374, 0.75079300323651], [0.2084924502253822, 0.7336447096418846], [0.21430154831255016, 0.7335216411333997], [0.11504548452031396, 0.8352552123297002], [0.1271088681799756, 0.8406495637757636], [0.19606534778645388, 0.7762066375430664], [0.18703966164411784, 0.7784523133294644], [0.15907887175146124, 0.7498319730119466], [0.1618048630014234, 0.7416911053500423], [0.17272740160465935, 0.7388086685779124], [0.1785571821710462, 0.7448131961333498], [0.16046056813624454, 0.8544749550536402], [0.15801704975486658, 0.8464958078186815], [0.17078734647027016, 0.8574221767192751], [0.17802948907268265, 0.8505186215320096], [0.16119136293646172, 0.8134775791954922], [0.14737932659576627, 0.7999882193275041], [0.14067619237290133, 0.7946470014030068], [0.13342616801694998, 0.7962009321134768], [0.141023897734959, 0.9877276205032868], [0.15001204462775525, 0.9822439797027818], [0.15854491723722342, 0.9870697002077582], [0.1410964270149604, 1.0], [0.15866752490935845, 1.0], [0.17588510735468138, 0.9867494732514226], [0.18435061666569424, 0.9819901120353668], [0.16730484332090545, 0.9820803109373855], [0.18443677793848806, 0.9711931269594103], [0.17546170069713676, 0.9536454561886708], [0.16733057823089262, 0.9501790981202105], [0.15781320389231437, 0.9565513518754641], [0.158652482144281, 0.9668094175362983], [0.17544141821387685, 0.9664669360968716], [0.16707265375820768, 0.9712022750554928], [0.13004398339204684, 0.9097884195165213], [0.12319958065245296, 0.917383904811941], [0.11189881078087068, 0.9134118243444428], [0.16123714055374477, 0.6324264854685853], [0.15905146278556917, 0.6414716123579166], [0.1655376321658852, 0.6486482020996159], [0.17121859226298358, 0.629909877752206], [0.13030550312154957, 0.6710064408209433], [0.13046785182158324, 0.683736395659556], [0.13738586060213964, 0.6875709744940466], [0.18132152645304536, 0.7006376544141516], [0.19050433718322723, 0.6959496579087128], [0.012082871500733684, 0.6858502874753584], [0.017471165081024996, 0.676928178970558], [0.025995560629217374, 0.6767914116310654], [0.03212598334707479, 0.6856027735396539], [0.02676203008214033, 0.6945882466738317], [0.0178058850107446, 0.6950885143167688], [0.31775252387029945, 0.7229554348461391], [0.3090874418536154, 0.726385126238533], [0.3194163429735216, 0.7126700980491317], [0.3113930337755844, 0.7061037157270531], [0.3024121209498419, 0.7097203331121514], [0.3005427157776013, 0.7171548069391986], [0.24732974113596423, 0.7419120803040137], [0.24881951493372498, 0.7306943769955085], [0.23166276412438008, 0.7396082063652897], [0.23856731781677798, 0.7450793138113233], [0.23990807939177125, 0.7254165278007921], [0.23289376344009938, 0.7292534365349697], [0.279133861587697, 0.7457667152124212], [0.2873549090091825, 0.750511151784657], [0.2952801148847051, 0.7459304491112666], [0.2800389009776515, 0.7343973192675424], [0.2955928437752479, 0.7357133639605291], [0.28961888897133736, 0.7308757561068782], [0.20343109840921528, 0.7287459727832363], [0.19120414346074024, 0.7310015965739854], [0.22648857141876225, 0.6968997779478202], [0.208582518998441, 0.6875564797597932], [0.23278143969031956, 0.7101547360515574], [0.23191761461873642, 0.7004254681934023], [0.24052342452741185, 0.7152128401755953], [0.24940464095637735, 0.7109392815741579], [0.2595690906105733, 0.6966267807827778], [0.2501965337958716, 0.7005975308469843], [0.2428833663716361, 0.6954413886241108], [0.24309836095313989, 0.6846169783551411], [0.22793903381644776, 0.6572935764485982], [0.211812660738798, 0.6679409274087105], [0.19866274103931508, 0.7020162845672631], [0.19773625624593585, 0.7119906583453197], [0.20459113846224955, 0.7173929928388715], [0.21551870934261888, 0.7135287522317009], [0.21497781476000544, 0.7018976297392365], [0.20856163970928113, 0.6975471340629527], [0.24731485877827136, 0.7763876946637396], [0.26348803674797877, 0.7790803116153403], [0.2593682426915436, 0.7740370441473077], [0.25959896699358287, 0.791232168527455], [0.22490657446260356, 0.7672862539712367], [0.23090210066679956, 0.7735229968096315], [0.21477111594836895, 0.7699041085836433], [0.22887884616480048, 0.7836886827120095], [0.21233652669427502, 0.7802395943543863], [0.21887875585811306, 0.7862529489565595], [0.16543323293321285, 0.28064582788804066], [0.17437411298711564, 0.26509412272158533], [0.16398102078550375, 0.2685993170654037], [0.16529124296252723, 0.3100585424637187], [0.1649536560016182, 0.2984114194258224], [0.19689813981338813, 0.22826861650605137], [0.20041155418570444, 0.22000900885079194], [0.18801056925076953, 0.22950424951171675], [0.18161041555347962, 0.22175700918474112], [0.1857021595802772, 0.21243982700540864], [0.1934385108827125, 0.2115183682528103], [0.16755438132702621, 0.09821599736006471], [0.18502355247159352, 0.08928969337338218], [0.1641653489766024, 0.13014703129696975], [0.16825458823483694, 0.12685426839214298], [0.1523403244736279, 0.12797060847802083], [0.16856474854912168, 0.1179088799797204], [0.16213275544578634, 0.112883859970078], [0.13264686746124735, 0.11443953745562757], [0.13675587996259642, 0.12212971024743781], [0.14936062183855278, 0.12162368302306817], [0.1515671031256267, 0.11632621245367832], [0.15158211042881817, 0.09875374137335866], [0.1455272213080989, 0.10594656096323438], [0.13277966477353303, 0.09826614407442047], [0.13735074241257103, 0.10602380307894542], [0.17806264025966717, 0.11270610315770055], [0.18627460069331167, 0.11760695094120933], [0.1780623195411542, 0.10298642496597181], [0.1849568607569507, 0.09819254617330157], [0.19486618783975743, 0.11224737356356175], [0.19479416565988758, 0.10331106741788776], [0.2535031451085361, 0.08774872347505408], [0.23707453239165194, 0.09811146322647983], [0.23674917910037407, 0.0886212778423579], [0.24362063053993832, 0.08352139090686612], [0.2542544933619207, 0.09708054860606649], [0.24724209734630725, 0.10258531214632237], [0.24610974047399056, 0.1307174869869334], [0.24046338756327978, 0.12521321593132034], [0.24093887045223011, 0.11798531748696608], [0.2478512980427947, 0.11257030754399104], [0.20527172754158352, 0.14442587279234165], [0.20507709437306462, 0.15363824267726547], [0.2216054702443429, 0.1543970054934437], [0.21452801514597059, 0.15848585331892115], [0.20525899138395742, 0.1726859030800983], [0.21185021897955486, 0.1877999652502571], [0.204405154817314, 0.1828242598742228], [0.2140225529678462, 0.1688564014760352], [0.2216670944529937, 0.18171527438148216], [0.22159604599713636, 0.17377798718187135], [0.14928924937460583, 0.07197772335737751], [0.14953263954160023, 0.09059727848965932], [0.13895060085682376, 0.07504132598513846], [0.13596966750225198, 0.08165773187088587], [0.13886447037483612, 0.08784099442269973], [0.16621720971034334, 0.07032287253997604], [0.17488317871920178, 0.07557825311671833], [0.15645858503847676, 0.08326011321861579], [0.15599884843054818, 0.07704527154657907], [0.17494082620919488, 0.08388286447079504], [0.16780540982583944, 0.08921995100744239], [0.16583220489139064, 0.19158370035771904], [0.16329300506292516, 0.20007058414669748], [0.15944321053495147, 0.18438506835339066], [0.14995194181204405, 0.18633465669211413], [0.14719918029705364, 0.19570270453347333], [0.15325203118953945, 0.2023937794928113], [0.011066972121506643, 0.15265267058164864], [0.01653623745129569, 0.14360657581909672], [0.023846322490634494, 0.14399492852736046], [0.01633232795697474, 0.16076511366152704], [0.029310855622686212, 0.1516918516231617], [0.025666790311234977, 0.16003750891548513], [0.2885629058159484, 0.18080996975917188], [0.28620183466390264, 0.18809866190036334], [0.27171828756962046, 0.17528035911099843], [0.28113755738106455, 0.17166594682748187], [0.30161795076036496, 0.28316189836527594], [0.2914736698126934, 0.2801689781369413], [0.3011997638327234, 0.1950265913256924], [0.3069803121214463, 0.2020446044960822], [0.30517149193992077, 0.18522723236967403], [0.3136275553245135, 0.18371621040354197], [0.3167080284064283, 0.2007318985746355], [0.3202477801258279, 0.19237942728086255], [0.27608480235486627, 0.23278900689193902], [0.28258560320460163, 0.23851851586848202], [0.2780163878837931, 0.22207063095152946], [0.28771357226053246, 0.2191865667118575], [0.2990384273736429, 0.24370401972197478], [0.29235559846430853, 0.23579664685756016], [0.2947815076417533, 0.228208256943632], [0.30544445691260264, 0.22551234054311523], [0.3117289236172811, 0.23440966601155228], [0.30916932105170863, 0.24103359882505332], [0.3323784848897187, 0.307844799040018], [0.32843411685683094, 0.2987685067994385], [0.33379980705055257, 0.29078113077206225], [0.34238334839789447, 0.29104411096229194], [0.33089539664397516, 0.32573802549922853], [0.3397137770541643, 0.3266913872303187], [0.34450901146188995, 0.3341881961054167], [0.3311748064973068, 0.344785797993101], [0.33981316949632917, 0.3438154792227368], [0.40373636288257114, 0.06258208715664851], [0.407060651061687, 0.058325652737926045], [0.4086681912475492, 0.07515494635458217], [0.4154071307546855, 0.07618186010374803], [0.4466704538114775, 0.06442587089639763], [0.4502638483103853, 0.07414614268911003], [0.4443171719057486, 0.08152339123537697], [0.43486928670499764, 0.07985361009646316], [0.3901461046204608, 0.12302747896048812], [0.3978633463321469, 0.12035446620500545], [0.38802283601246623, 0.13315674752834042], [0.39602292665839434, 0.13938226536535592], [0.40455045142868507, 0.13598793623992078], [0.40616994220174346, 0.12693703143613663], [0.3459508907079911, 0.08794007100886789], [0.3439439138047458, 0.09968943232294879], [0.3127492371100931, 0.07086481774750553], [0.3044091477462779, 0.07708254572035388], [0.2704055862590826, 0.08633848941550791], [0.27796172155943666, 0.07936181069154867], [0.28960585756147644, 0.09012405354166494], [0.28774651461240913, 0.08380591283100144], [0.25968961957722386, 0.07288150716825605], [0.2501333974894266, 0.06881076607393667], [0.25735629848942154, 0.053894490642053844], [0.24959138518664162, 0.05903259680674508], [0.3227447150560664, 0.05572260607059507], [0.31153428927658133, 0.061039878311865886], [0.3058867539417557, 0.05724316823804156], [0.307336277778684, 0.044825074182287726], [0.3223746508161103, 0.04568998376192514], [0.3154010608073755, 0.041320889030452904], [0.5445360277546271, 0.27304430399429686], [0.5328454552534916, 0.282559511098783], [0.5393430014916655, 0.2817538104874432], [0.6118700452077708, 0.27602439712572713], [0.4980791853657893, 0.25924515658279607], [0.4910601263114333, 0.25453689852029177], [0.4918225455301811, 0.24447109564460995], [0.47196708537967297, 0.22751335040752363], [0.47036611852073545, 0.2374158431291972], [0.47644430298071744, 0.24269129860232064], [0.4816819030314588, 0.22435054259156087], [0.4882888145451649, 0.23056368256110826], [0.4869160768960909, 0.23970156605678897], [0.49931777730127774, 0.29550252537779076], [0.49742106405841985, 0.2871120769665771], [0.5164229455824001, 0.2913409930068735], [0.5115552324511263, 0.29754224471843355], [0.3128123558474252, 0.16121158002242048], [0.30796207111882873, 0.15045545024967485], [0.31634062201220503, 0.1434597177722829], [0.32433696488155883, 0.1587335430044591], [0.32616328443505155, 0.14817608917587954], [0.3049655395288174, 0.12168876839346136], [0.28369605946335874, 0.1401063671118639], [0.29038301807144207, 0.13422048055631225], [0.2615399960194919, 0.20153161524360919], [0.2718346597479498, 0.20709571695425757], [0.2772650604022174, 0.20347507717671892], [0.2633268331157948, 0.19044911160890785], [0.2707797412222606, 0.18743165680115717], [0.2771694132078501, 0.19096557040398937], [0.22851144964589148, 0.2158450359013628], [0.23757586800422387, 0.21281972592676077], [0.239193102783701, 0.20268632460995034], [0.2215459221463543, 0.2091345276477453], [0.2290761395279182, 0.1965841355205929], [0.22355728605313846, 0.20001083392300317], [0.14896566966357325, 0.0], [0.16516920281494438, 0.0], [0.23969060177339102, 0.016756577387273888], [0.2398851800542644, 0.02600076577811933], [0.24819693767393178, 0.03069013029919005], [0.24823040596230667, 0.011605550427385862], [0.2565502622394919, 0.016629765254882523], [0.2567275890529491, 0.025406609619432297], [0.282296240613909, 0.030432486295638845], [0.28212959643322033, 0.03840315492396591], [0.29899692698442987, 0.039737233408828024], [0.2908810533068911, 0.044355626995916005], [0.6740141208123291, 0.4692235484330738], [0.6807028959581258, 0.4666023464781218], [0.683245297282835, 0.4568510619059274], [0.6651844826176921, 0.46360936755460475], [0.6728265601274235, 0.44875712144018404], [0.6674673943068904, 0.4506103047808326], [0.6939359193265024, 0.5001142487686526], [0.7008312244348825, 0.5052288883299161], [0.6956228415637553, 0.48936109199667643], [0.7042751246410196, 0.4861198186898395], [0.6462929312481904, 0.42341549270740975], [0.6485273564309858, 0.43371225668107766], [0.640899851931522, 0.44011440188438944], [0.6304365569975965, 0.4330157186027611], [0.6333496572352075, 0.4233262358406084], [0.500561255766903, 0.37197645867948254], [0.4973242846352176, 0.3639278170879153], [0.512093931979216, 0.37241921123530697], [0.5172201102349444, 0.364089126763083], [0.5128081284793063, 0.3554763353629251], [0.5055783212973397, 0.35427510125739387], [0.4918124914944596, 0.36196825524161597], [0.4819303690840713, 0.3684865973029485], [0.48646707565014957, 0.3512008555599734], [0.5106063012050007, 0.3209740839515366], [0.5182868874337895, 0.339283688880916], [0.5224879207890681, 0.3243488917069676], [0.524000286623594, 0.329909182321464], [0.4910970459799204, 0.3192830736076189], [0.47510003467691614, 0.31723929046839383], [0.48158170963600855, 0.3146248006784687], [0.5005051370115843, 0.34483301752490314], [0.4930007271822509, 0.34423162098017274], [0.5045907692763151, 0.32900534160215766], [0.5070585317762342, 0.33678178021651145], [0.4926697430825306, 0.3261443259930669], [0.48766294823212253, 0.33298207097829324], [0.5466793356455298, 0.37968933286776846], [0.5562862853110115, 0.3794247664031126], [0.5633095313202842, 0.38979323069266336], [0.5587331234237983, 0.39670611630548736], [0.5314208869807956, 0.3885473065468643], [0.5459668248577574, 0.39577076148409324], [0.5420904223846251, 0.38892567385288035], [0.5116272776032208, 0.4739790816629266], [0.5196352441727989, 0.4665184839421955], [0.5014221936449418, 0.4675235946533774], [0.5131531430561624, 0.45540335183587477], [0.5044660686600883, 0.45737690047306134], [0.5423145840862242, 0.45798299254747], [0.5316583022963522, 0.45678565808262434], [0.5547875812004375, 0.413363567023808], [0.5573535820148705, 0.419423776913937], [0.4966512820873101, 0.43448118300693267], [0.5003959874241314, 0.4405268065800337], [0.4968496615615676, 0.41539774891373543], [0.502947183445329, 0.4061315474340895], [0.5029478475430302, 0.4237073710631688], [0.5111003314802586, 0.4238160363838098], [0.4170982348253125, 0.4602729545868974], [0.40637334637387956, 0.44898820840791337], [0.41420704763167276, 0.4508910584612444], [0.39820379439425757, 0.45739202715184396], [0.40137246225922263, 0.46565805465844234], [0.40955716516816826, 0.46827694269298464], [0.4789394757567762, 0.4679938929916682], [0.47246925461383626, 0.46371143040672425], [0.47812923659465467, 0.4790672886540095], [0.4622956906396471, 0.4680500235757492], [0.3845476071977031, 0.349647914915532], [0.38809752714768864, 0.3417957029156102], [0.3740649113732218, 0.3504028416600376], [0.3688338192156673, 0.3421836300721322], [0.37332972370226086, 0.33384029360637507], [0.3826999344408537, 0.3331609745669217], [0.4141138801558191, 0.3188551100475772], [0.4111411201647122, 0.32924182388684137], [0.3990248665051443, 0.31461834245346604], [0.40553393141657984, 0.31204219494282703], [0.39622060407789556, 0.32481849872310103], [0.4017172620720153, 0.33090555745452654], [0.44315475197104665, 0.3363938307517228], [0.42683722092130755, 0.33373678196751116], [0.4319965815264236, 0.3384355761132697], [0.42914850464867427, 0.3225516827030215], [0.44976869945641074, 0.30657070310724227], [0.45551542115559157, 0.3222236686440621], [0.4572654894814961, 0.31340233840988474], [0.44031510905164156, 0.3099110695692269], [0.43854052137902294, 0.31985925633268797], [0.44453962179764867, 0.3252182674373882], [0.46795013923582374, 0.4929367512858115], [0.4586006503080052, 0.49654623222056377], [0.46185157217789596, 0.4775514867799329], [0.4688808931546197, 0.48271550687991577], [0.45116614829638446, 0.4905725900951614], [0.4525980562165122, 0.4817131940717601], [0.0321470288006651, 0.5812224158293495], [0.027170583924911493, 0.5897835160599025], [0.04647271488968012, 0.5379953645301278], [0.04140478478862745, 0.5294255603974243], [0.04147480297663464, 0.5466205291725602], [0.0319075769846981, 0.5466750440576845], [0.026872654375688025, 0.55527242323643], [0.0320226604302927, 0.5639386085143883], [0.017380036300198028, 0.5725889941817335], [0.027006943091083018, 0.5725313642218314], [0.012197366996908971, 0.5466390253568443], [0.01732880352227337, 0.5553214219578189], [0.012271480584022772, 0.5639150499488329], [1.734723475976807e-18, 0.5466596234521395], [0.0, 0.5639377502016244], [0.06161631757527577, 0.6494980243114951], [0.05701371756824062, 0.6412869629759091], [0.056203002293788766, 0.6584839041341958], [0.04639188738234101, 0.6580631400720026], [0.5660718937056645, 0.9824138797641337], [0.5485197340742748, 0.973542388308777], [0.5890522317007065, 1.0], [0.5488131213348906, 0.945801865433449], [0.5487705265482868, 0.9537310045318433], [0.5388567203827134, 0.9401445000475636], [0.5753678255125738, 0.9672142697352101], [0.5754640245818036, 0.9565861269202829], [0.5676686040192914, 0.9522468291933518], [0.5658806182198091, 0.9719529046261856], [0.5575420349906927, 0.9596565043280804], [0.5582614797588755, 0.9671823513615172], [0.4965533997901731, 0.9827425087799769], [0.4879924066290536, 0.9877956483345273], [0.4792840630964114, 0.9826672133968316], [0.4793999114054872, 0.9730895399167074], [0.07754870709317431, 0.9509140643843829], [0.08591437048582728, 0.9578767409759804], [0.06617667863083393, 0.9656878962418426], [0.06686457391628596, 0.9559485994403477], [0.08485608024784315, 0.9666480268421613], [0.07813396836628406, 0.9709233612675517], [0.018103233842253326, 0.981995565989101], [0.029550985272407244, 0.9656415561188014], [0.028050005754844055, 0.9831320103373699], [0.03407907065737274, 0.9778708672080315], [0.059418877027165, 0.9496295433175855], [0.05060007585903782, 0.9510954075072201], [0.081039754990619, 0.9089465557554112], [0.0920199732941717, 0.9121063604787005], [0.07880117999783834, 0.9011932076651554], [0.0860668619468681, 0.8929060910252625], [0.08431010850836489, 0.8854280024084152], [0.07397572960380396, 0.8813540830372958], [0.06656357695297119, 0.8880485889286891], [0.06788691124763752, 0.8978413453507954], [0.05424652770638496, 0.8756351277386325], [0.053392205117993245, 0.8548155529617263], [0.06358090962425629, 0.8681817057869515], [0.06242896848728528, 0.8601568517826259], [0.05760048940672756, 0.8122653027137757], [0.052212185839799106, 0.8181471011053241], [0.054656737116403356, 0.801953310429984], [0.04450922008272781, 0.8004361345482331], [0.038246347167404965, 0.8105047924151673], [0.0419929010278456, 0.8167047402881178], [0.08879755504955453, 0.8049171806423493], [0.08429755729666723, 0.8093294532087612], [0.0737136758393284, 0.8075801430148111], [0.07059847190619077, 0.7978948309820069], [0.08664978967802488, 0.7917594622019315], [0.0777230729186015, 0.7895384640577056], [0.1099358848439063, 0.7848545911825864], [0.10426707941026038, 0.7706998797867703], [0.11068040833550553, 0.7759503302583094], [0.0926107552733182, 0.7749405170295776], [0.09356382369275573, 0.7869973885414328], [0.10115810933461858, 0.7896664310100105], [0.12064471753448323, 0.653605884603546], [0.11653414860552408, 0.6626311180761815], [0.11428870442449614, 0.6452989034993688], [0.1042878610971462, 0.6465628117067073], [0.122245718659329, 0.7623110094312677], [0.11522305285691958, 0.7565036294691699], [0.13165872076432836, 0.7591076827916617], [0.11629964249722978, 0.7465351338771158], [0.13359105480794287, 0.7484780634563468], [0.12642467942576865, 0.7426738239550795], [0.1383564455392532, 0.7189443368236431], [0.1378915296736748, 0.7282667587242245], [0.12747009632724957, 0.732656099994441], [0.11978849137682245, 0.7268445898793546], [0.11207664599182672, 0.7115177732581414], [0.11262686952038022, 0.6995380055557636], [0.11889180204427878, 0.6960824035924339], [0.12062098611323953, 0.7168657279783854], [0.1298982984867319, 0.7031898026293688], [0.12878547752900854, 0.7126087874222937], [0.0, 0.8119842358260123], [8.673617379884035e-19, 0.7928991586068163], [0.7717089269725569, 0.8630689168307697], [0.7643103887722611, 0.8547844475368404], [0.7662609922893334, 0.8473848705259761], [0.7990435278513073, 0.8650598476697621], [0.7893138439206316, 0.8678620595179679], [0.7819300689296284, 0.8595191036620682], [0.8102418212137518, 0.8410216461497294], [0.8053132518203224, 0.8358823753092168], [0.8071286008809188, 0.8539706254442766], [0.8019806738585856, 0.8560354875074243], [0.6741667093560018, 0.6628671881228628], [0.6819178361951953, 0.6575899866233157], [0.6749942881023491, 0.6728328487632945], [0.6836300709268529, 0.6769336465632673], [0.6915541223362349, 0.6714781322317747], [0.6910049746106456, 0.6617406600027294], [0.7298164250837367, 0.7337139638650046], [0.7248545501327409, 0.7289416051037592], [0.7400749872239093, 0.7315647491025217], [0.7265765258269015, 0.7175910920887575], [0.7425424690180411, 0.7205980262764222], [0.7356093546550373, 0.7148820501472815], [0.8572928578242315, 0.8778573709177319], [0.8642614414965867, 0.8708780058329533], [0.41933996229594267, 0.8243426883620963], [0.41031984076552663, 0.8191788674658571], [0.4190848658361347, 0.8343625074825958], [0.4102159005981601, 0.8394428253312084], [0.4018179620262798, 0.8344421862383408], [0.40111065604894586, 0.8259123772161452], [0.4526322006409919, 0.793778134533715], [0.457089596196058, 0.7981856007068473], [0.44188605542796233, 0.7963426621500638], [0.44023621529714335, 0.8077012479967837], [0.44718094497510363, 0.8133335059788845], [0.45482213679137673, 0.8104315392218155], [0.494383677145934, 0.9140378832831076], [0.48103346762561017, 0.913502305213713], [0.4779861482013864, 0.9236734657336255], [0.3343581251490011, 0.9610209093184332], [0.3253384956628551, 0.9546062528258401], [0.325467680271814, 0.9487017668684338], [0.33418253956742555, 0.941899083139021], [0.34290014161816845, 0.9456778433616024], [0.34422724369015095, 0.9542507682179739], [0.37727331413235343, 0.9735570510264611], [0.36817708754538314, 0.9684679457289375], [0.38569569887713745, 0.9610190262968454], [0.3853877835519037, 0.9683701184627769], [0.3692760063651805, 0.9562353104885793], [0.37539727741636664, 0.9539063953898153], [0.8361313260514528, 0.7784833011912599], [0.833216621449427, 0.7918801441251234], [0.8378663758582983, 0.7863874184071379], [0.8222963817228044, 0.7907889936899362], [0.8191726386722176, 0.7789199596042943], [0.8257435289330362, 0.7742684329848458], [0.8349472775083919, 0.7365726968036054], [0.8158116195719545, 0.7402597533200043], [0.8314808940773852, 0.7454189128599679], [0.8233549674935322, 0.7475347173920639], [0.8191271721939097, 0.7307440156877104], [0.8281958585815931, 0.728816656033345], [0.9253413504958375, 0.7045664402908914], [0.9164306708567185, 0.7053201424412995], [0.931044916635143, 0.7135063007812108], [0.9122112588934894, 0.7161404171303073], [0.922799684608936, 0.7227486372567485], [1.0, 0.4847257464988928], [1.0, 0.46909800242462574], [0.8039251208571125, 0.5322901181991285], [0.8227433595517497, 0.5322158332144862], [0.8151120256488535, 0.5396017011855072], [0.7745498235409075, 0.49031771071739927], [0.7552018206555543, 0.49747402994621437], [0.7903169062895372, 0.4896026433585997], [0.7814777707695518, 0.48623007953662845], [0.7816540661020812, 0.4746714025470845], [0.7938304553503881, 0.47053725185823453], [0.7985643774866003, 0.47949201494218224], [0.7665950068999482, 0.4732898431729764], [0.7586501079608846, 0.46707621481904443], [0.7504988386172974, 0.47013748726449706], [0.7484793626546365, 0.4804646227873552], [0.7646833437401099, 0.4836768518437049], [0.7573044552753407, 0.4867566796837562], [0.7154932441933468, 0.517489297922724], [0.7227236115429996, 0.5223983802953706], [0.7058879969222333, 0.5303894775888934], [0.7065282301305316, 0.5212090190860335], [0.7292359620460116, 0.5384519283863222], [0.7138816112586891, 0.5365117227743663], [0.7216484595285086, 0.5336610545514677], [0.700094753742554, 0.5632409875597447], [0.7098615063509915, 0.5624290939075262], [0.71126689363512, 0.5470320694192149], [0.7147747841246044, 0.5521386056404703], [0.7778602302306612, 0.5733353905304311], [0.794230554407432, 0.5763410954384137], [0.7884402236339676, 0.5790195737646556], [0.7625272020452533, 0.5633509992092569], [0.7556351422824699, 0.5490541475187118], [0.755568962931739, 0.5571534556061946], [0.7477423687336989, 0.5351921782146775], [0.7569160440361049, 0.5297481327483717], [0.7396536565313401, 0.5298920381809827], [0.755219898141662, 0.5177797622769653], [0.6861616034394756, 0.5525891300539211], [0.6981792781080772, 0.5468868603527336], [0.6943715199206523, 0.552084458207623], [0.6956646242462191, 0.5354979434362729], [0.6900469995575855, 0.5326301500877341], [0.6709198212208737, 0.5000394597286636], [0.655485791338111, 0.4967069524948488], [0.6624465760875917, 0.4941940914556614], [0.6531167235626025, 0.5075456244714454], [0.6609907392843117, 0.5136383727167912], [0.668313968178732, 0.5112408182914417], [0.6466484597896028, 0.5345383591671293], [0.636501274415473, 0.5377878138734301], [0.6511271569665708, 0.5498314626972723], [0.6534192483228348, 0.5422390688862647], [0.6276165107793512, 0.5646230548398545], [0.6382682685844207, 0.5619033193113495], [0.6398911266356446, 0.5525353786092241], [0.634698813284711, 0.5468783048423269], [0.670708674458122, 0.5835971054311766], [0.6610231497787327, 0.592057853711008], [0.6668956662946047, 0.5747986530777061], [0.6595644471308825, 0.5732329959700292], [0.6524527204380111, 0.5875380283465422], [0.6514548670103185, 0.5817116942454417], [0.48701799032180554, 0.7558635753691619], [0.4795955700259437, 0.7750982695016955], [0.4855474967370672, 0.7760941869583788], [0.4736623985681948, 0.7661584027553158], [0.476465882645769, 0.758425212870577], [0.5073939491163744, 0.7273815213376905], [0.5129180245553998, 0.7352990393106031], [0.4962911556554899, 0.7298054089767905], [0.49527389369448815, 0.7412137304243213], [0.5050738902652501, 0.745948343983013], [0.5211577374363879, 0.8276234647187278], [0.5105254968654851, 0.8246313943567097], [0.5704188918008462, 0.737909140771199], [0.5655002950349394, 0.7330426200486363], [0.5694313756583499, 0.7485292100169366], [0.5648254230750693, 0.7519390171511928], [0.537664289359603, 0.7339791769299676], [0.5572253195132701, 0.7339374382150646], [0.542295614367573, 0.7254716190343656], [0.5506620649783964, 0.7246169134316748], [0.4979534348628968, 0.8145631961627141], [0.4955356256759821, 0.806455352496755], [0.5082287663478121, 0.8175252873928164], [0.5171318201767318, 0.7686093021325192], [0.5240839888722911, 0.7468524297652227], [0.5193296262731075, 0.753040305243142], [0.5221631516983323, 0.762398341320184], [0.532315271378675, 0.7636526254545016], [0.6064666208954518, 0.5468364791851006], [0.6217179877652365, 0.5589864741926907], [0.6189398171060151, 0.5446772250064966], [0.6233367389395955, 0.5494009306682535], [0.5915143790455212, 0.5051463687168034], [0.599829889109782, 0.5086865446822205], [0.6120345431559603, 0.528689609403433], [0.6112531194906304, 0.5232615668609575], [0.6019615039021988, 0.5378838387022659], [0.5957068491107889, 0.5359691728302252], [0.5934454061960781, 0.5241920592759902], [0.6006017384773891, 0.5189854390549344], [0.5843617331221376, 0.5695322271605037], [0.5829875910826331, 0.5788656476058689], [0.590770846372858, 0.5854849500315124], [0.5994547410916847, 0.5817593434118751], [0.6117680909972611, 0.6065839029504724], [0.6062703938420095, 0.5966631386276502], [0.6026486257182371, 0.6142770407837541], [0.9160776583155815, 0.013411690551843602], [0.9082394182235969, 0.0173912607666631], [0.8997796191398844, 0.012556218235064958], [0.9162145913618938, 0.0], [0.8999211723118968, 8.673617379884035e-19], [0.923265928206435, 0.05867529941694844], [0.9309424781134611, 0.06613926534183465], [0.9246070476450123, 0.0771805774257474], [0.9159643295651744, 0.07690064505740217], [0.8639905951810072, 0.0940575616917], [0.8321301348938338, 0.10952082165113029], [0.8322082569778051, 0.10217438177285973], [0.923864456257439, 0.1289693481262657], [0.9152861562156622, 0.1285538853781313], [0.9295831174763859, 0.12015311043205894], [0.8965490738885179, 0.1261846872918097], [0.8853964008764897, 0.12728315664219342], [0.8643888965931703, 0.03128184923118989], [0.8713711236348421, 0.045254440920425514], [0.8655839214137658, 0.04229259898647113], [0.8743621374945715, 0.026216422023953575], [0.8818935476278594, 0.038521518580687135], [0.8819890421296511, 0.03164402047063562], [0.6345647003898616, 0.16897915022108786], [0.6309384407220691, 0.1296680736819884], [0.6409817040597183, 0.13529928114180045], [0.6230427329826019, 0.13552724192861865], [0.6099225617928719, 0.14904974675839944], [0.5975283999979574, 0.12602586011729833], [0.6001019669055607, 0.13652242606315343], [0.6073002094561745, 0.1389554932021851], [0.6155281721338353, 0.13265568267956587], [0.6134989118867948, 0.12272152906867193], [0.6062396301313083, 0.11976688390051249], [0.5688650922591245, 0.14417282579858184], [0.870596179296069, 0.08573465948826016], [0.8814282528740975, 0.08780553563501914], [0.8966649861541525, 0.07909998588351753], [0.8871701692919574, 0.07828257308535701], [0.883015870897123, 0.07102583373814457], [0.8907929480294762, 0.0602795328004527], [0.4185829979879271, 0.010567181582537843], [0.4092872736474667, 0.017301694875244418], [0.4013700172680701, 0.013262301117201662], [0.035042092671799564, 0.0], [0.016982154529074235, 8.673617379884035e-19], [0.0453422672791065, 0.1699967515770449], [0.04136626655209098, 0.16604409859161048], [0.05616837345223549, 0.16858593346103826], [0.04342612375567711, 0.15414584857508315], [0.05318322118427968, 0.15236840650331548], [0.05856649466290609, 0.15721783953557417], [0.01640958172950495, 0.08267743252376845], [0.013624718297617064, 0.07603168917059279], [0.011839845404919884, 0.09089025125191659], [0.0, 0.0754879177681183], [0.0, 0.060839819172855546], [0.07712794052939734, 0.057595411373299994], [0.07472247049830161, 0.047613886055980645], [0.08305452061951844, 0.0408490572608852], [0.0904899751559235, 0.04379132347519969], [0.09261198204492209, 0.06816190996784378], [0.0896099078311578, 0.05844829628874476], [0.0929802899309817, 0.05352597322686433], [0.10570596746902788, 0.06792853297019773], [0.10879711096337001, 0.05864772349121363], [0.10548345005006196, 0.05365139493788987], [0.6809750228007461, 0.2329727901684791], [0.6830713501405133, 0.24868943068803093], [0.6863754806458008, 0.24129470722829638], [0.6720209113935045, 0.2502785306112209], [0.6690009730694088, 0.21798027193684508], [0.6687902714175151, 0.256795453566643], [0.6606012410029772, 0.27466474492564946], [0.6746077262812701, 0.2660935194936417], [0.6705187618949089, 0.2742244163132119], [0.6457584568103801, 0.26721505075074475], [0.641050852333894, 0.2608858386346829], [0.655298321034659, 0.26668433850779455], [0.6595400484133178, 0.2583373715805013], [0.6424911914347021, 0.19798040638241957], [0.6385953481559483, 0.188286025737946], [0.6323054649958534, 0.32571082683728], [0.6275318738511338, 0.31714785467305173], [0.6426856370298818, 0.3252458402258871], [0.6469782153261626, 0.31715109846653067], [0.6645867231928806, 0.3752992136187621], [0.6793182222215046, 0.36748153692537217], [0.6744841040510783, 0.375509939084241], [0.6598228142105657, 0.36648359807553416], [0.017382996774012192, 0.6415105194931646], [0.012109014231728693, 0.6505127583583259], [0.7091084479002907, 0.013183047995822882], [0.7010184831911243, 0.017469572452290395], [0.6933736803006976, 0.013220136195681922], [0.7090683572262177, 0.0], [0.6611200225169132, 0.0], [0.536833598101168, 0.09393958975148355], [0.5387398269979985, 0.1036253471317051], [0.5306719355895552, 0.11000837227992029], [0.5220954522694711, 0.10638642695955386], [0.5609699743408338, 0.08428891120018803], [0.5530103356321824, 0.09065756116782253], [0.5448298829355769, 0.08767041160030427], [0.5427773684515147, 0.07755665052674822], [0.348627018634942, 0.04082925694086476], [0.35620603255273514, 0.04582134137280031], [0.34871917809343594, 0.031222002152412973], [0.3650186719026228, 0.04144633507662976], [0.35831462025199584, 0.026471352902635824], [0.36536942981928794, 0.0313242430349497], [0.506377772889323, 0.009742393353108303], [0.5163213622692886, 0.01695007874838131], [0.5419094379018253, 0.03203735745568064], [0.5317451065871469, 0.028525266409961995], [0.5729739488053197, 0.011260960395068943], [0.5559455586056891, 0.0], [0.5730506688247428, 8.673617379884035e-19], [0.55022493771728, 0.07161519068280615], [0.5590410415620717, 0.07467344302955249], [0.5664924976946915, 0.06827889226983923], [0.5648693914200582, 0.05916963191933638], [0.5391655912376796, 0.058597916567310074], [0.5535636449741484, 0.04570805469393484], [0.5484373711661574, 0.061310658293076914], [0.55483174025896, 0.05587675756997832], [0.5372191102903126, 0.047559120928306525], [0.5430143858966491, 0.04263160379091918], [0.534751171511786, 0.07483902948361273], [0.5168984534467834, 0.06824670943403763], [0.5324140594041309, 0.06416373809484101], [0.5241861794513188, 0.0619293706915517], [0.24432091727810507, 0.3687316179631399], [0.23542776960819958, 0.37122706293241825], [0.2332778805881226, 0.3800434422163554], [0.24082403322181864, 0.3874866213552724], [0.2513757354024621, 0.3837666806116907], [0.2533340978531084, 0.3761347403046855], [0.23960942766646456, 0.4940385781117514], [0.23738872622433935, 0.5029993675579413], [0.23300209848232548, 0.4867923700483044], [0.22617898558997268, 0.5051828892237856], [0.18808784695276135, 0.46850799029983314], [0.18581435849474576, 0.4502326684291611], [0.17792679903114186, 0.4567245019947656], [0.17855574276722416, 0.46253909109058267], [0.23139085109087157, 0.46113073160458534], [0.2282593396800623, 0.45523908492386483], [0.22907805236179005, 0.46889395808421575], [0.21976359173600601, 0.4714021578174191], [0.2173633234606361, 0.45331454934053644], [0.21895490011635285, 0.621476771561569], [0.22798501676036317, 0.6197583124778403], [0.2154413977750853, 0.6046408944330971], [0.21181717297997454, 0.6132324930075311], [0.2569262498778946, 0.6146232983521993], [0.24738705186507257, 0.6164104848029585], [0.24635749794553755, 0.6653279610844182], [0.2507195296589891, 0.6333931568787761], [0.26104927393747834, 0.6516273637844683], [0.3111833587596709, 0.6615557955596237], [0.3136233308507535, 0.6518251783702665], [0.2633039345497354, 0.6218684449948718], [0.25978033506388704, 0.6317269091247915], [0.26640425978195376, 0.6388751561262253], [0.2804142592627068, 0.5635644597358426], [0.28133501394991417, 0.5750374160219586], [0.2687436759476417, 0.562928493660717], [0.08951179734172507, 0.46015239997073], [0.08463945157097728, 0.46823604714157674], [0.10001333605599423, 0.46033454000965796], [0.10440798335632794, 0.4681550104601623], [0.09898571083548684, 0.47714285796660033], [0.08963908912480252, 0.4769399106298112], [0.1601058097939667, 0.40952976687708437], [0.1693576063779302, 0.42337242996199936], [0.16851806917977102, 0.41407419894509306], [0.15172630330562167, 0.41537555986439545], [0.1603910320365513, 0.42878465204455385], [0.15248245900144217, 0.42469541088500845], [0.13316673951421645, 0.3866340071091622], [0.14000817696574425, 0.38202557079820804], [0.14996629700171626, 0.38683018570699046], [0.14988050538657258, 0.39628469550163453], [0.1429398823236437, 0.4109762481233147], [0.14276637465863887, 0.4010664196067639], [0.12600951834204252, 0.40151703441373054], [0.13334504884497558, 0.39658614967772204], [0.3850652612417764, 0.6463394354524347], [0.3937215959215836, 0.6463605601594362], [0.378859251980964, 0.6386056530358869], [0.3983504144145256, 0.6365435849342523], [0.3925553904897878, 0.6284473362213827], [0.3834069011349517, 0.6294691407786595], [0.406280900990208, 0.6189205767027072], [0.4119652921160051, 0.6276366713458075], [0.4223409034128854, 0.6263597718273264], [0.42579970027116254, 0.6193073678218066], [0.4487700980513721, 0.5807589975600193], [0.43778248285985594, 0.5768289032106612], [0.441661014458262, 0.6254616767637953], [0.4360277574014675, 0.6178262754897018], [0.45231496700643936, 0.6240122654661556], [0.4550307441134634, 0.6137038810300014], [0.39176170784244946, 0.7485190008707725], [0.38245427830506007, 0.7631600395965311], [0.38273816462207666, 0.7530973611266001], [0.39958416332374463, 0.7543624827654719], [0.39321991886274876, 0.7682777197912666], [0.39889830877228416, 0.7633261134350773], [0.4633859871300744, 0.7345772670360688], [0.46572273442231643, 0.7246436845572446], [0.45840253091571737, 0.7182335946022078], [0.37412919446159804, 0.7033602232384271], [0.35920511364568297, 0.6902286646244299], [0.36452811075944724, 0.7062683878600117], [0.35749803936977625, 0.7002786034867308], [0.3879139613665416, 0.6808571361193533], [0.385706513732625, 0.690067430947416], [0.3759781871599349, 0.6930314939180151], [0.3692632122072198, 0.6871464363153003], [0.3479060972780951, 0.7035394638985658], [0.3288554700532683, 0.7090064154066298], [0.3538518145031129, 0.7196241483263638], [0.3437710503722156, 0.7329477716248447], [0.3505371486935332, 0.7316801994132613], [0.3460165556325706, 0.7130859226416256], [0.33508964503329813, 0.7240182586077848], [0.336841245152065, 0.7165644847758674], [0.3131691348691701, 0.6969496036457526], [0.3164421505686971, 0.6774951909751604], [0.30703930931543655, 0.6808777533214911], [0.30511980957958784, 0.6898570784306534], [0.32778591302357113, 0.6655376978010344], [0.3387934270629358, 0.6536092892901083], [0.3301498518071112, 0.6562087866372838], [0.4453313922634278, 0.6586767559428177], [0.4603311931701969, 0.6723269589837899], [0.4568831429851952, 0.6563936581987851], [0.46263146311858006, 0.6625415966594145], [0.4221719926019604, 0.686836218042498], [0.4162892495799931, 0.6810515527274498], [0.4168483280789352, 0.6741425350237393], [0.4287417505522249, 0.6685421586442266], [0.26524270513736314, 0.6570255505938511], [0.29403232100249266, 0.7018052032283993], [0.2958910485886427, 0.6934188425634452], [0.2846223442803159, 0.7055832141807983], [0.2766872542776066, 0.6989880160159001], [0.2835581919409011, 0.5912980907532833], [0.3015240260266349, 0.5834074465059342], [0.29522534031899245, 0.5761588969710507], [0.2861147690412919, 0.5785359104337844], [0.3226184029403112, 0.622502298495231], [0.316811393104725, 0.6162244061688396], [0.30697760020621956, 0.6178797862466281], [0.31964653391100956, 0.6329821112293458], [0.48368520214307764, 0.6828813066338967], [0.4768910374379092, 0.6762846751448707], [0.4672501875249071, 0.6789583693455127], [0.48145949976043056, 0.6925607776112596], [0.47204003040796855, 0.6952865433214034], [0.4649527191798511, 0.6887961351647615], [0.36415989423374884, 0.6306507922620317], [0.35415243490840354, 0.6321451226035323], [0.35110812970666344, 0.6417577099922419], [0.3705022062798535, 0.6394932510950594], [0.38131528139288234, 0.6123900587566646], [0.3772321346473549, 0.6209261675667972], [0.3678003969877781, 0.6221355921541327], [0.36194925055307126, 0.6144231494086403], [0.36563725792071405, 0.6050685271471269], [0.3753468066964216, 0.6040358335022167], [0.21085757528992072, 0.753186129923415], [0.2079743908875817, 0.763351085109199], [0.1952096701587399, 0.7476795344573024], [0.20355869905589602, 0.7463828692396635], [0.19885200797497904, 0.7655455869164208], [0.19207664943016572, 0.7592774203356342], [0.11412646431195676, 0.8184723661497877], [0.11773133750154058, 0.8236817774229234], [0.11854636846692292, 0.8076991384001744], [0.12907565253039233, 0.8075293108807665], [0.18282938984891664, 0.761275615816047], [0.17633896163709206, 0.7550595569561087], [0.1665505486992489, 0.7575646192503925], [0.16368980856662757, 0.7674156662706026], [0.1710098149487337, 0.7742312523386309], [0.1800342500193949, 0.7719926055635123], [0.1651147757507363, 0.8372654430363876], [0.16321369040406414, 0.8316878295472854], [0.18203855724067586, 0.8357302234527595], [0.17654306761077526, 0.8408753522347157], [0.18231124884201486, 0.8254868026161822], [0.17630239370770825, 0.820481022087885], [0.1685869714109788, 0.8216809759262835], [0.1279448480431269, 0.9012481709089075], [0.13494416280119378, 0.8936070421348175], [0.13214715570722368, 0.8846113815824219], [0.09008481274604155, 0.9376194968129218], [0.08859602824122607, 0.9277705499589811], [0.09431042038089905, 0.9214243024922893], [0.10754866324679412, 0.9292930450442435], [0.10486062919493744, 0.9236231580790097], [0.10307952930916882, 0.9395679556629566], [0.09610790514337766, 0.94158670953898], [0.17503279455745588, 0.6463988020802494], [0.18719995217380847, 0.6349651212644364], [0.1780753931677228, 0.6370669201957919], [0.14685101433670802, 0.6540693482517629], [0.13608642575596053, 0.6575219938502739], [0.1349663784490012, 0.6678185075143731], [0.18059481907474537, 0.7101510362276414], [0.1878413882461069, 0.7157379861707753], [0.1865908348641917, 0.7264483170142746], [0.17114151047142168, 0.7142190237185311], [0.17447683752649062, 0.7289693284501774], [0.170028978250593, 0.7240727284206322], [0.23608387620994586, 0.6798127667163442], [0.23545966366880314, 0.6719404876976427], [0.21878008432686982, 0.6824484573428247], [0.2252236761491698, 0.6860083129475928], [0.21738497844634952, 0.6701400123184619], [0.22696711153268043, 0.6648989135577987], [0.18168485522864858, 0.653641310631963], [0.2522143337879341, 0.7928830409014541], [0.24564289176605691, 0.7866637961331336], [0.24949510869154773, 0.8023051374463271], [0.2350306913887886, 0.7894282057736759], [0.23904026382054983, 0.8054023696183187], [0.23314720886426749, 0.7999803610610874], [0.18887576474892967, 0.2717595410434531], [0.1811101850267023, 0.2726187637323441], [0.1951050229606831, 0.2798621765400135], [0.1759481473984174, 0.2831322452753102], [0.22961539222181196, 0.1401495308372112], [0.22201697049917157, 0.14449988701420702], [0.22981974174364872, 0.13043908098840118], [0.221927290702924, 0.12509655924073754], [0.21308060549330038, 0.13062227506317878], [0.21307535402460087, 0.13945885449116907], [0.0, 0.13624220814821192], [0.0, 0.09113479384780582], [0.2859098842373354, 0.265880352731205], [0.2907440135325427, 0.26916946420797516], [0.2872235430428509, 0.2541335324693324], [0.29670829036128676, 0.2513655040395883], [0.3148711185206482, 0.27380914603370354], [0.30734811374299664, 0.27407258263389916], [0.31953163708328913, 0.2657689116542695], [0.3130265761349322, 0.2565609599071602], [0.3033854000516594, 0.25914539676525417], [0.3012292412387188, 0.2659387253558106], [0.3554709656842476, 0.2997635517065026], [0.34748121593616293, 0.2992831061097654], [0.36049046776104954, 0.30774989639962774], [0.34131145730778933, 0.3085228255709906], [0.3461270287347781, 0.31673863731515467], [0.3552175817570594, 0.3172525922240375], [0.3269618588674479, 0.34096062179201314], [0.327039424815109, 0.3292518797030464], [0.31495659669510073, 0.3434208609683006], [0.31035428311089536, 0.3352880769156281], [0.3146578935661608, 0.3276372691654256], [0.42364428627908485, 0.053538815941382406], [0.4191488472127149, 0.05976658814498188], [0.4218066494044163, 0.0689169549804836], [0.43165143035505293, 0.07073963917697075], [0.434172730798281, 0.054613045262715945], [0.43794442209219925, 0.0631691929471591], [0.33768691234286835, 0.07402914074242846], [0.337703476911976, 0.08290154902398936], [0.32969954829888115, 0.06918608957197098], [0.32071876318826387, 0.07473865886325493], [0.33229259437433956, 0.09947681259899331], [0.32956065170784793, 0.08795836098537399], [0.32217643985327027, 0.08563914788087508], [0.2642108963203732, 0.10123427940208697], [0.27161308611972473, 0.09441777712098945], [0.2816585442129802, 0.09853602232305311], [0.2657646306873595, 0.05804077782110995], [0.2664898412136664, 0.06763897994335126], [0.27385324789258664, 0.052743373887518895], [0.2819044434448833, 0.057082462637987996], [0.2768468901901125, 0.07172225278979195], [0.28250365117459636, 0.06600714958797424], [0.5156039171876762, 0.2643058478712074], [0.5058735410412923, 0.2707244583090903], [0.5250294021168941, 0.2754344356402396], [0.5248715344332558, 0.2686778503358815], [0.5142476863816825, 0.28275262796814443], [0.5076956564513053, 0.27923790439977875], [0.6166400709816059, 0.2684637433413076], [0.6265803845235596, 0.2684981874552246], [0.6308977320778066, 0.26109293075706236], [0.5970773572567538, 0.283720289383748], [0.6021253659281223, 0.2758312555919327], [0.27419211759008083, 0.13728856576099116], [0.26752684738251437, 0.14291230076469566], [0.26111634981604187, 0.14191047976978197], [0.2569109688087562, 0.1291293921345879], [0.29091917189520305, 0.016652966048859495], [0.29081809224717303, 0.025217773439686304], [0.2994129109748552, 0.011478364321427884], [0.2993814633611767, 0.030568014647349893], [0.30790415634041685, 0.016698762570661767], [0.30773411567714276, 0.02585588785180625], [0.7164557288722547, 0.5070668078855266], [0.7103124517139111, 0.502043395379676], [0.7116090178026826, 0.4920850099489098], [0.7212802364542029, 0.4884491694452622], [0.7270237242906197, 0.5037847368190994], [0.7283430567383579, 0.4949904948663554], [0.46812333451277766, 0.36188122217997243], [0.4739210034745254, 0.36075268068292965], [0.47998194223720037, 0.351043740764679], [0.46136841823498215, 0.3526113611076496], [0.4726671140698899, 0.32602650536566796], [0.47821943207135653, 0.33336489772519995], [0.461230179018479, 0.3285163422991083], [0.47362477738972175, 0.3433369640514964], [0.45914503829932707, 0.3378613430391644], [0.4645562608815364, 0.34438812039255906], [0.5169302722170646, 0.44908694342635613], [0.5268601086653858, 0.4487202383650611], [0.5121637600134827, 0.44037012686886456], [0.5164598817563701, 0.4318801514818304], [0.5409195525313417, 0.40559446027317236], [0.5444439750534327, 0.41168888802214065], [0.5505129543186901, 0.429924698219825], [0.5577998742608908, 0.43736584796598416], [0.5550352860912384, 0.44693217341452224], [0.5465874838340414, 0.44884659868027194], [0.04708340714388357, 0.6240905734031015], [0.027248879659837695, 0.6242868795642521], [0.017440636435426954, 0.6070349746563238], [0.017277522129768942, 0.5380596703003641], [0.026784816703204643, 0.5380185039544276], [0.031809223087740625, 0.5294778778236321], [0.012132254070823908, 0.5293457798860971], [0.017224416543432874, 0.5208232576272984], [0.026699619780931157, 0.5207723660020466], [0.04169269325105692, 0.6501435852522816], [0.027026298280866962, 0.6416291703241068], [0.03194683457741234, 0.6498853422253027], [0.032161896164433816, 0.6327042848996473], [0.04687116648341275, 0.6410223407912009], [0.04213746754356726, 0.6328275051172991], [0.5560042125208864, 0.9869507446831047], [0.5488924553346071, 0.9824218728893646], [0.5393543252813117, 0.9877255782440809], [0.5394951496980236, 1.0], [0.5398643598572935, 0.9681800734847628], [0.5398857971069572, 0.9595704445424951], [0.505190047550273, 0.9879097405825724], [0.5223765138531512, 1.0], [0.5051710021438076, 1.0], [0.029718914157182814, 0.9479311952557022], [0.017911090898268697, 0.9487127918657842], [0.013243321796237672, 0.9373152469267696], [0.014385735271174526, 0.953923146671133], [0.014586159593900156, 0.9706251973920755], [0.018759737895645764, 0.9652076107682988], [0.07638701784078736, 0.9245136136681069], [0.07384677748357422, 0.9179625251669346], [0.07003298319180905, 0.9352048956144172], [0.06355564592278728, 0.9360009933571366], [0.044533248127866236, 0.8619513138332766], [0.04549544865470533, 0.8709471582954764], [0.033282210319225916, 0.8565964739858946], [0.02832527284183971, 0.8601013104197194], [0.028760570297068286, 0.8744822836278564], [0.0349405093847602, 0.878037658162099], [0.011516611065439934, 0.7747410841315814], [0.017721400907250016, 0.7653602828449441], [0.01251472544318935, 0.7567125249979636], [0.0, 0.774491019462642], [0.0, 0.7568160343764494], [0.10074254721429651, 0.6516428939893564], [0.09042469852037611, 0.6518149445409682], [0.08530093239807356, 0.6598347541415287], [0.09085924869596174, 0.6693540000393072], [0.10011241572403706, 0.6688197654234939], [0.10489805430477925, 0.662057356567675], [0.7839589238576702, 0.8519641216472594], [0.7923092274504897, 0.848518516906614], [0.7942904617352373, 0.839415105537405], [0.7869981011190438, 0.8322905606761241], [0.7775665663177833, 0.8357087832293748], [0.7754915790962751, 0.8438507092389936], [0.8591992346042266, 0.8860025665026326], [0.8531184907597457, 0.8933116282747002], [0.8549354181325115, 0.9004034313598557], [0.8705216880323575, 0.8892183222190737], [0.8663679369151939, 0.9038431373370986], [0.8712128060923601, 0.9001341540771648], [0.8894735977864255, 0.8699101717303726], [0.8924338946509104, 0.8803666565830853], [0.8805927987865885, 0.867595511104288], [0.8740019789707278, 0.8735621611334387], [0.8852493585808856, 0.8865850323435], [0.8760253130792574, 0.8844042610500584], [0.5050198295891124, 0.9393738572321993], [0.49668505817128517, 0.9441164299229746], [0.5047900473204527, 0.9281262296947569], [0.4963216985840034, 0.9245460076212668], [0.4876211675738379, 0.9386765724420288], [0.48815645867266383, 0.9305073904597608], [0.49663126598914675, 0.9733616980668647], [0.49656749848052983, 0.9537309351639897], [0.48805591739743953, 0.958667819123857], [0.48789359107437497, 0.9681238629630884], [0.8235053034783957, 0.5156504733058853], [0.8191813090226431, 0.5222356821988379], [0.8193443222437617, 0.506801588994498], [0.8080594349557136, 0.5066834871395431], [0.803037394926354, 0.5153962070003567], [0.8072918345731952, 0.5221785374312011], [0.7777970181849151, 0.5157673993120854], [0.7722431819767153, 0.519005956916725], [0.7792413527375682, 0.5047401744729108], [0.7732891650017225, 0.49935991749243464], [0.7617961710521061, 0.5135773727717998], [0.7630438643840923, 0.5034952463430643], [0.7229763181483518, 0.5526300698979176], [0.729017432836795, 0.5630068623884065], [0.7396945467298361, 0.559553038363031], [0.7396729963388243, 0.548624606788226], [0.7303997769051338, 0.5441758658424518], [0.7966635805422553, 0.5462166561034181], [0.8048555048105457, 0.5515551805114759], [0.8043520493972129, 0.5619650688084293], [0.7957948143458552, 0.5655852240146105], [0.7644292593025181, 0.5444675312886136], [0.7810641826965288, 0.5344387227379882], [0.77142055395414, 0.5296792433887864], [0.7645764650057378, 0.5333586986650377], [0.7772843285008029, 0.5651847937647663], [0.7716699009079283, 0.5611175548587026], [0.7878541678922328, 0.5600921998367386], [0.7723706013164916, 0.5489746147349086], [0.7884700017394494, 0.54986645424517], [0.7807161151970359, 0.5450052903260176], [0.7440540447529266, 0.5063512077768442], [0.7489036848552683, 0.5159168598370316], [0.7321810422150387, 0.5088641873938713], [0.7309476577504106, 0.5191290494892081], [0.7388343941078253, 0.5245206643283543], [0.6826584342192609, 0.5351494830598044], [0.6632949968713037, 0.5395100277458904], [0.6703342659850497, 0.5474323560872519], [0.6793897889456679, 0.5455441343959901], [0.6738394485671763, 0.5282638189421679], [0.6659167323573253, 0.5307531672676243], [0.49103949680118475, 0.7593446753992361], [0.4909335968208111, 0.7718689902305725], [0.5033797351848183, 0.7574105425915789], [0.5022134017071693, 0.774673399532693], [0.5078795551840933, 0.7678697663621961], [0.5279592135212172, 0.8186275173462831], [0.5387833760242728, 0.8218654627363108], [0.5456610745978098, 0.812676669172442], [0.5431734931673751, 0.8059975659548555], [0.5546115631805646, 0.7490527049916597], [0.5522374858072256, 0.7420312395224142], [0.5482651233267605, 0.7576053271390629], [0.5399935790079625, 0.7401811988256525], [0.5351596721539662, 0.7480706908795951], [0.5381270657268034, 0.7555892449762046], [0.520786149668952, 0.7786528240794028], [0.534435991635407, 0.7888170850841667], [0.5310105762881373, 0.779641704368646], [0.58436114275798, 0.5095549455474345], [0.5693857697063696, 0.5099556732336301], [0.5755982989625779, 0.5062015974450602], [0.5696963609908424, 0.5214748669777095], [0.5785367987234242, 0.5257271827713828], [0.5853993214994659, 0.5214285752078778], [0.6091709059872142, 0.5707101277198449], [0.6019470817557754, 0.5734562115841246], [0.6117474269840125, 0.5620004460408442], [0.5932299492984344, 0.5661089350305716], [0.5953845407934495, 0.5561216723979349], [0.603979067164651, 0.5532717759424297], [0.5892752964170032, 0.5943719693035985], [0.5946431696029569, 0.5996326119488554], [0.5793979091923707, 0.5976528466781313], [0.5940830190648086, 0.609280619438151], [0.577798192250075, 0.6085440322413452], [0.5860137362633917, 0.6136447698656862], [0.9063413032178091, 0.05367684971698183], [0.9151710053589739, 0.06108705471620767], [0.8966973863631398, 0.06160827541449577], [0.9118204549566983, 0.07126596911720577], [0.9015605298935818, 0.07132412212950476], [0.9380579357889711, 0.0849020982054835], [0.9301003877375715, 0.08484151370433345], [0.943552855227035, 0.09398824803316255], [0.9381364993947038, 0.10261561889473572], [0.856972967181757, 0.11285288162069919], [0.8507829132178866, 0.10868384977409656], [0.8565425918792688, 0.12370034446601706], [0.8497280221095111, 0.12801917534593957], [0.8406589569773472, 0.12323359831615044], [0.840079007830336, 0.11523870868745825], [0.8499352064151411, 0.1023916561202378], [0.8513023903388082, 0.08406124460425703], [0.8586104264020241, 0.09353139829896122], [0.8405661873492286, 0.08849563068157203], [0.8400199380532419, 0.09670614253419929], [0.9237369424106144, 0.11141917077752451], [0.9292105976811792, 0.10225357382399736], [0.9243595102461849, 0.09450643845861036], [0.8846150244361315, 0.09458644617041359], [0.660835640399102, 0.17507142987146998], [0.6422461269302687, 0.17099159636303568], [0.645912774898184, 0.18062352010450328], [0.6540461774984722, 0.18238958460289395], [0.6548938937184318, 0.14674842470859217], [0.6474458171164059, 0.15373969443048247], [0.6642369907771768, 0.15004410036742957], [0.6662046284991027, 0.15959132072938353], [0.6587151539570579, 0.16610894841805107], [0.6503920864733773, 0.16351272520396376], [0.6314423112898051, 0.16220634431070702], [0.6220984070853355, 0.15934275620485824], [0.63917951291705, 0.15170454387193563], [0.6364755069709197, 0.1467766167000672], [0.6196178712927595, 0.1515038237741744], [0.62503824263475, 0.14481940746238703], [0.6178170255209565, 0.176006752727231], [0.6149368267255516, 0.16750485862484352], [0.5850913770699666, 0.1866308284978544], [0.582370085424582, 0.17682692346329912], [0.5526970496911009, 0.14673776480614042], [0.5612388970049247, 0.14968607416233246], [0.5764031865561334, 0.14666056428385785], [0.5846042080678799, 0.14050056397966484], [0.5918118400913529, 0.14286360032725998], [0.579006414846863, 0.1574803585026931], [0.4897403329921102, 0.1869448763758959], [0.4871155916433861, 0.1966096601835106], [0.4945011241823601, 0.1679110550433098], [0.4950068366663745, 0.15830698317267378], [0.5033141552276212, 0.15361497121829218], [0.8589978249058078, 0.07423186120532828], [0.8681980507645055, 0.07764746847438045], [0.8758922429711763, 0.06977321651075791], [0.8601918909318798, 0.06096059909147238], [0.8711293392143468, 0.059431680333409384], [0.41832062620532556, 0.0], [0.4010437620436761, 0.0], [0.0, 0.046295934805917704], [0.0, 0.03176302254335793], [0.014623614800588781, 0.046224419533487895], [0.01747822728657546, 0.040509220894106863], [0.030284483116810534, 0.038846859116905164], [0.03456240040855991, 0.0468241095493887], [0.6649570273610292, 0.22538228578546746], [0.6696471835537644, 0.23428383768289288], [0.6667254649133779, 0.2405018276759009], [0.650449593768759, 0.19925074155797615], [0.6547591483005147, 0.20902842773530536], [0.6645249440836148, 0.20928043389558784], [0.657640413484745, 0.1915375468723239], [0.6421395173881904, 0.3089820286407516], [0.6418234039386816, 0.2927783955757526], [0.6465034475405493, 0.3004690917602898], [0.6317286675266143, 0.30926883470938843], [0.6313410968350474, 0.29297064132086365], [0.6270877951247874, 0.30093520718407407], [0.6789632234963703, 0.35069295877996276], [0.6745476038513671, 0.3584740922007805], [0.6641381854127854, 0.35888022203878384], [0.6727011042986486, 0.3414815831576265], [0.6591662372438931, 0.34983621328265124], [0.6632087740527158, 0.3423686261248413], [0.0, 0.6504545125648155], [0.012326657217191912, 0.6330388801711974], [0.01743077203368544, 0.6242396797113692], [0.012419252523471525, 0.615701283471253], [0.0, 0.6330050640621622], [0.6933295332964836, 0.0], [0.6777434514177774, 0.0], [0.5205733837734028, 0.09733297038843788], [0.5117576616542022, 0.09345420171949341], [0.5102381376953455, 0.08513097334658558], [0.5288483548033031, 0.09088727312061731], [0.5267213804846701, 0.08099098686241517], [0.5194218887362333, 0.07829232580160213], [0.5396455144474819, 0.012884435656106218], [0.5229597995056541, 0.014133774716844343], [0.5306499040390104, 0.01816597528496365], [0.539140845513813, 1.734723475976807e-18], [0.5237403313533869, 8.673617379884035e-19], [0.4887167352204528, 0.0], [0.5065874354108822, 0.0], [0.5485092363659535, 0.026888436312595843], [0.5478859841864744, 0.0172019369222129], [0.5561683558425501, 0.011894426892848397], [0.564961443511726, 0.016698611753871967], [0.5583109941276553, 0.03088228461927595], [0.5653884799135507, 0.025528337679449814], [0.21732966575260568, 0.4831868022079825], [0.2229289283186458, 0.48900503850605487], [0.22062365110747295, 0.4985603585789325], [0.2060393391156034, 0.48538230803257976], [0.2048243521165285, 0.49711996894907234], [0.20885471173347173, 0.5009041232375046], [0.1955244185709912, 0.4649704025589946], [0.20318848894999325, 0.47032136196196045], [0.20150161325395166, 0.4516731690583634], [0.19642453001557997, 0.4551492555286288], [0.21285484523067724, 0.4665487056771652], [0.21285026206763047, 0.45710345076083286], [0.24221240760679996, 0.5822711535624688], [0.24584024968228, 0.6597182377640606], [0.2544780978161402, 0.6507485204210673], [0.2472471606896765, 0.6420202800378692], [0.23793660788971688, 0.6441162320737258], [0.2352538205501496, 0.6529567337065192], [0.30702062153923443, 0.6453441886918208], [0.3098277143038814, 0.6348044859905291], [0.30385447818139566, 0.6286991193592921], [0.2728730669802129, 0.6202577151395243], [0.2759296520111135, 0.6096966456902645], [0.13554722834098415, 0.41562457544541104], [0.1357392886588688, 0.4263439022764519], [0.12922953959029287, 0.43013843979022265], [0.12677792845133368, 0.4114623601392767], [0.11963367131504733, 0.4260750911674715], [0.11812314184991249, 0.4174341803977683], [0.41001680347326297, 0.6113636121614531], [0.40424663557077156, 0.602296356619066], [0.40879100750568637, 0.5942031909746437], [0.4200094682933728, 0.6100640736063596], [0.42326991565374683, 0.5851024572452533], [0.4310341295796954, 0.585577826484209], [0.4178893100766234, 0.5939407928405012], [0.4235525559455101, 0.6029390656282746], [0.452284099059189, 0.5977460131216824], [0.44671528019609913, 0.5925098371156658], [0.4498661540596916, 0.6079735913182596], [0.43922037762239474, 0.609728804335228], [0.43351711342304544, 0.6014955898066993], [0.4366344494954743, 0.5944166918925745], [0.4329089480618326, 0.7180477908962267], [0.44244495971369924, 0.7149589368188098], [0.44947168011039595, 0.720895600242093], [0.37113665092533143, 0.6759510351263348], [0.380481640906587, 0.6732252090545691], [0.3834573949098589, 0.664041975800366], [0.37904965621529874, 0.6575596298264401], [0.340361300812678, 0.6967911859632707], [0.3305485893990857, 0.7007250312999633], [0.32256110648278247, 0.6932657386985565], [0.32435330286476777, 0.6849160883564829], [0.35222394781000554, 0.6839345964819354], [0.3417035996127834, 0.6885134984119068], [0.33561283423446936, 0.6728235022492846], [0.3338227005481659, 0.6812142812016369], [0.4388780303448357, 0.6879666671877099], [0.43333730377722995, 0.6838006567879092], [0.4484472785371509, 0.6850460282296679], [0.45073091510160673, 0.6751128521107854], [0.4434505108796311, 0.6683009214892203], [0.4338590738162118, 0.6717667783917888], [0.27836712952538617, 0.6544233432790008], [0.297132498213442, 0.6475097114339611], [0.2532560420133533, 0.6805881963588875], [0.2608643188546989, 0.6866236017647368], [0.2545163759216909, 0.670681324240149], [0.26393235060890496, 0.6658019206976525], [0.28781973361718133, 0.686008437575763], [0.2783097716442046, 0.6896410699524674], [0.2704869292129618, 0.6829016110770226], [0.2721781980502578, 0.6734563424977759], [0.2975619022570644, 0.5937014570524556], [0.28853899560808105, 0.5952749391223525], [0.3044176836262425, 0.6008112293142225], [0.3008390008434256, 0.6115211211640822], [0.2914768920203035, 0.6129509737880221], [0.28617269991304034, 0.6080580109860391], [0.13464901253677697, 0.8145816446240968], [0.14986741339621165, 0.8168930622682464], [0.1450779963167719, 0.8130087808302323], [0.13133280456994112, 0.8232718150421167], [0.13481858757890566, 0.8307056412653049], [0.14464186318576489, 0.8329495628348681], [0.15004524575999706, 0.8279965462811187], [0.11712077566988825, 0.8979525373175562], [0.10985924669810128, 0.9077454243115671], [0.09703329746881306, 0.8966956873366386], [0.09908076982297814, 0.9043040014562221], [0.20327034438601824, 0.6409874145786094], [0.1941265547183988, 0.6428268347704302], [0.21085103547157874, 0.6511716874929783], [0.20768232020918623, 0.6569450736918505], [0.19533098087961115, 0.6584479173710858], [0.19052446801613965, 0.65272433709863], [0.16305752162875625, 0.6565400152436979], [0.15320480556133373, 0.6598303886325405], [0.19329070555554664, 0.6684644973491131], [0.19115033880620694, 0.6876237866784798], [0.20085996782578677, 0.6820933613307764], [0.20086469570397977, 0.6747778729517612], [0.1954232297181631, 0.2953789611140087], [0.191534457859102, 0.28795895662819965], [0.17617500316575324, 0.2951887095343776], [0.1785796166910646, 0.28826583026569474], [0.0, 0.12017904991296631], [0.0, 0.10632200799797906], [0.32950899884745033, 0.1127071628457261], [0.3281302872690451, 0.10429790322023745], [0.3213539401070426, 0.11927423442427341], [0.3121337764266547, 0.11554721412861056], [0.3063396253037155, 0.08743511500374039], [0.3153787771769656, 0.09065547618831794], [0.29853969366382943, 0.09353926051977383], [0.3002834185663489, 0.10310543972382591], [0.31078455337056327, 0.10640490077946967], [0.3163547135602464, 0.10099052527968352], [0.28324328288680445, 0.10569664791283245], [0.288416928493856, 0.12427762586060967], [0.2934124795914607, 0.10956048768915408], [0.29483208770849706, 0.11802228169719887], [0.5877641714467329, 0.28356307311315276], [0.5731945835366562, 0.2916501052355488], [0.5824263361688032, 0.2919502722400127], [0.6120572033788545, 0.2593718634816892], [0.2654826881074398, 0.10930184419493467], [0.2581413029192427, 0.11625296632707434], [0.2599558766201525, 0.1250056343145126], [0.27579652594278126, 0.1134255135403712], [0.2725140184465572, 0.12705766642589555], [0.2773889923769243, 0.12139221067375736], [0.516592457249887, 0.4143583199232278], [0.5253048840751918, 0.4145055815703528], [0.511472524910382, 0.40638394267318084], [0.5169526822172267, 0.39719271042101995], [0.5265046434877887, 0.39753192585673025], [0.5307455055544604, 0.40473578500083346], [0.531704539102768, 0.44043729114643076], [0.5392668698999888, 0.43974513206821353], [0.5255973459305737, 0.43143157498255835], [0.5450513165073423, 0.4301605658604186], [0.5306963759218345, 0.4223115863937811], [0.5386250271364718, 0.42219103614917597], [0.04710424661468692, 0.6070743806903937], [0.042215498376181576, 0.6155975790136891], [0.032249103058741194, 0.6155934098556664], [0.027273493568086192, 0.6070249802264409], [0.03223212414057497, 0.5984461917130383], [0.042058144125126186, 0.5983755046072107], [0.0, 0.6156925208662243], [0.5721510853775001, 1.0], [0.5561187502136075, 1.0], [0.5312437389182808, 0.9827320348832244], [0.5311768365209346, 0.9735717574324633], [0.5223566411901123, 0.9879190842474141], [0.5138653428473495, 0.9827861341118497], [0.012632148228714038, 0.9199178421711781], [0.018044807856120032, 0.9305927797526791], [1.734723475976807e-18, 0.9704966912554567], [0.062088781649424184, 0.9030680514488015], [0.06322785457752485, 0.9152198539319442], [0.5155273949049276, 0.7853360512792875], [0.5021064412527094, 0.7991018215567918], [0.499242828347783, 0.7895968873753568], [0.504438034131918, 0.7833835651869885], [0.8954788905707068, 0.11093843848690375], [0.9001478445725632, 0.12008524493461525], [0.9101778582244252, 0.11972867889898015], [0.9149412043991862, 0.11151052727261646], [0.8807866985897813, 0.10221488090447481], [0.8669149251203268, 0.10936171990154407], [0.8693647746095331, 0.1036086570261975], [0.8859774812369265, 0.11086452769420393], [0.8740728244320053, 0.1204147588656162], [0.8802362530418212, 0.12053912676514751], [0.6111189379157156, 0.18365357749913974], [0.601480814021876, 0.18158240427301797], [0.5952494515909956, 0.18850112160867719], [0.5738502177181637, 0.1742864150117364], [0.5713149545090721, 0.1636532224643087], [0.5630576730384702, 0.16108746740762853], [0.6029284691323467, 0.15563216872334576], [0.5945606641466014, 0.15333391921455078], [0.5870444420435881, 0.15984070993557659], [0.6056747334961058, 0.16517271408169232], [0.5986628074703436, 0.17228092713974144], [0.5897912841959422, 0.16991364154432861], [0.5040550561895535, 0.24158212844149965], [0.5141103695038339, 0.2538837323201949], [0.5082096806326216, 0.251674506840717], [0.579293590859957, 0.19316369948397516], [0.029356398839465506, 0.05491982466072099], [0.029998461312549435, 0.06945751613541011], [0.033215372208584, 0.06465216236141491], [0.017256254110412112, 0.06916641822792705], [0.014032712504821798, 0.061096842610253936], [0.017812077447491807, 0.054239854028744316], [0.6450368850433678, 0.25027276969733175], [0.6515335386120639, 0.24784328808853695], [0.6539299417402354, 0.2425187217149296], [0.6789298154901195, 0.2019791356573561], [0.6690127604102475, 0.20210729793943358], [0.6647177339915079, 0.193086115333256], [0.6828069878234966, 0.19073454406644827], [0.673152551563902, 0.18466407584980898], [0.24435054820650604, 0.5995388794419619], [0.2408671026029379, 0.6086449663407328], [0.22861221392426181, 0.5930719948649273], [0.2380730715970426, 0.5919528316734453], [0.22513333832948262, 0.6029766572059164], [0.2314266181218852, 0.6103247079855179], [0.2695029696776797, 0.5790524023556258], [0.2646510878637758, 0.5714707976893575], [0.25419606565551406, 0.5720691004480409], [0.25025416475286677, 0.5808029540930407], [0.4426025609615626, 0.7505987950153282], [0.4526562028846931, 0.7476388174741795], [0.45451317532926316, 0.7375640809268599], [0.44725698075756454, 0.7314446325896019], [0.3724715729267838, 0.6566709873286973], [0.3571178926453324, 0.6483287930499948], [0.3664702592262467, 0.6465715023576659], [0.27521792556042174, 0.6378736508525226], [0.28081451317345907, 0.6435712285747184], [0.2912460583196113, 0.6417006410994152], [0.2787636822074769, 0.6263756136099098], [0.2939575159308046, 0.6303499306968985], [0.28846563142245996, 0.6250088619700562], [0.2897177965853441, 0.6771097749750631], [0.29937190220322296, 0.6737894657143199], [0.28432721282601464, 0.6605224410309406], [0.2823027839635243, 0.6700940896543157], [0.3014695759916703, 0.6644087089227945], [0.2947455861512434, 0.6578567118385624], [0.10244635258899774, 0.8811449446938089], [0.10453827194815045, 0.8878340780828784], [0.11487561375779294, 0.8912731150124995], [0.11009494668146128, 0.8714461385376662], [0.11959968776263136, 0.8742354063798015], [0.12250482092577897, 0.8819752702815944], [0.1730595051065383, 0.6949916925397129], [0.1626487142609227, 0.7008722780361414], [0.15565398171740413, 0.6963610383920049], [0.1764522889349257, 0.6654382756585259], [0.17089537024558454, 0.6656295250380164], [0.18294983290337993, 0.6719213042979437], [0.181835096305832, 0.6805616365361797], [0.1731522879468741, 0.685527680739451], [0.19528416780209443, 0.31100488811062], [0.19122437874457823, 0.3035952513433042], [0.18165811951447353, 0.3035088284821031], [0.19020561793273008, 0.31960683125757317], [0.17812676470597136, 0.3184884599909632], [0.17599281732649172, 0.31344155817656], [0.5593245287253151, 0.2824005595764554], [0.5683194707963427, 0.28295110280271085], [0.5548627218896708, 0.27401145109462083], [0.6268534676521734, 0.20383953452878856], [0.6233746559801778, 0.19459106903789666], [0.6142455175858046, 0.1927172595601921], [0.6034793623730031, 0.2586111960583338], [0.5975176516999663, 0.2668571735876202], [0.5480985526236359, 0.25586424572190014], [0.5414286997654345, 0.2663892940406005], [0.5310104966728361, 0.2636976099170204], [0.5138879974270805, 0.9735019146875216], [0.5051709632078145, 0.9683089121369821], [0.5052563774770379, 0.958867411155794], [0.5224138533510428, 0.9683716836576355], [0.0, 0.9549912923088153], [0.0, 0.9374099949973655], [0.03651432666466873, 0.8869114054765386], [0.04846405376334373, 0.8908475970849582], [0.05006395832015232, 0.8999506526525708], [0.058238319907034874, 0.931673618780519], [0.0587992912734967, 0.9185823495736355], [0.5149472035509272, 0.8090614752438778], [0.5125072791224524, 0.8013552329398629], [0.5181668143287024, 0.7940095941571285], [0.5257476449205853, 0.8120139483796085], [0.5322386467887481, 0.803104119962385], [0.5298122718272881, 0.7960345735761486], [0.8960802753326079, 0.09501966092081618], [0.9001907248733357, 0.10322167870431327], [0.9006754020099107, 0.08684368619140193], [0.9100748447301821, 0.10347856549455324], [0.910998615266662, 0.08734031525718819], [0.915260576861338, 0.09408568754181977], [0.5362338432468372, 0.1479593938084135], [0.545940640030475, 0.1516131354690507], [0.5659031459968757, 0.1808670926855901], [0.5689143150749549, 0.19148276532194422], [0.5645183610675866, 0.19631421812511912], [0.5496951469262725, 0.192043960221622], [0.554231696744227, 0.19693620323092936], [0.540751376644065, 0.17711791266875404], [0.5506597370688501, 0.1827008372378812], [0.5574609297902514, 0.17832614058683083], [0.5562846158935459, 0.16594970787115615], [0.5466408601802257, 0.16273354749094732], [0.540954705835536, 0.1668163723432714], [0.5259115988394171, 0.21964519862318685], [0.5012067112083836, 0.17345483666057587], [0.4975933081067355, 0.1848259967176489], [0.5054666223857606, 0.19155062890199487], [0.5223717781355547, 0.2485668264451747], [0.5221790930980296, 0.23913365014161306], [0.530126136364146, 0.25306613005889805], [0.5405778506069587, 0.24736509719895253], [0.5432885452717431, 0.21094364994895196], [0.5518141571427393, 0.207976661303498], [0.5377505349185252, 0.19567015601791013], [0.5371397100239957, 0.20647564036566557], [0.5274566307182249, 0.20989043425285056], [0.5203076103179817, 0.2037939672937394], [0.654116079709087, 0.22558982680911474], [0.6496430584553328, 0.2327920458407594], [0.6385551838163226, 0.2321102403750339], [0.6497953590191787, 0.21597351763922915], [0.6398172075961941, 0.21543988056080793], [0.6349916010528789, 0.2216157247797531], [0.27326729536728717, 0.5921084772768145], [0.26831791122908044, 0.5866997223260835], [0.2701870567045977, 0.6034323063959882], [0.2601109937863658, 0.6053454381359646], [0.2538198873090209, 0.5978923009255115], [0.25713312326050103, 0.5890125065529704], [0.4276399236015648, 0.7466593185024117], [0.4359059454142077, 0.7446337483406192], [0.4384914695477145, 0.7340593258657442], [0.4310537099523576, 0.7275676484520959], [0.4217423442952508, 0.730845587419447], [0.4198144911172065, 0.7395839765105731], [0.36459896068976777, 0.6709387704931318], [0.3641516776682901, 0.6645159957557975], [0.35294165183938025, 0.6765188222563974], [0.3454269491129108, 0.6689789472796377], [0.3471589818350831, 0.660977757638572], [0.3543966557404318, 0.6576991968282182], [0.15477402876779292, 0.688309385532792], [0.14650609380299315, 0.6826909146759359], [0.16382553324460666, 0.6743842808087824], [0.16496898934385573, 0.6808840326248112], [0.14692846090611544, 0.6731546558968924], [0.1519398318213672, 0.6694050058224379], [0.5608108285954898, 0.2648873539868553], [0.5547095529215135, 0.2557193716539182], [0.5707162466999293, 0.2478931324253081], [0.5611190806785806, 0.2461433392511323], [0.5827013651453655, 0.2745283912113199], [0.5742439852776751, 0.2742127592267633], [0.5885085792555472, 0.2661678635012609], [0.5688363627938924, 0.2650560722644917], [0.5841229440293348, 0.2574871405587681], [0.5747928388120409, 0.25643398545629625], [0.5903775740506552, 0.24885185709755855], [0.5989315123467339, 0.24961732709662332], [0.5983365714791162, 0.1982272287174269], [0.6075922592037835, 0.20018465677950564], [0.5687549876634406, 0.20959375859223361], [0.5605037286514338, 0.21459881687283233], [0.012356003493172911, 0.5811765263673707], [0.017419915752219357, 0.5898282268889916], [0.012416793157371053, 0.5984299605148088], [8.673617379884035e-19, 0.581196262536372], [0.0, 0.5984395748393758], [0.5135786443321462, 0.9539594625389849], [0.5213901121516596, 0.9392770271272961], [0.5136491706105197, 0.9438724268734077], [0.522461141630482, 0.9589859750006569], [0.5309231723801108, 0.9450846289024109], [0.5305968403605815, 0.9539758155583681], [0.018340153342338426, 0.9116905820883505], [0.013319513254988391, 0.9023926717771887], [0.019238442814083444, 0.8927143225930376], [0.03001206630767179, 0.894284428511983], [0.02713858034697599, 0.9303803296751563], [0.033227749822455716, 0.9424029174809585], [0.04348586542432867, 0.9407181077657136], [0.046861569273789955, 0.9339279742913565], [0.04436130445163446, 0.9063549407806676], [0.04688912809155582, 0.9157815829394438], [0.027251677945503483, 0.912098390729167], [0.03347699903040276, 0.9045144225357968], [0.03280108075465179, 0.9232074089342822], [0.0407172746397252, 0.9233235638004641], [0.5197060472030379, 0.14897310003845982], [0.529637036656905, 0.15312750216766224], [0.5300801714728026, 0.1626950293810693], [0.5112940186056871, 0.15710620808258244], [0.511216487796635, 0.2071475714437395], [0.5035328752558828, 0.20059808273646085], [0.4927778109854738, 0.21205746276589102], [0.49485374856893694, 0.20375721996382087], [0.5332206433152512, 0.22560003386522734], [0.5319772835771375, 0.23442727703941496], [0.5425080720467871, 0.2219753634827659], [0.5412987153187075, 0.24191167351484805], [0.5326322980190812, 0.1817088745809778], [0.532224500534837, 0.19109885488441683], [0.521781357578443, 0.1950491122920185], [0.5143884072101886, 0.18805992751947584], [0.6050540743582403, 0.24139611415276446], [0.6016252596374311, 0.23294375106403842], [0.5719617279043772, 0.22899781139442751], [0.5916626258181317, 0.2314423956504521], [0.5778035567762503, 0.23911127681840288], [0.5854200976202384, 0.23963826914854755], [0.5748179303045116, 0.2107478239559292], [0.5823703142737969, 0.2033700886216016], [0.5913693279760741, 0.20551816886644203], [0.594450572161668, 0.2146911045754546], [0.5880367782408342, 0.2224343996616557], [0.5789293816871788, 0.22091734804715318], [0.5662874421773697, 0.22865885183840115], [0.5596595565418809, 0.22145540764912092], [0.5486272086373412, 0.2261523974977246], [0.5584946455930778, 0.24051243172238898], [0.5491432276571964, 0.23683545992591665], [0.5071003522499727, 0.17239578848413376], [0.5129680711343556, 0.16290610341267342], [0.5159094834967071, 0.18109551033879376], [0.5248322591826884, 0.16696831007919655], [0.5246877110745128, 0.17665112102002478], [0.5093577764414295, 0.21667886875548092], [0.5169299437863978, 0.22281038890634447], [0.4985125029531794, 0.22699519559348702], [0.5005566305670592, 0.21987452860443435], [0.5063598461278843, 0.23658788576308176], [0.5149406417730527, 0.23398769526891017], [0.6155372691797267, 0.24313459585121838], [0.6266647258667771, 0.2526436450366665], [0.6186582315316177, 0.2507528298827588], [0.6210520166522625, 0.2349121838145683], [0.6347677569609148, 0.24398847294608292], [0.6338586092585305, 0.23803799387111355], [0.6241440320930354, 0.22075909901499408], [0.619081932166459, 0.22748010650692524], [0.6207924284916747, 0.21103247544054696], [0.6107682443990572, 0.2094112407802121], [0.6047849713458814, 0.2167568548570541], [0.6074976857015828, 0.2251306946433984]], "faces": [{"v": [9, 10]}, {"v": [9, 11]}, {"v": [10, 16]}, {"v": [11, 12]}, {"v": [12, 17]}, {"v": [16, 17]}, {"v": [44, 46]}, {"v": [46, 56]}, {"v": [3, 4]}, {"v": [3, 55]}, {"v": [4, 44]}, {"v": [55, 56]}, {"v": [69, 74]}, {"v": [69, 70]}, {"v": [70, 71]}, {"v": [71, 72]}, {"v": [72, 73]}, {"v": [73, 74]}, {"v": [8, 68]}, {"v": [7, 8]}, {"v": [67, 68]}, {"v": [67, 76]}, {"v": [7, 75]}, {"v": [75, 76]}, {"v": [67, 70]}, {"v": [33, 77]}, {"v": [33, 69]}, {"v": [76, 77]}, {"v": [79, 80]}, {"v": [14, 80]}, {"v": [13, 14]}, {"v": [13, 83]}, {"v": [79, 84]}, {"v": [83, 84]}, {"v": [98, 99]}, {"v": [98, 101]}, {"v": [99, 103]}, {"v": [100, 101]}, {"v": [100, 102]}, {"v": [102, 103]}, {"v": [25, 26]}, {"v": [23, 26]}, {"v": [23, 98]}, {"v": [24, 99]}, {"v": [24, 25]}, {"v": [34, 73]}, {"v": [34, 107]}, {"v": [107, 109]}, {"v": [72, 108]}, {"v": [108, 109]}, {"v": [104, 110]}, {"v": [104, 105]}, {"v": [105, 106]}, {"v": [106, 107]}, {"v": [109, 110]}, {"v": [110, 114]}, {"v": [25, 104]}, {"v": [26, 111]}, {"v": [111, 114]}, {"v": [115, 119]}, {"v": [115, 117]}, {"v": [116, 117]}, {"v": [116, 118]}, {"v": [118, 120]}, {"v": [119, 120]}, {"v": [28, 101]}, {"v": [28, 119]}, {"v": [29, 115]}, {"v": [29, 100]}, {"v": [85, 117]}, {"v": [85, 87]}, {"v": [86, 87]}, {"v": [86, 88]}, {"v": [88, 89]}, {"v": [89, 116]}, {"v": [102, 124]}, {"v": [29, 126]}, {"v": [124, 126]}, {"v": [30, 125]}, {"v": [21, 30]}, {"v": [21, 87]}, {"v": [85, 127]}, {"v": [125, 127]}, {"v": [126, 127]}, {"v": [124, 128]}, {"v": [125, 129]}, {"v": [128, 129]}, {"v": [34, 35]}, {"v": [35, 130]}, {"v": [106, 131]}, {"v": [130, 131]}, {"v": [145, 146]}, {"v": [146, 148]}, {"v": [143, 144]}, {"v": [143, 147]}, {"v": [144, 145]}, {"v": [147, 148]}, {"v": [39, 144]}, {"v": [38, 151]}, {"v": [38, 143]}, {"v": [39, 152]}, {"v": [151, 152]}, {"v": [32, 33]}, {"v": [32, 158]}, {"v": [77, 78]}, {"v": [78, 157]}, {"v": [157, 158]}, {"v": [47, 50]}, {"v": [47, 176]}, {"v": [49, 50]}, {"v": [48, 175]}, {"v": [48, 49]}, {"v": [175, 176]}, {"v": [50, 178]}, {"v": [177, 178]}, {"v": [49, 181]}, {"v": [177, 179]}, {"v": [179, 181]}, {"v": [45, 46]}, {"v": [52, 182]}, {"v": [45, 52]}, {"v": [56, 184]}, {"v": [182, 184]}, {"v": [5, 63]}, {"v": [5, 6]}, {"v": [63, 64]}, {"v": [64, 199]}, {"v": [6, 198]}, {"v": [198, 199]}, {"v": [59, 60]}, {"v": [42, 60]}, {"v": [59, 62]}, {"v": [42, 200]}, {"v": [62, 201]}, {"v": [200, 201]}, {"v": [63, 65]}, {"v": [64, 202]}, {"v": [65, 66]}, {"v": [66, 205]}, {"v": [202, 205]}, {"v": [18, 19]}, {"v": [19, 209]}, {"v": [9, 206]}, {"v": [10, 18]}, {"v": [206, 209]}, {"v": [78, 212]}, {"v": [22, 211]}, {"v": [22, 156]}, {"v": [156, 157]}, {"v": [211, 212]}, {"v": [75, 214]}, {"v": [212, 214]}, {"v": [217, 218]}, {"v": [218, 219]}, {"v": [215, 219]}, {"v": [215, 216]}, {"v": [216, 217]}, {"v": [20, 218]}, {"v": [19, 20]}, {"v": [18, 217]}, {"v": [79, 215]}, {"v": [81, 219]}, {"v": [80, 81]}, {"v": [82, 84]}, {"v": [15, 82]}, {"v": [15, 216]}, {"v": [15, 16]}, {"v": [17, 221]}, {"v": [82, 220]}, {"v": [220, 221]}, {"v": [8, 12]}, {"v": [68, 222]}, {"v": [221, 222]}, {"v": [71, 223]}, {"v": [222, 223]}, {"v": [228, 231]}, {"v": [228, 229]}, {"v": [229, 232]}, {"v": [230, 231]}, {"v": [230, 233]}, {"v": [232, 234]}, {"v": [233, 234]}, {"v": [90, 91]}, {"v": [91, 93]}, {"v": [2, 90]}, {"v": [2, 230]}, {"v": [93, 231]}, {"v": [2, 88]}, {"v": [86, 233]}, {"v": [21, 227]}, {"v": [227, 234]}, {"v": [237, 238]}, {"v": [224, 237]}, {"v": [94, 238]}, {"v": [91, 224]}, {"v": [92, 237]}, {"v": [92, 93]}, {"v": [92, 242]}, {"v": [228, 239]}, {"v": [239, 242]}, {"v": [238, 241]}, {"v": [94, 96]}, {"v": [96, 240]}, {"v": [240, 241]}, {"v": [241, 242]}, {"v": [213, 214]}, {"v": [211, 243]}, {"v": [213, 244]}, {"v": [243, 244]}, {"v": [246, 249]}, {"v": [246, 250]}, {"v": [247, 251]}, {"v": [247, 248]}, {"v": [248, 249]}, {"v": [250, 251]}, {"v": [108, 246]}, {"v": [114, 249]}, {"v": [223, 250]}, {"v": [83, 247]}, {"v": [220, 251]}, {"v": [113, 248]}, {"v": [27, 113]}, {"v": [13, 27]}, {"v": [111, 112]}, {"v": [112, 113]}, {"v": [28, 253]}, {"v": [23, 254]}, {"v": [253, 254]}, {"v": [112, 255]}, {"v": [254, 255]}, {"v": [27, 122]}, {"v": [122, 256]}, {"v": [255, 256]}, {"v": [24, 257]}, {"v": [105, 258]}, {"v": [257, 258]}, {"v": [103, 259]}, {"v": [257, 261]}, {"v": [259, 261]}, {"v": [128, 260]}, {"v": [259, 260]}, {"v": [129, 263]}, {"v": [30, 31]}, {"v": [31, 264]}, {"v": [263, 264]}, {"v": [37, 132]}, {"v": [37, 275]}, {"v": [275, 279]}, {"v": [132, 133]}, {"v": [133, 278]}, {"v": [278, 279]}, {"v": [296, 300]}, {"v": [296, 297]}, {"v": [297, 298]}, {"v": [298, 299]}, {"v": [299, 301]}, {"v": [300, 301]}, {"v": [304, 306]}, {"v": [304, 305]}, {"v": [305, 307]}, {"v": [306, 308]}, {"v": [307, 309]}, {"v": [308, 309]}, {"v": [292, 297]}, {"v": [140, 292]}, {"v": [296, 306]}, {"v": [140, 308]}, {"v": [38, 160]}, {"v": [160, 329]}, {"v": [147, 328]}, {"v": [328, 329]}, {"v": [142, 146]}, {"v": [142, 330]}, {"v": [148, 331]}, {"v": [330, 331]}, {"v": [149, 150]}, {"v": [39, 150]}, {"v": [149, 333]}, {"v": [152, 334]}, {"v": [333, 334]}, {"v": [40, 155]}, {"v": [40, 339]}, {"v": [155, 156]}, {"v": [22, 338]}, {"v": [338, 339]}, {"v": [345, 347]}, {"v": [345, 346]}, {"v": [346, 349]}, {"v": [347, 348]}, {"v": [348, 349]}, {"v": [159, 161]}, {"v": [160, 161]}, {"v": [159, 346]}, {"v": [329, 349]}, {"v": [352, 357]}, {"v": [352, 353]}, {"v": [353, 354]}, {"v": [354, 355]}, {"v": [355, 356]}, {"v": [356, 357]}, {"v": [35, 352]}, {"v": [74, 357]}, {"v": [130, 162]}, {"v": [351, 353]}, {"v": [162, 351]}, {"v": [32, 356]}, {"v": [366, 367]}, {"v": [367, 368]}, {"v": [364, 368]}, {"v": [364, 365]}, {"v": [365, 366]}, {"v": [51, 183]}, {"v": [51, 410]}, {"v": [52, 411]}, {"v": [182, 183]}, {"v": [410, 411]}, {"v": [53, 54]}, {"v": [51, 54]}, {"v": [53, 412]}, {"v": [410, 413]}, {"v": [412, 413]}, {"v": [416, 419]}, {"v": [416, 424]}, {"v": [423, 431]}, {"v": [419, 423]}, {"v": [424, 425]}, {"v": [425, 430]}, {"v": [430, 431]}, {"v": [5, 441]}, {"v": [6, 170]}, {"v": [170, 442]}, {"v": [441, 442]}, {"v": [452, 457]}, {"v": [452, 453]}, {"v": [453, 454]}, {"v": [454, 455]}, {"v": [455, 456]}, {"v": [456, 457]}, {"v": [171, 172]}, {"v": [44, 172]}, {"v": [4, 456]}, {"v": [171, 457]}, {"v": [458, 461]}, {"v": [452, 458]}, {"v": [171, 460]}, {"v": [460, 461]}, {"v": [439, 440]}, {"v": [440, 488]}, {"v": [170, 439]}, {"v": [198, 489]}, {"v": [488, 489]}, {"v": [490, 493]}, {"v": [490, 492]}, {"v": [491, 492]}, {"v": [491, 494]}, {"v": [493, 495]}, {"v": [494, 495]}, {"v": [202, 204]}, {"v": [203, 493]}, {"v": [203, 204]}, {"v": [205, 490]}, {"v": [62, 66]}, {"v": [59, 492]}, {"v": [58, 491]}, {"v": [58, 61]}, {"v": [60, 61]}, {"v": [0, 58]}, {"v": [0, 57]}, {"v": [192, 494]}, {"v": [57, 192]}, {"v": [195, 203]}, {"v": [194, 195]}, {"v": [189, 194]}, {"v": [189, 495]}, {"v": [189, 190]}, {"v": [190, 191]}, {"v": [191, 192]}, {"v": [1, 11]}, {"v": [1, 496]}, {"v": [206, 497]}, {"v": [496, 497]}, {"v": [207, 210]}, {"v": [209, 210]}, {"v": [207, 208]}, {"v": [208, 498]}, {"v": [497, 498]}, {"v": [7, 501]}, {"v": [213, 499]}, {"v": [499, 501]}, {"v": [1, 500]}, {"v": [500, 501]}, {"v": [525, 526]}, {"v": [525, 527]}, {"v": [526, 529]}, {"v": [527, 528]}, {"v": [528, 530]}, {"v": [529, 530]}, {"v": [239, 525]}, {"v": [240, 526]}, {"v": [229, 524]}, {"v": [524, 527]}, {"v": [95, 97]}, {"v": [96, 97]}, {"v": [95, 529]}, {"v": [120, 554]}, {"v": [118, 121]}, {"v": [121, 252]}, {"v": [252, 555]}, {"v": [554, 555]}, {"v": [253, 556]}, {"v": [554, 556]}, {"v": [256, 557]}, {"v": [556, 557]}, {"v": [261, 262]}, {"v": [262, 559]}, {"v": [258, 562]}, {"v": [559, 562]}, {"v": [131, 561]}, {"v": [162, 163]}, {"v": [163, 560]}, {"v": [560, 561]}, {"v": [561, 562]}, {"v": [559, 564]}, {"v": [560, 563]}, {"v": [563, 564]}, {"v": [286, 287]}, {"v": [135, 287]}, {"v": [286, 569]}, {"v": [135, 268]}, {"v": [268, 568]}, {"v": [568, 569]}, {"v": [132, 271]}, {"v": [271, 578]}, {"v": [133, 134]}, {"v": [134, 576]}, {"v": [576, 578]}, {"v": [588, 590]}, {"v": [588, 589]}, {"v": [589, 591]}, {"v": [590, 594]}, {"v": [591, 594]}, {"v": [282, 590]}, {"v": [282, 520]}, {"v": [520, 521]}, {"v": [521, 593]}, {"v": [593, 594]}, {"v": [533, 534]}, {"v": [531, 534]}, {"v": [531, 596]}, {"v": [532, 597]}, {"v": [532, 533]}, {"v": [596, 597]}, {"v": [599, 603]}, {"v": [283, 599]}, {"v": [586, 587]}, {"v": [587, 600]}, {"v": [283, 586]}, {"v": [600, 603]}, {"v": [585, 587]}, {"v": [589, 602]}, {"v": [585, 588]}, {"v": [600, 602]}, {"v": [595, 598]}, {"v": [591, 598]}, {"v": [595, 601]}, {"v": [601, 602]}, {"v": [618, 622]}, {"v": [618, 619]}, {"v": [619, 620]}, {"v": [620, 621]}, {"v": [621, 623]}, {"v": [622, 623]}, {"v": [135, 619]}, {"v": [267, 268]}, {"v": [136, 620]}, {"v": [136, 267]}, {"v": [621, 625]}, {"v": [136, 289]}, {"v": [289, 626]}, {"v": [625, 626]}, {"v": [288, 289]}, {"v": [288, 628]}, {"v": [626, 627]}, {"v": [627, 628]}, {"v": [624, 625]}, {"v": [623, 633]}, {"v": [624, 632]}, {"v": [632, 633]}, {"v": [636, 639]}, {"v": [636, 641]}, {"v": [637, 638]}, {"v": [637, 640]}, {"v": [638, 639]}, {"v": [640, 641]}, {"v": [303, 309]}, {"v": [140, 641]}, {"v": [303, 636]}, {"v": [303, 644]}, {"v": [302, 307]}, {"v": [302, 643]}, {"v": [643, 644]}, {"v": [639, 642]}, {"v": [642, 646]}, {"v": [644, 646]}, {"v": [627, 650]}, {"v": [624, 650]}, {"v": [657, 658]}, {"v": [290, 657]}, {"v": [655, 658]}, {"v": [292, 661]}, {"v": [640, 663]}, {"v": [661, 663]}, {"v": [302, 672]}, {"v": [310, 671]}, {"v": [305, 310]}, {"v": [671, 672]}, {"v": [673, 678]}, {"v": [673, 674]}, {"v": [674, 675]}, {"v": [675, 676]}, {"v": [676, 677]}, {"v": [677, 678]}, {"v": [675, 687]}, {"v": [314, 315]}, {"v": [314, 674]}, {"v": [315, 688]}, {"v": [687, 688]}, {"v": [36, 37]}, {"v": [36, 695]}, {"v": [271, 696]}, {"v": [695, 696]}, {"v": [141, 319]}, {"v": [141, 697]}, {"v": [36, 318]}, {"v": [318, 319]}, {"v": [695, 697]}, {"v": [696, 700]}, {"v": [577, 578]}, {"v": [577, 699]}, {"v": [699, 700]}, {"v": [698, 701]}, {"v": [697, 698]}, {"v": [700, 701]}, {"v": [321, 323]}, {"v": [141, 321]}, {"v": [319, 704]}, {"v": [323, 705]}, {"v": [704, 705]}, {"v": [142, 327]}, {"v": [327, 712]}, {"v": [145, 713]}, {"v": [712, 713]}, {"v": [150, 714]}, {"v": [713, 714]}, {"v": [719, 722]}, {"v": [719, 724]}, {"v": [721, 722]}, {"v": [720, 725]}, {"v": [720, 721]}, {"v": [724, 725]}, {"v": [335, 541]}, {"v": [335, 744]}, {"v": [744, 747]}, {"v": [541, 745]}, {"v": [745, 747]}, {"v": [743, 744]}, {"v": [741, 742]}, {"v": [741, 746]}, {"v": [742, 743]}, {"v": [746, 747]}, {"v": [740, 741]}, {"v": [746, 750]}, {"v": [337, 740]}, {"v": [337, 748]}, {"v": [748, 750]}, {"v": [751, 754]}, {"v": [751, 752]}, {"v": [752, 755]}, {"v": [753, 756]}, {"v": [753, 754]}, {"v": [755, 756]}, {"v": [243, 755]}, {"v": [338, 756]}, {"v": [341, 758]}, {"v": [159, 341]}, {"v": [154, 345]}, {"v": [154, 757]}, {"v": [757, 758]}, {"v": [40, 153]}, {"v": [153, 154]}, {"v": [339, 759]}, {"v": [757, 759]}, {"v": [753, 760]}, {"v": [759, 760]}, {"v": [341, 342]}, {"v": [342, 761]}, {"v": [161, 764]}, {"v": [761, 764]}, {"v": [334, 344]}, {"v": [344, 762]}, {"v": [151, 763]}, {"v": [762, 763]}, {"v": [763, 764]}, {"v": [355, 769]}, {"v": [350, 354]}, {"v": [350, 358]}, {"v": [358, 768]}, {"v": [768, 769]}, {"v": [158, 770]}, {"v": [769, 770]}, {"v": [155, 771]}, {"v": [770, 771]}, {"v": [350, 772]}, {"v": [351, 773]}, {"v": [772, 773]}, {"v": [273, 781]}, {"v": [273, 580]}, {"v": [274, 581]}, {"v": [274, 780]}, {"v": [580, 581]}, {"v": [780, 781]}, {"v": [785, 790]}, {"v": [785, 786]}, {"v": [786, 787]}, {"v": [787, 788]}, {"v": [788, 789]}, {"v": [789, 790]}, {"v": [475, 798]}, {"v": [191, 475]}, {"v": [57, 797]}, {"v": [797, 798]}, {"v": [363, 799]}, {"v": [362, 363]}, {"v": [164, 362]}, {"v": [164, 800]}, {"v": [799, 800]}, {"v": [806, 807]}, {"v": [805, 807]}, {"v": [164, 809]}, {"v": [362, 805]}, {"v": [805, 810]}, {"v": [809, 810]}, {"v": [804, 807]}, {"v": [804, 811]}, {"v": [810, 811]}, {"v": [813, 816]}, {"v": [813, 814]}, {"v": [814, 818]}, {"v": [815, 816]}, {"v": [815, 817]}, {"v": [817, 818]}, {"v": [365, 814]}, {"v": [801, 802]}, {"v": [364, 802]}, {"v": [801, 818]}, {"v": [808, 809]}, {"v": [800, 801]}, {"v": [808, 817]}, {"v": [823, 824]}, {"v": [821, 824]}, {"v": [821, 825]}, {"v": [822, 825]}, {"v": [822, 823]}, {"v": [363, 824]}, {"v": [799, 823]}, {"v": [368, 825]}, {"v": [802, 822]}, {"v": [369, 375]}, {"v": [369, 826]}, {"v": [826, 830]}, {"v": [374, 375]}, {"v": [374, 828]}, {"v": [828, 830]}, {"v": [842, 844]}, {"v": [842, 843]}, {"v": [843, 846]}, {"v": [844, 845]}, {"v": [845, 847]}, {"v": [846, 847]}, {"v": [831, 832]}, {"v": [832, 842]}, {"v": [835, 836]}, {"v": [831, 836]}, {"v": [835, 844]}, {"v": [399, 400]}, {"v": [400, 845]}, {"v": [399, 834]}, {"v": [834, 835]}, {"v": [377, 398]}, {"v": [377, 847]}, {"v": [398, 400]}, {"v": [379, 382]}, {"v": [377, 379]}, {"v": [381, 382]}, {"v": [381, 846]}, {"v": [382, 383]}, {"v": [383, 849]}, {"v": [848, 852]}, {"v": [379, 848]}, {"v": [849, 852]}, {"v": [854, 859]}, {"v": [854, 855]}, {"v": [855, 856]}, {"v": [856, 857]}, {"v": [857, 858]}, {"v": [858, 859]}, {"v": [851, 852]}, {"v": [849, 855]}, {"v": [850, 856]}, {"v": [850, 851]}, {"v": [839, 841]}, {"v": [380, 841]}, {"v": [378, 861]}, {"v": [378, 839]}, {"v": [380, 860]}, {"v": [860, 861]}, {"v": [384, 385]}, {"v": [325, 869]}, {"v": [325, 709]}, {"v": [326, 870]}, {"v": [326, 710]}, {"v": [709, 710]}, {"v": [869, 870]}, {"v": [879, 880]}, {"v": [878, 880]}, {"v": [877, 882]}, {"v": [877, 878]}, {"v": [879, 881]}, {"v": [881, 882]}, {"v": [893, 894]}, {"v": [892, 894]}, {"v": [890, 892]}, {"v": [890, 895]}, {"v": [893, 897]}, {"v": [895, 897]}, {"v": [903, 908]}, {"v": [903, 904]}, {"v": [904, 905]}, {"v": [905, 906]}, {"v": [906, 907]}, {"v": [907, 908]}, {"v": [901, 902]}, {"v": [900, 902]}, {"v": [899, 908]}, {"v": [899, 901]}, {"v": [900, 907]}, {"v": [187, 188]}, {"v": [188, 394]}, {"v": [394, 912]}, {"v": [395, 910]}, {"v": [187, 395]}, {"v": [910, 912]}, {"v": [920, 925]}, {"v": [920, 921]}, {"v": [921, 922]}, {"v": [922, 923]}, {"v": [923, 924]}, {"v": [924, 925]}, {"v": [919, 925]}, {"v": [399, 919]}, {"v": [398, 920]}, {"v": [848, 921]}, {"v": [373, 930]}, {"v": [373, 374]}, {"v": [375, 376]}, {"v": [376, 929]}, {"v": [929, 930]}, {"v": [885, 886]}, {"v": [403, 886]}, {"v": [402, 403]}, {"v": [885, 935]}, {"v": [402, 938]}, {"v": [935, 938]}, {"v": [405, 406]}, {"v": [405, 939]}, {"v": [408, 940]}, {"v": [407, 408]}, {"v": [406, 407]}, {"v": [939, 940]}, {"v": [172, 952]}, {"v": [45, 949]}, {"v": [949, 952]}, {"v": [459, 460]}, {"v": [459, 951]}, {"v": [951, 952]}, {"v": [894, 963]}, {"v": [893, 957]}, {"v": [957, 958]}, {"v": [958, 962]}, {"v": [962, 963]}, {"v": [971, 983]}, {"v": [173, 995]}, {"v": [173, 470]}, {"v": [469, 470]}, {"v": [471, 997]}, {"v": [469, 471]}, {"v": [995, 997]}, {"v": [434, 1020]}, {"v": [434, 435]}, {"v": [436, 437]}, {"v": [437, 1021]}, {"v": [435, 436]}, {"v": [1020, 1021]}, {"v": [441, 1022]}, {"v": [65, 1023]}, {"v": [1022, 1023]}, {"v": [201, 1024]}, {"v": [1023, 1024]}, {"v": [1046, 1047]}, {"v": [1047, 1049]}, {"v": [1044, 1045]}, {"v": [1044, 1046]}, {"v": [1045, 1048]}, {"v": [1048, 1049]}, {"v": [1061, 1062]}, {"v": [1056, 1062]}, {"v": [1055, 1056]}, {"v": [1055, 1066]}, {"v": [1061, 1067]}, {"v": [1066, 1067]}, {"v": [465, 466]}, {"v": [466, 1069]}, {"v": [465, 1073]}, {"v": [1069, 1070]}, {"v": [1070, 1074]}, {"v": [1073, 1074]}, {"v": [445, 1071]}, {"v": [445, 1068]}, {"v": [1070, 1071]}, {"v": [1068, 1076]}, {"v": [1074, 1076]}, {"v": [445, 1080]}, {"v": [1071, 1072]}, {"v": [1072, 1081]}, {"v": [1080, 1081]}, {"v": [184, 1085]}, {"v": [55, 1084]}, {"v": [1084, 1086]}, {"v": [1085, 1086]}, {"v": [450, 451]}, {"v": [451, 1091]}, {"v": [454, 1089]}, {"v": [450, 453]}, {"v": [1089, 1091]}, {"v": [3, 1093]}, {"v": [455, 1094]}, {"v": [1093, 1094]}, {"v": [1089, 1090]}, {"v": [1090, 1095]}, {"v": [1094, 1095]}, {"v": [181, 1109]}, {"v": [48, 473]}, {"v": [473, 1106]}, {"v": [1106, 1109]}, {"v": [179, 180]}, {"v": [180, 1110]}, {"v": [1109, 1111]}, {"v": [1110, 1111]}, {"v": [1106, 1107]}, {"v": [1107, 1108]}, {"v": [1108, 1112]}, {"v": [1111, 1112]}, {"v": [475, 478]}, {"v": [190, 1119]}, {"v": [478, 1117]}, {"v": [1117, 1119]}, {"v": [193, 194]}, {"v": [193, 1118]}, {"v": [1118, 1119]}, {"v": [1122, 1125]}, {"v": [1122, 1130]}, {"v": [964, 1127]}, {"v": [964, 1132]}, {"v": [1125, 1127]}, {"v": [1130, 1132]}, {"v": [1128, 1129]}, {"v": [1123, 1129]}, {"v": [1122, 1123]}, {"v": [1128, 1131]}, {"v": [1130, 1131]}, {"v": [1123, 1134]}, {"v": [1124, 1125]}, {"v": [1124, 1133]}, {"v": [1133, 1134]}, {"v": [1143, 1145]}, {"v": [481, 1145]}, {"v": [1143, 1150]}, {"v": [481, 482]}, {"v": [482, 1147]}, {"v": [1147, 1150]}, {"v": [480, 482]}, {"v": [196, 480]}, {"v": [196, 1148]}, {"v": [1147, 1148]}, {"v": [196, 197]}, {"v": [486, 1154]}, {"v": [197, 486]}, {"v": [480, 1153]}, {"v": [1153, 1154]}, {"v": [1161, 1162]}, {"v": [1161, 1163]}, {"v": [1162, 1166]}, {"v": [1163, 1164]}, {"v": [1164, 1165]}, {"v": [1165, 1166]}, {"v": [1154, 1155]}, {"v": [487, 1155]}, {"v": [486, 1162]}, {"v": [487, 1166]}, {"v": [488, 1164]}, {"v": [438, 440]}, {"v": [438, 1165]}, {"v": [197, 1167]}, {"v": [1161, 1168]}, {"v": [1167, 1168]}, {"v": [1149, 1150]}, {"v": [1148, 1169]}, {"v": [1149, 1170]}, {"v": [1169, 1170]}, {"v": [244, 1174]}, {"v": [499, 1172]}, {"v": [1172, 1173]}, {"v": [1173, 1174]}, {"v": [752, 1175]}, {"v": [1174, 1175]}, {"v": [1176, 1177]}, {"v": [210, 1176]}, {"v": [207, 1177]}, {"v": [20, 1176]}, {"v": [1178, 1181]}, {"v": [168, 1178]}, {"v": [168, 169]}, {"v": [169, 426]}, {"v": [426, 1183]}, {"v": [1181, 1183]}, {"v": [424, 426]}, {"v": [425, 427]}, {"v": [427, 1182]}, {"v": [1182, 1183]}, {"v": [504, 1185]}, {"v": [328, 1199]}, {"v": [348, 1200]}, {"v": [1199, 1200]}, {"v": [1199, 1205]}, {"v": [1201, 1202]}, {"v": [1202, 1203]}, {"v": [1200, 1201]}, {"v": [1203, 1205]}, {"v": [331, 1204]}, {"v": [1204, 1205]}, {"v": [507, 508]}, {"v": [508, 1190]}, {"v": [1190, 1192]}, {"v": [1192, 1216]}, {"v": [507, 1215]}, {"v": [1215, 1216]}, {"v": [715, 1218]}, {"v": [330, 715]}, {"v": [327, 1220]}, {"v": [1218, 1220]}, {"v": [517, 717]}, {"v": [511, 517]}, {"v": [717, 1222]}, {"v": [511, 1221]}, {"v": [1221, 1222]}, {"v": [511, 512]}, {"v": [226, 512]}, {"v": [226, 1224]}, {"v": [517, 1225]}, {"v": [1224, 1225]}, {"v": [1229, 1232]}, {"v": [1229, 1230]}, {"v": [1230, 1231]}, {"v": [1231, 1234]}, {"v": [1232, 1233]}, {"v": [1233, 1234]}, {"v": [31, 1244]}, {"v": [227, 1242]}, {"v": [1242, 1244]}, {"v": [264, 265]}, {"v": [123, 265]}, {"v": [123, 1243]}, {"v": [1243, 1244]}, {"v": [524, 1247]}, {"v": [232, 1248]}, {"v": [1247, 1248]}, {"v": [1242, 1249]}, {"v": [1248, 1249]}, {"v": [1250, 1252]}, {"v": [1250, 1251]}, {"v": [1251, 1254]}, {"v": [1252, 1253]}, {"v": [1253, 1255]}, {"v": [1254, 1255]}, {"v": [1245, 1252]}, {"v": [528, 1245]}, {"v": [235, 1250]}, {"v": [235, 530]}, {"v": [520, 1254]}, {"v": [521, 523]}, {"v": [522, 523]}, {"v": [522, 1251]}, {"v": [1262, 1266]}, {"v": [1040, 1262]}, {"v": [540, 1265]}, {"v": [540, 1039]}, {"v": [1039, 1040]}, {"v": [1265, 1266]}, {"v": [749, 750]}, {"v": [745, 1269]}, {"v": [749, 1268]}, {"v": [1268, 1269]}, {"v": [1272, 1275]}, {"v": [1272, 1273]}, {"v": [1273, 1274]}, {"v": [1274, 1277]}, {"v": [1275, 1276]}, {"v": [1276, 1277]}, {"v": [549, 1277]}, {"v": [544, 549]}, {"v": [544, 545]}, {"v": [545, 1274]}, {"v": [1278, 1281]}, {"v": [1278, 1279]}, {"v": [1279, 1283]}, {"v": [1280, 1281]}, {"v": [1280, 1282]}, {"v": [1282, 1283]}, {"v": [1030, 1031]}, {"v": [1031, 1278]}, {"v": [1032, 1034]}, {"v": [1034, 1279]}, {"v": [1030, 1032]}, {"v": [1033, 1275]}, {"v": [1033, 1034]}, {"v": [1272, 1283]}, {"v": [1263, 1264]}, {"v": [538, 1264]}, {"v": [1259, 1260]}, {"v": [1260, 1281]}, {"v": [538, 1280]}, {"v": [1259, 1263]}, {"v": [543, 1284]}, {"v": [552, 1284]}, {"v": [542, 543]}, {"v": [542, 551]}, {"v": [551, 552]}, {"v": [1289, 1290]}, {"v": [1289, 1291]}, {"v": [1290, 1293]}, {"v": [1291, 1292]}, {"v": [1292, 1294]}, {"v": [1293, 1294]}, {"v": [1282, 1291]}, {"v": [538, 539]}, {"v": [539, 1289]}, {"v": [1273, 1292]}, {"v": [545, 1287]}, {"v": [1287, 1294]}, {"v": [548, 549]}, {"v": [547, 1296]}, {"v": [547, 1276]}, {"v": [548, 1295]}, {"v": [1295, 1296]}, {"v": [548, 1286]}, {"v": [1285, 1286]}, {"v": [550, 1297]}, {"v": [550, 1285]}, {"v": [1295, 1297]}, {"v": [14, 1303]}, {"v": [122, 1304]}, {"v": [1303, 1304]}, {"v": [555, 1307]}, {"v": [557, 1305]}, {"v": [1305, 1307]}, {"v": [1304, 1306]}, {"v": [1305, 1306]}, {"v": [252, 558]}, {"v": [558, 1308]}, {"v": [1307, 1308]}, {"v": [1309, 1311]}, {"v": [1309, 1314]}, {"v": [1310, 1312]}, {"v": [1310, 1313]}, {"v": [1311, 1312]}, {"v": [1313, 1314]}, {"v": [260, 1309]}, {"v": [262, 1311]}, {"v": [263, 1314]}, {"v": [564, 565]}, {"v": [565, 1312]}, {"v": [265, 266]}, {"v": [266, 1313]}, {"v": [278, 1320]}, {"v": [279, 280]}, {"v": [280, 281]}, {"v": [281, 1319]}, {"v": [1319, 1320]}, {"v": [1321, 1326]}, {"v": [1321, 1322]}, {"v": [1322, 1323]}, {"v": [1323, 1324]}, {"v": [1324, 1325]}, {"v": [1325, 1326]}, {"v": [575, 1326]}, {"v": [270, 575]}, {"v": [1316, 1317]}, {"v": [1316, 1321]}, {"v": [270, 1317]}, {"v": [575, 577]}, {"v": [576, 1325]}, {"v": [579, 1332]}, {"v": [272, 579]}, {"v": [272, 273]}, {"v": [580, 1333]}, {"v": [1332, 1333]}, {"v": [1335, 1336]}, {"v": [1335, 1337]}, {"v": [1336, 1339]}, {"v": [1337, 1338]}, {"v": [1338, 1340]}, {"v": [1339, 1340]}, {"v": [779, 781]}, {"v": [779, 1337]}, {"v": [272, 1335]}, {"v": [579, 1341]}, {"v": [1336, 1342]}, {"v": [1341, 1342]}, {"v": [1209, 1339]}, {"v": [1209, 1210]}, {"v": [1210, 1343]}, {"v": [1342, 1343]}, {"v": [1334, 1344]}, {"v": [1211, 1334]}, {"v": [1210, 1212]}, {"v": [1211, 1212]}, {"v": [1343, 1344]}, {"v": [281, 582]}, {"v": [276, 280]}, {"v": [276, 1348]}, {"v": [582, 1345]}, {"v": [1345, 1348]}, {"v": [277, 1346]}, {"v": [277, 360]}, {"v": [702, 703]}, {"v": [360, 703]}, {"v": [702, 1347]}, {"v": [1346, 1347]}, {"v": [1349, 1352]}, {"v": [583, 1349]}, {"v": [582, 583]}, {"v": [1345, 1354]}, {"v": [1352, 1354]}, {"v": [1347, 1348]}, {"v": [1346, 1353]}, {"v": [1353, 1354]}, {"v": [1353, 1355]}, {"v": [1351, 1352]}, {"v": [1351, 1356]}, {"v": [1355, 1356]}, {"v": [359, 360]}, {"v": [277, 1359]}, {"v": [359, 1357]}, {"v": [1357, 1359]}, {"v": [1355, 1360]}, {"v": [1359, 1360]}, {"v": [1362, 1363]}, {"v": [1363, 1364]}, {"v": [605, 606]}, {"v": [606, 1367]}, {"v": [605, 1362]}, {"v": [1364, 1367]}, {"v": [1368, 1372]}, {"v": [1368, 1370]}, {"v": [1369, 1371]}, {"v": [1369, 1370]}, {"v": [1371, 1372]}, {"v": [601, 1372]}, {"v": [603, 1368]}, {"v": [534, 536]}, {"v": [236, 536]}, {"v": [531, 1371]}, {"v": [236, 1369]}, {"v": [595, 596]}, {"v": [604, 1373]}, {"v": [604, 1366]}, {"v": [606, 1373]}, {"v": [1366, 1367]}, {"v": [1361, 1362]}, {"v": [607, 1361]}, {"v": [605, 1374]}, {"v": [607, 1375]}, {"v": [1374, 1375]}, {"v": [609, 610]}, {"v": [610, 1381]}, {"v": [1377, 1378]}, {"v": [1378, 1384]}, {"v": [609, 1377]}, {"v": [1381, 1384]}, {"v": [607, 1383]}, {"v": [1375, 1376]}, {"v": [608, 1376]}, {"v": [608, 1382]}, {"v": [1382, 1383]}, {"v": [1386, 1387]}, {"v": [1387, 1388]}, {"v": [609, 1386]}, {"v": [610, 1391]}, {"v": [1388, 1391]}, {"v": [1394, 1399]}, {"v": [1394, 1395]}, {"v": [1395, 1396]}, {"v": [1396, 1397]}, {"v": [1397, 1398]}, {"v": [1398, 1399]}, {"v": [574, 1394]}, {"v": [574, 1322]}, {"v": [1328, 1399]}, {"v": [1323, 1328]}, {"v": [1327, 1398]}, {"v": [573, 1327]}, {"v": [573, 611]}, {"v": [611, 612]}, {"v": [612, 1397]}, {"v": [1327, 1329]}, {"v": [1328, 1330]}, {"v": [1329, 1330]}, {"v": [611, 1400]}, {"v": [612, 613]}, {"v": [613, 1401]}, {"v": [1400, 1403]}, {"v": [1401, 1403]}, {"v": [269, 616]}, {"v": [269, 571]}, {"v": [570, 571]}, {"v": [616, 1408]}, {"v": [570, 1407]}, {"v": [1407, 1408]}, {"v": [1406, 1412]}, {"v": [1406, 1407]}, {"v": [1408, 1409]}, {"v": [1409, 1411]}, {"v": [1411, 1412]}, {"v": [1419, 1422]}, {"v": [1419, 1420]}, {"v": [1420, 1423]}, {"v": [1421, 1424]}, {"v": [1421, 1422]}, {"v": [1423, 1424]}, {"v": [569, 571]}, {"v": [286, 1420]}, {"v": [269, 1423]}, {"v": [1315, 1318]}, {"v": [572, 1318]}, {"v": [1315, 1424]}, {"v": [572, 1421]}, {"v": [1425, 1426]}, {"v": [1425, 1427]}, {"v": [1426, 1430]}, {"v": [1427, 1428]}, {"v": [1428, 1429]}, {"v": [1429, 1430]}, {"v": [285, 622]}, {"v": [284, 285]}, {"v": [284, 1427]}, {"v": [618, 1428]}, {"v": [287, 1429]}, {"v": [1419, 1430]}, {"v": [634, 635]}, {"v": [631, 635]}, {"v": [634, 1433]}, {"v": [630, 631]}, {"v": [630, 1431]}, {"v": [1431, 1433]}, {"v": [1434, 1437]}, {"v": [1434, 1435]}, {"v": [1435, 1439]}, {"v": [1436, 1438]}, {"v": [1436, 1437]}, {"v": [1438, 1439]}, {"v": [285, 1436]}, {"v": [633, 1437]}, {"v": [1440, 1441]}, {"v": [1440, 1443]}, {"v": [1441, 1445]}, {"v": [1442, 1443]}, {"v": [1442, 1444]}, {"v": [1444, 1445]}, {"v": [320, 321]}, {"v": [320, 1442]}, {"v": [322, 323]}, {"v": [322, 1443]}, {"v": [1444, 1446]}, {"v": [320, 1448]}, {"v": [1446, 1448]}, {"v": [698, 1449]}, {"v": [1448, 1449]}, {"v": [1452, 1454]}, {"v": [1452, 1456]}, {"v": [1453, 1455]}, {"v": [1453, 1457]}, {"v": [1454, 1455]}, {"v": [1456, 1457]}, {"v": [663, 664]}, {"v": [664, 1456]}, {"v": [637, 1452]}, {"v": [138, 139]}, {"v": [139, 293]}, {"v": [293, 1457]}, {"v": [647, 1453]}, {"v": [138, 647]}, {"v": [294, 662]}, {"v": [293, 294]}, {"v": [662, 664]}, {"v": [1454, 1461]}, {"v": [638, 1460]}, {"v": [1460, 1461]}, {"v": [635, 1435]}, {"v": [634, 1466]}, {"v": [1439, 1467]}, {"v": [1466, 1467]}, {"v": [1432, 1433]}, {"v": [649, 1432]}, {"v": [649, 1468]}, {"v": [1466, 1468]}, {"v": [1467, 1469]}, {"v": [1469, 1471]}, {"v": [1438, 1473]}, {"v": [1471, 1473]}, {"v": [284, 1472]}, {"v": [1472, 1473]}, {"v": [1479, 1480]}, {"v": [1477, 1479]}, {"v": [1476, 1480]}, {"v": [1476, 1478]}, {"v": [1477, 1478]}, {"v": [650, 1479]}, {"v": [632, 1477]}, {"v": [630, 1418]}, {"v": [1418, 1480]}, {"v": [631, 1476]}, {"v": [1434, 1478]}, {"v": [652, 653]}, {"v": [653, 1481]}, {"v": [608, 652]}, {"v": [1382, 1482]}, {"v": [1481, 1482]}, {"v": [1381, 1483]}, {"v": [1383, 1384]}, {"v": [1482, 1483]}, {"v": [656, 657]}, {"v": [656, 1486]}, {"v": [290, 1484]}, {"v": [1484, 1486]}, {"v": [1487, 1488]}, {"v": [290, 1487]}, {"v": [652, 1488]}, {"v": [651, 1487]}, {"v": [651, 653]}, {"v": [651, 1485]}, {"v": [1484, 1485]}, {"v": [655, 1489]}, {"v": [288, 1490]}, {"v": [267, 654]}, {"v": [654, 1491]}, {"v": [1490, 1491]}, {"v": [628, 1492]}, {"v": [1490, 1492]}, {"v": [568, 1493]}, {"v": [570, 1495]}, {"v": [1493, 1495]}, {"v": [654, 1494]}, {"v": [1493, 1494]}, {"v": [1499, 1500]}, {"v": [659, 1500]}, {"v": [659, 677]}, {"v": [312, 678]}, {"v": [312, 1500]}, {"v": [474, 1502]}, {"v": [386, 474]}, {"v": [862, 863]}, {"v": [863, 1501]}, {"v": [386, 862]}, {"v": [1501, 1502]}, {"v": [188, 1114]}, {"v": [187, 1503]}, {"v": [1114, 1115]}, {"v": [1115, 1504]}, {"v": [1503, 1504]}, {"v": [1512, 1513]}, {"v": [853, 1513]}, {"v": [853, 858]}, {"v": [857, 1512]}, {"v": [661, 1517]}, {"v": [662, 1519]}, {"v": [1517, 1519]}, {"v": [298, 1518]}, {"v": [1517, 1518]}, {"v": [679, 680]}, {"v": [299, 680]}, {"v": [679, 1520]}, {"v": [1518, 1520]}, {"v": [1522, 1523]}, {"v": [1522, 1527]}, {"v": [1523, 1525]}, {"v": [1524, 1526]}, {"v": [1524, 1528]}, {"v": [1525, 1526]}, {"v": [1527, 1528]}, {"v": [645, 646]}, {"v": [643, 1522]}, {"v": [645, 1523]}, {"v": [672, 1527]}, {"v": [665, 1526]}, {"v": [665, 1532]}, {"v": [1524, 1530]}, {"v": [1530, 1532]}, {"v": [317, 667]}, {"v": [317, 660]}, {"v": [667, 1534]}, {"v": [660, 1507]}, {"v": [1507, 1535]}, {"v": [1534, 1535]}, {"v": [671, 1538]}, {"v": [1528, 1541]}, {"v": [1538, 1541]}, {"v": [683, 684]}, {"v": [310, 684]}, {"v": [683, 1539]}, {"v": [1538, 1539]}, {"v": [1529, 1530]}, {"v": [1529, 1540]}, {"v": [1540, 1541]}, {"v": [1542, 1543]}, {"v": [1542, 1544]}, {"v": [1543, 1545]}, {"v": [1544, 1547]}, {"v": [1545, 1546]}, {"v": [1546, 1547]}, {"v": [295, 301]}, {"v": [295, 1542]}, {"v": [680, 1543]}, {"v": [312, 1547]}, {"v": [311, 673]}, {"v": [311, 1544]}, {"v": [1499, 1546]}, {"v": [1548, 1550]}, {"v": [1548, 1552]}, {"v": [1549, 1551]}, {"v": [1551, 1552]}, {"v": [1549, 1550]}, {"v": [1545, 1548]}, {"v": [679, 1550]}, {"v": [1499, 1552]}, {"v": [1520, 1521]}, {"v": [291, 1521]}, {"v": [291, 1549]}, {"v": [1553, 1556]}, {"v": [1553, 1554]}, {"v": [1554, 1555]}, {"v": [1555, 1557]}, {"v": [1556, 1558]}, {"v": [1557, 1558]}, {"v": [683, 1553]}, {"v": [1556, 1562]}, {"v": [684, 1559]}, {"v": [1559, 1562]}, {"v": [304, 1561]}, {"v": [1559, 1561]}, {"v": [300, 1560]}, {"v": [1560, 1561]}, {"v": [686, 1558]}, {"v": [685, 686]}, {"v": [1557, 1563]}, {"v": [685, 1566]}, {"v": [1563, 1566]}, {"v": [681, 1555]}, {"v": [313, 681]}, {"v": [313, 1564]}, {"v": [1563, 1564]}, {"v": [1567, 1571]}, {"v": [1567, 1568]}, {"v": [1568, 1569]}, {"v": [1569, 1570]}, {"v": [1570, 1571]}, {"v": [315, 685]}, {"v": [1565, 1566]}, {"v": [688, 1571]}, {"v": [1565, 1570]}, {"v": [1574, 1576]}, {"v": [1574, 1575]}, {"v": [1575, 1578]}, {"v": [1576, 1582]}, {"v": [1577, 1578]}, {"v": [1577, 1581]}, {"v": [1581, 1582]}, {"v": [1579, 1580]}, {"v": [1511, 1580]}, {"v": [1579, 1585]}, {"v": [1510, 1511]}, {"v": [1510, 1584]}, {"v": [1584, 1585]}, {"v": [1564, 1589]}, {"v": [1565, 1590]}, {"v": [1589, 1590]}, {"v": [690, 1575]}, {"v": [1574, 1592]}, {"v": [690, 693]}, {"v": [693, 1591]}, {"v": [1591, 1592]}, {"v": [1568, 1576]}, {"v": [1567, 1593]}, {"v": [1592, 1593]}, {"v": [687, 1594]}, {"v": [1593, 1594]}, {"v": [1595, 1596]}, {"v": [1595, 1598]}, {"v": [1598, 1599]}, {"v": [1597, 1599]}, {"v": [1596, 1597]}, {"v": [676, 1595]}, {"v": [1594, 1596]}, {"v": [659, 1598]}, {"v": [693, 694]}, {"v": [694, 1599]}, {"v": [1591, 1597]}, {"v": [270, 1600]}, {"v": [699, 1601]}, {"v": [1600, 1601]}, {"v": [1317, 1318]}, {"v": [572, 1602]}, {"v": [1600, 1602]}, {"v": [702, 1603]}, {"v": [276, 1604]}, {"v": [1603, 1604]}, {"v": [275, 1606]}, {"v": [1604, 1606]}, {"v": [318, 1607]}, {"v": [704, 1605]}, {"v": [1605, 1607]}, {"v": [1606, 1607]}, {"v": [705, 1609]}, {"v": [1609, 1611]}, {"v": [1605, 1613]}, {"v": [1611, 1613]}, {"v": [1603, 1612]}, {"v": [1612, 1613]}, {"v": [1616, 1619]}, {"v": [1616, 1617]}, {"v": [1617, 1621]}, {"v": [1618, 1620]}, {"v": [1618, 1619]}, {"v": [1620, 1621]}, {"v": [1441, 1463]}, {"v": [1462, 1463]}, {"v": [706, 1623]}, {"v": [706, 1462]}, {"v": [1440, 1622]}, {"v": [1622, 1623]}, {"v": [876, 1626]}, {"v": [875, 876]}, {"v": [873, 874]}, {"v": [873, 1625]}, {"v": [874, 875]}, {"v": [1625, 1626]}, {"v": [1634, 1635]}, {"v": [1634, 1638]}, {"v": [1635, 1636]}, {"v": [1636, 1637]}, {"v": [1637, 1639]}, {"v": [1638, 1639]}, {"v": [1458, 1459]}, {"v": [324, 1459]}, {"v": [324, 708]}, {"v": [708, 1635]}, {"v": [1458, 1634]}, {"v": [1525, 1633]}, {"v": [645, 1639]}, {"v": [1633, 1637]}, {"v": [1640, 1643]}, {"v": [1640, 1641]}, {"v": [1641, 1642]}, {"v": [1642, 1645]}, {"v": [1643, 1644]}, {"v": [1644, 1645]}, {"v": [1630, 1644]}, {"v": [707, 1630]}, {"v": [325, 707]}, {"v": [709, 1643]}, {"v": [1646, 1649]}, {"v": [1646, 1650]}, {"v": [1647, 1651]}, {"v": [1647, 1648]}, {"v": [1648, 1649]}, {"v": [1650, 1651]}, {"v": [665, 1650]}, {"v": [1531, 1532]}, {"v": [711, 1646]}, {"v": [711, 1531]}, {"v": [1632, 1636]}, {"v": [1632, 1647]}, {"v": [1633, 1651]}, {"v": [716, 1223]}, {"v": [716, 1657]}, {"v": [1222, 1223]}, {"v": [717, 1656]}, {"v": [1656, 1657]}, {"v": [1658, 1659]}, {"v": [1658, 1661]}, {"v": [1659, 1660]}, {"v": [1660, 1662]}, {"v": [1661, 1662]}, {"v": [332, 720]}, {"v": [723, 1659]}, {"v": [332, 723]}, {"v": [725, 1660]}, {"v": [724, 733]}, {"v": [731, 733]}, {"v": [731, 1662]}, {"v": [730, 731]}, {"v": [726, 729]}, {"v": [729, 730]}, {"v": [726, 1661]}, {"v": [726, 727]}, {"v": [727, 1664]}, {"v": [1658, 1663]}, {"v": [1663, 1664]}, {"v": [1665, 1668]}, {"v": [1665, 1666]}, {"v": [1666, 1670]}, {"v": [1667, 1668]}, {"v": [1667, 1669]}, {"v": [1669, 1670]}, {"v": [712, 1654]}, {"v": [714, 1665]}, {"v": [1654, 1668]}, {"v": [149, 735]}, {"v": [735, 1666]}, {"v": [734, 737]}, {"v": [734, 736]}, {"v": [735, 736]}, {"v": [737, 1670]}, {"v": [732, 733]}, {"v": [732, 737]}, {"v": [730, 1669]}, {"v": [1671, 1676]}, {"v": [1671, 1672]}, {"v": [1672, 1673]}, {"v": [1673, 1674]}, {"v": [1674, 1675]}, {"v": [1675, 1676]}, {"v": [739, 1671]}, {"v": [739, 754]}, {"v": [760, 1672]}, {"v": [758, 1673]}, {"v": [342, 1674]}, {"v": [738, 1679]}, {"v": [738, 1676]}, {"v": [739, 1677]}, {"v": [1677, 1679]}, {"v": [340, 751]}, {"v": [340, 1678]}, {"v": [1677, 1678]}, {"v": [336, 738]}, {"v": [336, 337]}, {"v": [740, 1680]}, {"v": [1679, 1680]}, {"v": [748, 1681]}, {"v": [749, 1682]}, {"v": [1681, 1682]}, {"v": [719, 1683]}, {"v": [732, 1684]}, {"v": [1683, 1684]}, {"v": [1675, 1687]}, {"v": [761, 1689]}, {"v": [1687, 1689]}, {"v": [343, 344]}, {"v": [343, 766]}, {"v": [762, 1690]}, {"v": [766, 1688]}, {"v": [1688, 1690]}, {"v": [1689, 1690]}, {"v": [1691, 1696]}, {"v": [1691, 1693]}, {"v": [1692, 1693]}, {"v": [1692, 1694]}, {"v": [1694, 1695]}, {"v": [1695, 1696]}, {"v": [768, 1691]}, {"v": [771, 1696]}, {"v": [347, 1694]}, {"v": [1201, 1692]}, {"v": [153, 1695]}, {"v": [1206, 1207]}, {"v": [1207, 1697]}, {"v": [772, 1206]}, {"v": [773, 1700]}, {"v": [1697, 1700]}, {"v": [163, 1699]}, {"v": [1699, 1700]}, {"v": [565, 566]}, {"v": [566, 1701]}, {"v": [563, 1702]}, {"v": [1701, 1702]}, {"v": [1699, 1703]}, {"v": [1702, 1703]}, {"v": [1697, 1698]}, {"v": [1698, 1704]}, {"v": [1703, 1704]}, {"v": [518, 519]}, {"v": [519, 1229]}, {"v": [1232, 1706]}, {"v": [518, 1707]}, {"v": [1706, 1707]}, {"v": [1350, 1714]}, {"v": [1349, 1350]}, {"v": [1351, 1713]}, {"v": [1713, 1714]}, {"v": [1722, 1723]}, {"v": [1722, 1724]}, {"v": [1723, 1725]}, {"v": [1724, 1727]}, {"v": [1725, 1726]}, {"v": [1726, 1727]}, {"v": [784, 790]}, {"v": [784, 1722]}, {"v": [789, 796]}, {"v": [796, 1723]}, {"v": [1138, 1139]}, {"v": [1139, 1724]}, {"v": [361, 784]}, {"v": [361, 1138]}, {"v": [1139, 1140]}, {"v": [1137, 1140]}, {"v": [1136, 1137]}, {"v": [1136, 1727]}, {"v": [793, 794]}, {"v": [794, 1726]}, {"v": [1135, 1136]}, {"v": [793, 1135]}, {"v": [795, 1728]}, {"v": [795, 796]}, {"v": [1725, 1729]}, {"v": [1728, 1729]}, {"v": [1729, 1731]}, {"v": [794, 1730]}, {"v": [1730, 1731]}, {"v": [61, 1734]}, {"v": [42, 43]}, {"v": [43, 1735]}, {"v": [1734, 1735]}, {"v": [41, 43]}, {"v": [435, 1736]}, {"v": [41, 434]}, {"v": [1735, 1736]}, {"v": [1015, 1016]}, {"v": [1016, 1738]}, {"v": [436, 1737]}, {"v": [437, 1015]}, {"v": [1737, 1738]}, {"v": [367, 803]}, {"v": [806, 1740]}, {"v": [804, 1741]}, {"v": [1740, 1741]}, {"v": [808, 1744]}, {"v": [815, 1742]}, {"v": [1742, 1744]}, {"v": [1739, 1741]}, {"v": [811, 1745]}, {"v": [1739, 1743]}, {"v": [1743, 1745]}, {"v": [1744, 1745]}, {"v": [812, 816]}, {"v": [812, 820]}, {"v": [813, 1747]}, {"v": [820, 1748]}, {"v": [1747, 1748]}, {"v": [366, 1750]}, {"v": [1747, 1750]}, {"v": [803, 1749]}, {"v": [1749, 1750]}, {"v": [826, 1754]}, {"v": [829, 830]}, {"v": [827, 1751]}, {"v": [827, 829]}, {"v": [1751, 1754]}, {"v": [381, 1752]}, {"v": [166, 843]}, {"v": [166, 1753]}, {"v": [1752, 1753]}, {"v": [165, 369]}, {"v": [165, 166]}, {"v": [1753, 1754]}, {"v": [828, 1755]}, {"v": [1755, 1760]}, {"v": [829, 1757]}, {"v": [1757, 1760]}, {"v": [378, 827]}, {"v": [839, 1758]}, {"v": [1757, 1758]}, {"v": [376, 1761]}, {"v": [165, 1762]}, {"v": [1761, 1762]}, {"v": [832, 1763]}, {"v": [1762, 1763]}, {"v": [812, 1764]}, {"v": [1742, 1765]}, {"v": [1764, 1765]}, {"v": [1743, 1767]}, {"v": [1765, 1767]}, {"v": [384, 1772]}, {"v": [384, 840]}, {"v": [380, 1772]}, {"v": [840, 841]}, {"v": [1773, 1777]}, {"v": [1773, 1775]}, {"v": [1774, 1775]}, {"v": [1774, 1776]}, {"v": [1776, 1777]}, {"v": [853, 1777]}, {"v": [859, 1773]}, {"v": [1772, 1776]}, {"v": [860, 1774]}, {"v": [1778, 1781]}, {"v": [1778, 1779]}, {"v": [1779, 1780]}, {"v": [1780, 1783]}, {"v": [1781, 1782]}, {"v": [1782, 1783]}, {"v": [1775, 1778]}, {"v": [861, 1781]}, {"v": [854, 1779]}, {"v": [383, 1780]}, {"v": [1752, 1783]}, {"v": [1751, 1782]}, {"v": [1784, 1789]}, {"v": [1784, 1785]}, {"v": [1785, 1786]}, {"v": [1786, 1787]}, {"v": [1787, 1788]}, {"v": [1788, 1789]}, {"v": [1507, 1789]}, {"v": [660, 1505]}, {"v": [1505, 1506]}, {"v": [1506, 1784]}, {"v": [1533, 1535]}, {"v": [1508, 1533]}, {"v": [1508, 1788]}, {"v": [1787, 1793]}, {"v": [863, 1786]}, {"v": [862, 1796]}, {"v": [1793, 1796]}, {"v": [1793, 1798]}, {"v": [1508, 1797]}, {"v": [1797, 1798]}, {"v": [1795, 1796]}, {"v": [1794, 1799]}, {"v": [1794, 1795]}, {"v": [1798, 1799]}, {"v": [868, 1807]}, {"v": [707, 868]}, {"v": [869, 1809]}, {"v": [1807, 1809]}, {"v": [1815, 1820]}, {"v": [1815, 1816]}, {"v": [1816, 1817]}, {"v": [1817, 1818]}, {"v": [1818, 1819]}, {"v": [1819, 1820]}, {"v": [1812, 1814]}, {"v": [887, 1814]}, {"v": [884, 1812]}, {"v": [884, 1819]}, {"v": [887, 1818]}, {"v": [935, 936]}, {"v": [884, 936]}, {"v": [885, 1820]}, {"v": [391, 1822]}, {"v": [391, 1813]}, {"v": [887, 1824]}, {"v": [1813, 1814]}, {"v": [1822, 1824]}, {"v": [961, 1817]}, {"v": [961, 1823]}, {"v": [1823, 1824]}, {"v": [1825, 1830]}, {"v": [1825, 1826]}, {"v": [1826, 1827]}, {"v": [1827, 1828]}, {"v": [1828, 1829]}, {"v": [1829, 1830]}, {"v": [895, 1825]}, {"v": [1821, 1830]}, {"v": [896, 1821]}, {"v": [896, 897]}, {"v": [901, 1827]}, {"v": [388, 899]}, {"v": [388, 389]}, {"v": [389, 1828]}, {"v": [390, 391]}, {"v": [389, 390]}, {"v": [1822, 1829]}, {"v": [1821, 1823]}, {"v": [1839, 1840]}, {"v": [898, 1840]}, {"v": [1836, 1843]}, {"v": [898, 1836]}, {"v": [1839, 1841]}, {"v": [1841, 1843]}, {"v": [1833, 1834]}, {"v": [1833, 1842]}, {"v": [1834, 1835]}, {"v": [1835, 1836]}, {"v": [1842, 1843]}, {"v": [902, 1846]}, {"v": [1826, 1848]}, {"v": [1846, 1848]}, {"v": [890, 1847]}, {"v": [1847, 1848]}, {"v": [833, 836]}, {"v": [370, 833]}, {"v": [370, 1854]}, {"v": [831, 1852]}, {"v": [1852, 1854]}, {"v": [1859, 1860]}, {"v": [1860, 1861]}, {"v": [1853, 1859]}, {"v": [1853, 1855]}, {"v": [1855, 1862]}, {"v": [1861, 1862]}, {"v": [370, 371]}, {"v": [371, 1863]}, {"v": [1854, 1855]}, {"v": [1862, 1863]}, {"v": [1785, 1865]}, {"v": [1501, 1866]}, {"v": [1865, 1866]}, {"v": [1502, 1504]}, {"v": [1503, 1868]}, {"v": [1866, 1868]}, {"v": [909, 1867]}, {"v": [395, 909]}, {"v": [1867, 1868]}, {"v": [910, 1869]}, {"v": [911, 912]}, {"v": [911, 1873]}, {"v": [1869, 1873]}, {"v": [1863, 1864]}, {"v": [1864, 1871]}, {"v": [371, 372]}, {"v": [372, 1870]}, {"v": [1870, 1871]}, {"v": [1856, 1857]}, {"v": [916, 1857]}, {"v": [911, 916]}, {"v": [1856, 1872]}, {"v": [1872, 1873]}, {"v": [1874, 1876]}, {"v": [1874, 1875]}, {"v": [1875, 1878]}, {"v": [1876, 1877]}, {"v": [1877, 1879]}, {"v": [1878, 1879]}, {"v": [397, 904]}, {"v": [396, 397]}, {"v": [396, 1874]}, {"v": [903, 1875]}, {"v": [388, 1878]}, {"v": [390, 913]}, {"v": [913, 1879]}, {"v": [1846, 1851]}, {"v": [1851, 1881]}, {"v": [900, 1880]}, {"v": [1880, 1881]}, {"v": [1884, 1887]}, {"v": [1884, 1885]}, {"v": [1885, 1889]}, {"v": [1886, 1887]}, {"v": [1886, 1888]}, {"v": [1888, 1889]}, {"v": [1880, 1886]}, {"v": [1881, 1883]}, {"v": [1882, 1883]}, {"v": [1882, 1887]}, {"v": [906, 1888]}, {"v": [1890, 1891]}, {"v": [1890, 1892]}, {"v": [1891, 1894]}, {"v": [1892, 1893]}, {"v": [1893, 1895]}, {"v": [1894, 1895]}, {"v": [915, 1891]}, {"v": [915, 1858]}, {"v": [1857, 1858]}, {"v": [916, 1890]}, {"v": [394, 1892]}, {"v": [397, 915]}, {"v": [905, 1894]}, {"v": [1889, 1895]}, {"v": [865, 1794]}, {"v": [865, 918]}, {"v": [1795, 1898]}, {"v": [918, 1896]}, {"v": [1896, 1898]}, {"v": [386, 1897]}, {"v": [1897, 1898]}, {"v": [924, 1903]}, {"v": [689, 1902]}, {"v": [316, 689]}, {"v": [316, 923]}, {"v": [1902, 1903]}, {"v": [1904, 1905]}, {"v": [1904, 1908]}, {"v": [1907, 1909]}, {"v": [1906, 1907]}, {"v": [1905, 1906]}, {"v": [1908, 1909]}, {"v": [929, 1907]}, {"v": [930, 1910]}, {"v": [1909, 1910]}, {"v": [888, 889]}, {"v": [401, 889]}, {"v": [888, 1923]}, {"v": [401, 1924]}, {"v": [1923, 1924]}, {"v": [1845, 1928]}, {"v": [933, 1845]}, {"v": [932, 933]}, {"v": [931, 1927]}, {"v": [931, 932]}, {"v": [1927, 1928]}, {"v": [1844, 1845]}, {"v": [933, 1935]}, {"v": [404, 1844]}, {"v": [404, 1936]}, {"v": [1935, 1936]}, {"v": [1943, 1945]}, {"v": [1943, 1944]}, {"v": [1944, 1948]}, {"v": [1945, 1946]}, {"v": [1946, 1947]}, {"v": [1947, 1948]}, {"v": [1933, 1934]}, {"v": [401, 1934]}, {"v": [889, 1943]}, {"v": [934, 1944]}, {"v": [934, 1933]}, {"v": [934, 1942]}, {"v": [1940, 1942]}, {"v": [1940, 1948]}, {"v": [886, 1947]}, {"v": [1815, 1946]}, {"v": [403, 1939]}, {"v": [1939, 1940]}, {"v": [936, 937]}, {"v": [937, 1955]}, {"v": [938, 1954]}, {"v": [1954, 1955]}, {"v": [1963, 1965]}, {"v": [1963, 1964]}, {"v": [1964, 1967]}, {"v": [1965, 1966]}, {"v": [1966, 1968]}, {"v": [1967, 1968]}, {"v": [941, 1958]}, {"v": [941, 1964]}, {"v": [1957, 1958]}, {"v": [943, 1957]}, {"v": [943, 1967]}, {"v": [946, 1969]}, {"v": [937, 946]}, {"v": [1955, 1972]}, {"v": [1969, 1972]}, {"v": [948, 1974]}, {"v": [948, 1952]}, {"v": [1970, 1975]}, {"v": [1953, 1970]}, {"v": [1952, 1953]}, {"v": [1974, 1975]}, {"v": [1969, 1976]}, {"v": [1971, 1972]}, {"v": [1970, 1971]}, {"v": [1975, 1976]}, {"v": [1973, 1976]}, {"v": [1973, 1979]}, {"v": [1974, 1980]}, {"v": [1979, 1980]}, {"v": [949, 1983]}, {"v": [411, 1981]}, {"v": [1981, 1983]}, {"v": [950, 1984]}, {"v": [950, 951]}, {"v": [1983, 1984]}, {"v": [961, 1991]}, {"v": [896, 1993]}, {"v": [1991, 1993]}, {"v": [959, 960]}, {"v": [960, 1992]}, {"v": [957, 1994]}, {"v": [958, 959]}, {"v": [1992, 1994]}, {"v": [1993, 1994]}, {"v": [1995, 1997]}, {"v": [1995, 1996]}, {"v": [1996, 1999]}, {"v": [1997, 1998]}, {"v": [1998, 2000]}, {"v": [1999, 2000]}, {"v": [1992, 1997]}, {"v": [1989, 1990]}, {"v": [1989, 1995]}, {"v": [960, 1990]}, {"v": [888, 1996]}, {"v": [1945, 1999]}, {"v": [1991, 1998]}, {"v": [1816, 2000]}, {"v": [891, 892]}, {"v": [963, 2001]}, {"v": [891, 2003]}, {"v": [2001, 2003]}, {"v": [1126, 1127]}, {"v": [964, 2005]}, {"v": [965, 2006]}, {"v": [965, 1126]}, {"v": [2005, 2006]}, {"v": [871, 872]}, {"v": [872, 1802]}, {"v": [1801, 1802]}, {"v": [871, 2007]}, {"v": [1801, 2008]}, {"v": [2007, 2008]}, {"v": [1914, 1916]}, {"v": [1914, 2010]}, {"v": [2011, 2012]}, {"v": [2010, 2012]}, {"v": [1916, 2011]}, {"v": [1918, 2011]}, {"v": [1915, 1918]}, {"v": [1915, 1917]}, {"v": [1916, 1917]}, {"v": [1834, 2019]}, {"v": [1831, 1832]}, {"v": [1832, 2017]}, {"v": [1831, 1833]}, {"v": [2017, 2019]}, {"v": [966, 967]}, {"v": [967, 2018]}, {"v": [966, 1835]}, {"v": [2018, 2019]}, {"v": [2035, 2036]}, {"v": [503, 504]}, {"v": [504, 2036]}, {"v": [2034, 2036]}, {"v": [502, 2034]}, {"v": [502, 503]}, {"v": [971, 2035]}, {"v": [2037, 2039]}, {"v": [2037, 2038]}, {"v": [2038, 2042]}, {"v": [2039, 2040]}, {"v": [2040, 2041]}, {"v": [2041, 2042]}, {"v": [970, 2037]}, {"v": [970, 971]}, {"v": [2035, 2039]}, {"v": [418, 419]}, {"v": [416, 2042]}, {"v": [417, 2038]}, {"v": [417, 418]}, {"v": [2034, 2040]}, {"v": [168, 502]}, {"v": [169, 2041]}, {"v": [975, 976]}, {"v": [973, 976]}, {"v": [973, 2046]}, {"v": [974, 2043]}, {"v": [974, 975]}, {"v": [2043, 2046]}, {"v": [2045, 2046]}, {"v": [978, 2047]}, {"v": [978, 2045]}, {"v": [973, 2048]}, {"v": [2047, 2048]}, {"v": [2050, 2056]}, {"v": [2050, 2051]}, {"v": [2051, 2054]}, {"v": [2052, 2055]}, {"v": [2052, 2053]}, {"v": [2053, 2054]}, {"v": [2055, 2056]}, {"v": [1078, 1079]}, {"v": [1079, 2056]}, {"v": [975, 1078]}, {"v": [976, 2050]}, {"v": [2048, 2049]}, {"v": [2049, 2051]}, {"v": [446, 2055]}, {"v": [446, 447]}, {"v": [447, 448]}, {"v": [448, 449]}, {"v": [449, 2052]}, {"v": [2047, 2060]}, {"v": [977, 978]}, {"v": [977, 2061]}, {"v": [2060, 2061]}, {"v": [2063, 2067]}, {"v": [2063, 2064]}, {"v": [2064, 2065]}, {"v": [2065, 2066]}, {"v": [2066, 2068]}, {"v": [2067, 2068]}, {"v": [2059, 2060]}, {"v": [2059, 2068]}, {"v": [2062, 2066]}, {"v": [2061, 2062]}, {"v": [983, 2073]}, {"v": [970, 2075]}, {"v": [2073, 2075]}, {"v": [417, 2074]}, {"v": [2074, 2075]}, {"v": [984, 986]}, {"v": [985, 986]}, {"v": [2078, 2081]}, {"v": [984, 2078]}, {"v": [985, 2079]}, {"v": [2079, 2081]}, {"v": [2106, 2111]}, {"v": [2106, 2107]}, {"v": [2107, 2108]}, {"v": [2108, 2109]}, {"v": [2109, 2110]}, {"v": [2110, 2111]}, {"v": [988, 990]}, {"v": [989, 990]}, {"v": [988, 2096]}, {"v": [2096, 2111]}, {"v": [989, 2106]}, {"v": [2097, 2098]}, {"v": [2094, 2098]}, {"v": [2095, 2097]}, {"v": [2094, 2109]}, {"v": [2095, 2110]}, {"v": [2102, 2103]}, {"v": [2095, 2103]}, {"v": [2096, 2102]}, {"v": [423, 2112]}, {"v": [429, 431]}, {"v": [429, 2113]}, {"v": [2112, 2113]}, {"v": [981, 982]}, {"v": [982, 2067]}, {"v": [2063, 2115]}, {"v": [981, 2117]}, {"v": [2115, 2117]}, {"v": [981, 986]}, {"v": [420, 2116]}, {"v": [420, 985]}, {"v": [2116, 2117]}, {"v": [2112, 2119]}, {"v": [418, 2121]}, {"v": [2119, 2121]}, {"v": [2074, 2076]}, {"v": [2076, 2120]}, {"v": [2120, 2121]}, {"v": [996, 997]}, {"v": [996, 998]}, {"v": [995, 2125]}, {"v": [998, 2126]}, {"v": [2125, 2126]}, {"v": [1157, 1160]}, {"v": [1157, 2136]}, {"v": [1159, 1160]}, {"v": [1158, 2137]}, {"v": [1158, 1159]}, {"v": [2136, 2137]}, {"v": [2100, 2103]}, {"v": [2100, 2141]}, {"v": [2101, 2142]}, {"v": [2101, 2102]}, {"v": [2141, 2142]}, {"v": [1004, 2143]}, {"v": [421, 1004]}, {"v": [1005, 2144]}, {"v": [422, 1005]}, {"v": [421, 422]}, {"v": [2143, 2144]}, {"v": [2140, 2142]}, {"v": [2139, 2146]}, {"v": [2139, 2141]}, {"v": [2140, 2145]}, {"v": [2145, 2146]}, {"v": [1025, 1027]}, {"v": [1027, 2165]}, {"v": [2165, 2171]}, {"v": [1025, 2161]}, {"v": [2161, 2170]}, {"v": [2170, 2171]}, {"v": [2176, 2179]}, {"v": [2176, 2180]}, {"v": [2177, 2181]}, {"v": [2177, 2178]}, {"v": [2178, 2179]}, {"v": [2180, 2181]}, {"v": [428, 432]}, {"v": [428, 1012]}, {"v": [432, 433]}, {"v": [433, 2191]}, {"v": [1012, 2192]}, {"v": [2191, 2192]}, {"v": [2187, 2189]}, {"v": [2189, 2196]}, {"v": [1013, 2195]}, {"v": [1013, 2187]}, {"v": [2195, 2196]}, {"v": [972, 2197]}, {"v": [972, 2186]}, {"v": [2189, 2190]}, {"v": [2186, 2190]}, {"v": [2196, 2197]}, {"v": [1026, 1027]}, {"v": [2132, 2212]}, {"v": [1025, 2132]}, {"v": [1026, 2210]}, {"v": [2210, 2212]}, {"v": [2225, 2227]}, {"v": [2225, 2230]}, {"v": [2226, 2228]}, {"v": [2226, 2229]}, {"v": [2227, 2228]}, {"v": [2229, 2230]}, {"v": [2217, 2228]}, {"v": [1032, 2217]}, {"v": [1033, 2226]}, {"v": [547, 2229]}, {"v": [2217, 2219]}, {"v": [2219, 2221]}, {"v": [2216, 2221]}, {"v": [2216, 2227]}, {"v": [1047, 2243]}, {"v": [2222, 2224]}, {"v": [2224, 2242]}, {"v": [1046, 2222]}, {"v": [2242, 2243]}, {"v": [1056, 2246]}, {"v": [1062, 1064]}, {"v": [1054, 1064]}, {"v": [1054, 2247]}, {"v": [2246, 2247]}, {"v": [2244, 2249]}, {"v": [2244, 2245]}, {"v": [2245, 2246]}, {"v": [2247, 2248]}, {"v": [2248, 2249]}, {"v": [1055, 2267]}, {"v": [2245, 2270]}, {"v": [2267, 2270]}, {"v": [1065, 1066]}, {"v": [1057, 2268]}, {"v": [1057, 1065]}, {"v": [2267, 2268]}, {"v": [1048, 2244]}, {"v": [1045, 2269]}, {"v": [2269, 2270]}, {"v": [1060, 2271]}, {"v": [1058, 1060]}, {"v": [1057, 1058]}, {"v": [1065, 2272]}, {"v": [2271, 2272]}, {"v": [2273, 2277]}, {"v": [2273, 2274]}, {"v": [2274, 2275]}, {"v": [2275, 2276]}, {"v": [2276, 2278]}, {"v": [2277, 2278]}, {"v": [2281, 2284]}, {"v": [2281, 2283]}, {"v": [2282, 2283]}, {"v": [2282, 2285]}, {"v": [2284, 2286]}, {"v": [2285, 2286]}, {"v": [1061, 2281]}, {"v": [1063, 1064]}, {"v": [1063, 2284]}, {"v": [2287, 2290]}, {"v": [2287, 2288]}, {"v": [2288, 2292]}, {"v": [2289, 2290]}, {"v": [2289, 2291]}, {"v": [2291, 2292]}, {"v": [1067, 2287]}, {"v": [2272, 2290]}, {"v": [2283, 2288]}, {"v": [2279, 2280]}, {"v": [2280, 2282]}, {"v": [2279, 2292]}, {"v": [2271, 2275]}, {"v": [2274, 2289]}, {"v": [2294, 2298]}, {"v": [1075, 2294]}, {"v": [1075, 1076]}, {"v": [1068, 2296]}, {"v": [2296, 2298]}, {"v": [1080, 2299]}, {"v": [1082, 1083]}, {"v": [1083, 2300]}, {"v": [1081, 1082]}, {"v": [2299, 2300]}, {"v": [2296, 2301]}, {"v": [2299, 2301]}, {"v": [2297, 2298]}, {"v": [2295, 2302]}, {"v": [2295, 2297]}, {"v": [2301, 2302]}, {"v": [1069, 2305]}, {"v": [1072, 2307]}, {"v": [2305, 2307]}, {"v": [2043, 2044]}, {"v": [1077, 2044]}, {"v": [974, 2309]}, {"v": [1077, 2310]}, {"v": [2309, 2310]}, {"v": [1092, 1095]}, {"v": [1092, 2317]}, {"v": [1093, 2320]}, {"v": [2317, 2320]}, {"v": [1084, 2319]}, {"v": [2316, 2318]}, {"v": [1087, 2316]}, {"v": [1086, 1087]}, {"v": [2318, 2319]}, {"v": [2319, 2320]}, {"v": [2323, 2324]}, {"v": [2324, 2327]}, {"v": [1096, 1097]}, {"v": [1097, 2328]}, {"v": [1096, 2323]}, {"v": [2327, 2328]}, {"v": [2327, 2331]}, {"v": [2325, 2329]}, {"v": [2322, 2325]}, {"v": [2322, 2324]}, {"v": [2329, 2331]}, {"v": [463, 1100]}, {"v": [463, 2342]}, {"v": [1099, 1100]}, {"v": [464, 2340]}, {"v": [464, 1099]}, {"v": [2340, 2342]}, {"v": [468, 469]}, {"v": [463, 468]}, {"v": [471, 2343]}, {"v": [2342, 2343]}, {"v": [1073, 2344]}, {"v": [1075, 2346]}, {"v": [2344, 2346]}, {"v": [465, 467]}, {"v": [467, 1101]}, {"v": [1101, 2345]}, {"v": [2344, 2345]}, {"v": [2293, 2294]}, {"v": [991, 2293]}, {"v": [991, 2347]}, {"v": [2346, 2347]}, {"v": [2348, 2349]}, {"v": [2348, 2350]}, {"v": [2349, 2351]}, {"v": [2350, 2353]}, {"v": [2351, 2352]}, {"v": [2352, 2354]}, {"v": [2353, 2354]}, {"v": [993, 2349]}, {"v": [993, 994]}, {"v": [994, 2124]}, {"v": [2123, 2124]}, {"v": [2123, 2348]}, {"v": [2122, 2123]}, {"v": [998, 2122]}, {"v": [996, 2350]}, {"v": [992, 993]}, {"v": [991, 992]}, {"v": [2347, 2351]}, {"v": [2343, 2353]}, {"v": [2345, 2352]}, {"v": [1101, 2341]}, {"v": [2341, 2354]}, {"v": [2340, 2341]}, {"v": [2367, 2374]}, {"v": [2367, 2369]}, {"v": [2368, 2370]}, {"v": [2369, 2370]}, {"v": [2368, 2373]}, {"v": [2373, 2374]}, {"v": [2371, 2376]}, {"v": [2371, 2372]}, {"v": [2372, 2374]}, {"v": [2373, 2375]}, {"v": [2375, 2376]}, {"v": [2388, 2389]}, {"v": [2389, 2393]}, {"v": [2386, 2387]}, {"v": [2386, 2392]}, {"v": [2387, 2388]}, {"v": [2392, 2393]}, {"v": [2400, 2403]}, {"v": [2400, 2404]}, {"v": [2401, 2405]}, {"v": [2401, 2402]}, {"v": [2402, 2403]}, {"v": [2404, 2405]}, {"v": [178, 472]}, {"v": [47, 2411]}, {"v": [472, 2410]}, {"v": [2410, 2411]}, {"v": [2422, 2424]}, {"v": [1115, 2427]}, {"v": [474, 2426]}, {"v": [2426, 2427]}, {"v": [1897, 1899]}, {"v": [1899, 2428]}, {"v": [2426, 2428]}, {"v": [1893, 2431]}, {"v": [1885, 2430]}, {"v": [2430, 2431]}, {"v": [1114, 2432]}, {"v": [2431, 2432]}, {"v": [361, 2436]}, {"v": [785, 2434]}, {"v": [2434, 2436]}, {"v": [782, 786]}, {"v": [782, 1120]}, {"v": [1120, 2435]}, {"v": [2434, 2435]}, {"v": [1141, 1142]}, {"v": [1142, 2460]}, {"v": [2455, 2456]}, {"v": [1141, 2456]}, {"v": [2455, 2459]}, {"v": [2459, 2460]}, {"v": [2461, 2465]}, {"v": [2461, 2462]}, {"v": [2462, 2463]}, {"v": [2463, 2464]}, {"v": [2464, 2466]}, {"v": [2465, 2466]}, {"v": [483, 484]}, {"v": [484, 2461]}, {"v": [483, 1149]}, {"v": [1143, 2462]}, {"v": [1144, 1146]}, {"v": [1145, 1146]}, {"v": [1144, 2463]}, {"v": [1157, 2464]}, {"v": [1144, 2135]}, {"v": [2135, 2136]}, {"v": [2467, 2470]}, {"v": [2467, 2468]}, {"v": [2468, 2472]}, {"v": [2469, 2470]}, {"v": [2469, 2471]}, {"v": [2471, 2472]}, {"v": [2473, 2478]}, {"v": [2473, 2475]}, {"v": [2474, 2475]}, {"v": [2474, 2476]}, {"v": [2476, 2477]}, {"v": [2477, 2478]}, {"v": [2135, 2475]}, {"v": [1146, 1156]}, {"v": [1156, 2473]}, {"v": [2137, 2138]}, {"v": [2138, 2474]}, {"v": [2166, 2167]}, {"v": [2167, 2476]}, {"v": [1003, 2138]}, {"v": [1003, 2166]}, {"v": [2165, 2167]}, {"v": [1026, 2477]}, {"v": [2143, 2146]}, {"v": [2139, 2480]}, {"v": [1004, 2481]}, {"v": [2480, 2481]}, {"v": [421, 1159]}, {"v": [1160, 2482]}, {"v": [2481, 2482]}, {"v": [2466, 2483]}, {"v": [2482, 2483]}, {"v": [2465, 2485]}, {"v": [484, 485]}, {"v": [485, 2484]}, {"v": [2484, 2485]}, {"v": [2089, 2090]}, {"v": [2090, 2093]}, {"v": [2093, 2099]}, {"v": [2089, 2486]}, {"v": [2099, 2487]}, {"v": [2486, 2487]}, {"v": [1167, 2489]}, {"v": [1169, 2490]}, {"v": [2489, 2490]}, {"v": [489, 2492]}, {"v": [1163, 2491]}, {"v": [2491, 2492]}, {"v": [2488, 2489]}, {"v": [2488, 2493]}, {"v": [1168, 2495]}, {"v": [2493, 2495]}, {"v": [2491, 2496]}, {"v": [2495, 2496]}, {"v": [2493, 2499]}, {"v": [2494, 2496]}, {"v": [2494, 2500]}, {"v": [2499, 2500]}, {"v": [2501, 2503]}, {"v": [2501, 2502]}, {"v": [2502, 2505]}, {"v": [2503, 2504]}, {"v": [2504, 2506]}, {"v": [2505, 2506]}, {"v": [496, 2502]}, {"v": [498, 1171]}, {"v": [1171, 2501]}, {"v": [500, 2505]}, {"v": [1172, 2506]}, {"v": [1678, 2507]}, {"v": [1680, 2508]}, {"v": [2507, 2508]}, {"v": [742, 2509]}, {"v": [2508, 2509]}, {"v": [1173, 2512]}, {"v": [2504, 2514]}, {"v": [2512, 2514]}, {"v": [2515, 2518]}, {"v": [2515, 2517]}, {"v": [2516, 2517]}, {"v": [2516, 2520]}, {"v": [2518, 2519]}, {"v": [2519, 2521]}, {"v": [2520, 2521]}, {"v": [2510, 2517]}, {"v": [2509, 2510]}, {"v": [2507, 2516]}, {"v": [340, 2520]}, {"v": [2513, 2514]}, {"v": [2511, 2513]}, {"v": [2511, 2518]}, {"v": [2512, 2519]}, {"v": [1175, 2521]}, {"v": [743, 2526]}, {"v": [2510, 2524]}, {"v": [2524, 2526]}, {"v": [245, 2523]}, {"v": [245, 335]}, {"v": [2523, 2527]}, {"v": [2526, 2527]}, {"v": [2529, 2532]}, {"v": [2529, 2530]}, {"v": [2530, 2534]}, {"v": [2531, 2533]}, {"v": [2531, 2532]}, {"v": [2533, 2534]}, {"v": [1182, 2534]}, {"v": [1180, 1181]}, {"v": [1180, 2530]}, {"v": [2185, 2186]}, {"v": [1179, 2532]}, {"v": [1179, 2185]}, {"v": [972, 2531]}, {"v": [1185, 2535]}, {"v": [503, 2536]}, {"v": [2535, 2536]}, {"v": [1178, 2537]}, {"v": [2536, 2537]}, {"v": [2539, 2540]}, {"v": [2539, 2542]}, {"v": [2542, 2543]}, {"v": [2540, 2541]}, {"v": [2541, 2543]}, {"v": [1298, 2538]}, {"v": [553, 1298]}, {"v": [2538, 2543]}, {"v": [553, 2541]}, {"v": [2565, 2568]}, {"v": [2565, 2566]}, {"v": [2568, 2569]}, {"v": [2566, 2567]}, {"v": [2567, 2569]}, {"v": [121, 2565]}, {"v": [558, 2568]}, {"v": [89, 2566]}, {"v": [90, 2567]}, {"v": [224, 2569]}, {"v": [1701, 2571]}, {"v": [1704, 2573]}, {"v": [2571, 2573]}, {"v": [1198, 1698]}, {"v": [1197, 1198]}, {"v": [1197, 2572]}, {"v": [2572, 2573]}, {"v": [2570, 2575]}, {"v": [2570, 2572]}, {"v": [2571, 2574]}, {"v": [2574, 2575]}, {"v": [226, 513]}, {"v": [510, 512]}, {"v": [510, 2579]}, {"v": [513, 2580]}, {"v": [2579, 2580]}, {"v": [513, 515]}, {"v": [514, 516]}, {"v": [514, 2581]}, {"v": [515, 516]}, {"v": [2580, 2581]}, {"v": [1193, 1195]}, {"v": [225, 1193]}, {"v": [225, 514]}, {"v": [1195, 2582]}, {"v": [2581, 2582]}, {"v": [358, 2585]}, {"v": [1693, 2586]}, {"v": [2585, 2586]}, {"v": [1206, 2587]}, {"v": [2585, 2587]}, {"v": [1202, 2588]}, {"v": [2586, 2588]}, {"v": [2587, 2590]}, {"v": [2588, 2589]}, {"v": [2589, 2590]}, {"v": [2591, 2594]}, {"v": [2591, 2592]}, {"v": [2592, 2595]}, {"v": [2593, 2594]}, {"v": [2593, 2596]}, {"v": [2595, 2596]}, {"v": [1211, 1214]}, {"v": [1212, 2591]}, {"v": [1213, 2594]}, {"v": [1213, 1214]}, {"v": [1208, 2592]}, {"v": [1208, 1209]}, {"v": [506, 2593]}, {"v": [506, 508]}, {"v": [507, 1213]}, {"v": [1193, 1194]}, {"v": [506, 1194]}, {"v": [225, 2596]}, {"v": [509, 516]}, {"v": [509, 2595]}, {"v": [1214, 2597]}, {"v": [1215, 2598]}, {"v": [2597, 2598]}, {"v": [1217, 2602]}, {"v": [1217, 1219]}, {"v": [1218, 1219]}, {"v": [1220, 2604]}, {"v": [2602, 2604]}, {"v": [510, 1217]}, {"v": [1221, 2603]}, {"v": [2602, 2603]}, {"v": [1654, 2605]}, {"v": [2604, 2605]}, {"v": [774, 1710]}, {"v": [774, 775]}, {"v": [775, 2616]}, {"v": [1710, 1711]}, {"v": [1711, 2615]}, {"v": [2615, 2616]}, {"v": [2618, 2619]}, {"v": [2618, 2620]}, {"v": [2619, 2621]}, {"v": [2620, 2622]}, {"v": [2621, 2622]}, {"v": [1238, 2620]}, {"v": [518, 1238]}, {"v": [1236, 2618]}, {"v": [519, 1236]}, {"v": [2623, 2628]}, {"v": [2623, 2624]}, {"v": [2624, 2625]}, {"v": [2625, 2626]}, {"v": [2626, 2627]}, {"v": [2627, 2628]}, {"v": [1237, 2624]}, {"v": [1237, 2622]}, {"v": [1238, 2625]}, {"v": [1707, 1708]}, {"v": [1708, 2626]}, {"v": [1208, 2630]}, {"v": [1340, 2629]}, {"v": [2629, 2630]}, {"v": [509, 2631]}, {"v": [2630, 2631]}, {"v": [537, 1241]}, {"v": [537, 1256]}, {"v": [1240, 1241]}, {"v": [1240, 2636]}, {"v": [1256, 2637]}, {"v": [2636, 2637]}, {"v": [2639, 2642]}, {"v": [2639, 2640]}, {"v": [2640, 2643]}, {"v": [2641, 2644]}, {"v": [2641, 2642]}, {"v": [2643, 2644]}, {"v": [597, 2641]}, {"v": [598, 2644]}, {"v": [532, 537]}, {"v": [1241, 2642]}, {"v": [592, 593]}, {"v": [592, 2643]}, {"v": [523, 2646]}, {"v": [592, 2645]}, {"v": [2645, 2646]}, {"v": [1243, 2657]}, {"v": [1249, 2656]}, {"v": [2656, 2657]}, {"v": [2658, 2660]}, {"v": [2658, 2659]}, {"v": [2659, 2661]}, {"v": [2660, 2662]}, {"v": [2661, 2663]}, {"v": [2662, 2663]}, {"v": [1246, 1253]}, {"v": [1245, 2658]}, {"v": [1246, 2660]}, {"v": [1247, 2659]}, {"v": [2656, 2661]}, {"v": [2667, 2668]}, {"v": [2638, 2668]}, {"v": [2664, 2667]}, {"v": [1239, 2638]}, {"v": [1239, 2664]}, {"v": [535, 536]}, {"v": [533, 2669]}, {"v": [535, 2671]}, {"v": [2669, 2671]}, {"v": [1256, 2670]}, {"v": [2669, 2670]}, {"v": [1284, 2673]}, {"v": [1040, 2675]}, {"v": [1259, 2676]}, {"v": [1262, 1263]}, {"v": [2675, 2676]}, {"v": [2679, 2682]}, {"v": [2679, 2680]}, {"v": [2680, 2684]}, {"v": [2681, 2682]}, {"v": [2681, 2683]}, {"v": [2683, 2684]}, {"v": [1260, 2680]}, {"v": [1031, 2679]}, {"v": [2676, 2684]}, {"v": [2675, 2677]}, {"v": [2677, 2678]}, {"v": [2678, 2683]}, {"v": [1269, 1271]}, {"v": [1271, 2688]}, {"v": [541, 2686]}, {"v": [2686, 2688]}, {"v": [2689, 2692]}, {"v": [2689, 2694]}, {"v": [2690, 2691]}, {"v": [2690, 2693]}, {"v": [2691, 2692]}, {"v": [2693, 2695]}, {"v": [2694, 2695]}, {"v": [1264, 2689]}, {"v": [1266, 2692]}, {"v": [539, 2694]}, {"v": [1261, 1290]}, {"v": [1261, 2695]}, {"v": [1265, 2698]}, {"v": [2691, 2697]}, {"v": [2697, 2698]}, {"v": [2705, 2706]}, {"v": [2705, 2707]}, {"v": [2706, 2709]}, {"v": [2707, 2708]}, {"v": [2708, 2710]}, {"v": [2709, 2710]}, {"v": [2696, 2699]}, {"v": [2696, 2698]}, {"v": [2697, 2705]}, {"v": [2699, 2700]}, {"v": [2700, 2706]}, {"v": [2690, 2707]}, {"v": [2685, 2687]}, {"v": [2687, 2708]}, {"v": [2685, 2693]}, {"v": [1270, 1271]}, {"v": [2687, 2688]}, {"v": [1270, 2710]}, {"v": [553, 2719]}, {"v": [1041, 2540]}, {"v": [1041, 2720]}, {"v": [2719, 2720]}, {"v": [1299, 2538]}, {"v": [1298, 2721]}, {"v": [1299, 2723]}, {"v": [2721, 2723]}, {"v": [2718, 2719]}, {"v": [2718, 2722]}, {"v": [2721, 2722]}, {"v": [1258, 1299]}, {"v": [1257, 1258]}, {"v": [1257, 2724]}, {"v": [2723, 2724]}, {"v": [1302, 2729]}, {"v": [1029, 1302]}, {"v": [1028, 1029]}, {"v": [1028, 1301]}, {"v": [1301, 2731]}, {"v": [2729, 2731]}, {"v": [1300, 2725]}, {"v": [1300, 1301]}, {"v": [2725, 2726]}, {"v": [2726, 2730]}, {"v": [2730, 2731]}, {"v": [2718, 2733]}, {"v": [2720, 2728]}, {"v": [2728, 2735]}, {"v": [2733, 2735]}, {"v": [2736, 2737]}, {"v": [1308, 2736]}, {"v": [1306, 2736]}, {"v": [1303, 2737]}, {"v": [81, 2737]}, {"v": [2738, 2740]}, {"v": [2738, 2739]}, {"v": [2739, 2743]}, {"v": [2740, 2741]}, {"v": [2741, 2742]}, {"v": [2742, 2743]}, {"v": [574, 2738]}, {"v": [1393, 1395]}, {"v": [1393, 2740]}, {"v": [1316, 2739]}, {"v": [1315, 2743]}, {"v": [616, 2742]}, {"v": [617, 1409]}, {"v": [617, 2741]}, {"v": [583, 2746]}, {"v": [1319, 2747]}, {"v": [2746, 2747]}, {"v": [2748, 2749]}, {"v": [2748, 2752]}, {"v": [2749, 2750]}, {"v": [2750, 2751]}, {"v": [2751, 2753]}, {"v": [2752, 2753]}, {"v": [134, 2748]}, {"v": [1320, 2749]}, {"v": [1324, 2752]}, {"v": [2744, 2747]}, {"v": [2744, 2750]}, {"v": [1330, 2753]}, {"v": [2754, 2757]}, {"v": [2754, 2758]}, {"v": [2755, 2759]}, {"v": [2755, 2756]}, {"v": [2756, 2757]}, {"v": [2758, 2759]}, {"v": [1350, 2755]}, {"v": [2746, 2756]}, {"v": [2744, 2745]}, {"v": [2745, 2757]}, {"v": [1331, 1333]}, {"v": [581, 2760]}, {"v": [1331, 2762]}, {"v": [2760, 2762]}, {"v": [274, 2758]}, {"v": [2754, 2761]}, {"v": [2760, 2761]}, {"v": [2766, 2770]}, {"v": [2766, 2767]}, {"v": [2767, 2768]}, {"v": [2768, 2769]}, {"v": [2769, 2770]}, {"v": [1358, 1360]}, {"v": [1358, 2770]}, {"v": [1356, 2766]}, {"v": [1713, 1715]}, {"v": [1715, 2767]}, {"v": [1716, 2619]}, {"v": [1236, 2768]}, {"v": [1715, 1716]}, {"v": [1230, 2769]}, {"v": [1231, 2771]}, {"v": [1358, 2772]}, {"v": [2771, 2772]}, {"v": [1357, 2774]}, {"v": [2772, 2774]}, {"v": [359, 1720]}, {"v": [1719, 1720]}, {"v": [1719, 2773]}, {"v": [2773, 2774]}, {"v": [1364, 1365]}, {"v": [1365, 2778]}, {"v": [1366, 2775]}, {"v": [2775, 2778]}, {"v": [236, 584]}, {"v": [535, 2776]}, {"v": [584, 2777]}, {"v": [2776, 2777]}, {"v": [1379, 1380]}, {"v": [1365, 1380]}, {"v": [584, 1379]}, {"v": [2777, 2778]}, {"v": [2779, 2780]}, {"v": [1374, 2780]}, {"v": [1376, 2779]}, {"v": [1488, 2779]}, {"v": [1373, 2780]}, {"v": [2784, 2787]}, {"v": [2784, 2785]}, {"v": [2785, 2786]}, {"v": [2786, 2789]}, {"v": [2787, 2788]}, {"v": [2788, 2789]}, {"v": [1361, 2784]}, {"v": [1363, 2787]}, {"v": [1378, 2785]}, {"v": [2781, 2782]}, {"v": [2782, 2786]}, {"v": [1377, 2781]}, {"v": [1380, 2788]}, {"v": [2793, 2796]}, {"v": [2793, 2794]}, {"v": [2794, 2798]}, {"v": [2795, 2797]}, {"v": [2795, 2796]}, {"v": [2797, 2798]}, {"v": [2782, 2783]}, {"v": [2783, 2793]}, {"v": [2789, 2794]}, {"v": [1379, 2798]}, {"v": [599, 2795]}, {"v": [1370, 2797]}, {"v": [283, 2791]}, {"v": [2790, 2791]}, {"v": [2790, 2796]}, {"v": [2799, 2804]}, {"v": [1416, 2799]}, {"v": [1385, 1417]}, {"v": [1385, 2801]}, {"v": [1416, 1417]}, {"v": [2801, 2804]}, {"v": [1388, 1390]}, {"v": [1385, 1390]}, {"v": [1387, 2802]}, {"v": [2801, 2802]}, {"v": [2805, 2810]}, {"v": [2805, 2806]}, {"v": [2806, 2807]}, {"v": [2807, 2808]}, {"v": [2808, 2809]}, {"v": [2809, 2810]}, {"v": [2799, 2806]}, {"v": [2800, 2807]}, {"v": [2800, 2803]}, {"v": [2803, 2804]}, {"v": [1404, 1405]}, {"v": [1405, 2810]}, {"v": [2764, 2765]}, {"v": [2765, 2809]}, {"v": [1404, 2764]}, {"v": [2808, 2814]}, {"v": [1392, 2800]}, {"v": [1392, 2812]}, {"v": [2812, 2814]}, {"v": [2763, 2765]}, {"v": [2763, 2813]}, {"v": [2813, 2814]}, {"v": [613, 2816]}, {"v": [1396, 2817]}, {"v": [2816, 2817]}, {"v": [1389, 1390]}, {"v": [1389, 2818]}, {"v": [1417, 2819]}, {"v": [2818, 2819]}, {"v": [1416, 2821]}, {"v": [2805, 2820]}, {"v": [2820, 2821]}, {"v": [2822, 2823]}, {"v": [1418, 2823]}, {"v": [1431, 2822]}, {"v": [324, 1618]}, {"v": [1620, 2827]}, {"v": [1459, 2828]}, {"v": [2827, 2828]}, {"v": [706, 1621]}, {"v": [1462, 2829]}, {"v": [2827, 2829]}, {"v": [2831, 2834]}, {"v": [2831, 2833]}, {"v": [2832, 2833]}, {"v": [2832, 2835]}, {"v": [2834, 2836]}, {"v": [2835, 2836]}, {"v": [642, 2833]}, {"v": [1460, 2831]}, {"v": [1638, 2832]}, {"v": [1458, 2835]}, {"v": [2828, 2830]}, {"v": [2830, 2836]}, {"v": [2834, 2837]}, {"v": [1461, 2840]}, {"v": [2837, 2840]}, {"v": [1451, 1455]}, {"v": [1451, 2839]}, {"v": [2839, 2840]}, {"v": [1470, 2841]}, {"v": [1470, 1471]}, {"v": [1472, 2844]}, {"v": [2841, 2844]}, {"v": [1425, 2843]}, {"v": [2843, 2844]}, {"v": [1474, 2824]}, {"v": [1474, 2846]}, {"v": [2824, 2826]}, {"v": [1475, 2826]}, {"v": [1475, 2845]}, {"v": [2845, 2846]}, {"v": [1470, 1474]}, {"v": [1469, 2847]}, {"v": [2846, 2847]}, {"v": [1468, 2848]}, {"v": [2847, 2848]}, {"v": [1485, 2850]}, {"v": [1481, 2849]}, {"v": [2849, 2850]}, {"v": [2851, 2856]}, {"v": [2851, 2852]}, {"v": [2852, 2853]}, {"v": [2853, 2854]}, {"v": [2854, 2855]}, {"v": [2855, 2856]}, {"v": [1486, 2851]}, {"v": [2850, 2856]}, {"v": [655, 1498]}, {"v": [1489, 2859]}, {"v": [1498, 2860]}, {"v": [2859, 2860]}, {"v": [2863, 2864]}, {"v": [2864, 2865]}, {"v": [2861, 2865]}, {"v": [2861, 2862]}, {"v": [2862, 2863]}, {"v": [1491, 2863]}, {"v": [1492, 2864]}, {"v": [2857, 2859]}, {"v": [1489, 2865]}, {"v": [2857, 2861]}, {"v": [1494, 1496]}, {"v": [1496, 2862]}, {"v": [2866, 2869]}, {"v": [2866, 2867]}, {"v": [2867, 2868]}, {"v": [2868, 2871]}, {"v": [2869, 2870]}, {"v": [2870, 2871]}, {"v": [1410, 1412]}, {"v": [614, 2869]}, {"v": [614, 1410]}, {"v": [1406, 2866]}, {"v": [1495, 2867]}, {"v": [1496, 2868]}, {"v": [2857, 2871]}, {"v": [2858, 2870]}, {"v": [1497, 2858]}, {"v": [614, 615]}, {"v": [615, 1497]}, {"v": [2858, 2860]}, {"v": [2872, 2875]}, {"v": [2872, 2873]}, {"v": [2873, 2876]}, {"v": [2874, 2877]}, {"v": [2874, 2875]}, {"v": [2876, 2877]}, {"v": [1497, 2875]}, {"v": [1498, 2872]}, {"v": [658, 2873]}, {"v": [656, 2876]}, {"v": [1414, 2853]}, {"v": [2852, 2877]}, {"v": [1414, 1415]}, {"v": [1415, 2874]}, {"v": [615, 1413]}, {"v": [1413, 1415]}, {"v": [690, 691]}, {"v": [691, 2879]}, {"v": [1578, 2880]}, {"v": [2879, 2880]}, {"v": [2879, 2882]}, {"v": [2881, 2882]}, {"v": [691, 2881]}, {"v": [694, 2881]}, {"v": [919, 2884]}, {"v": [1903, 2886]}, {"v": [2884, 2886]}, {"v": [2888, 2891]}, {"v": [2888, 2889]}, {"v": [2889, 2890]}, {"v": [2890, 2893]}, {"v": [2891, 2892]}, {"v": [2892, 2893]}, {"v": [833, 2888]}, {"v": [834, 2891]}, {"v": [372, 2889]}, {"v": [2884, 2892]}, {"v": [2885, 2886]}, {"v": [2883, 2893]}, {"v": [2883, 2885]}, {"v": [922, 2898]}, {"v": [851, 2897]}, {"v": [2897, 2898]}, {"v": [316, 2899]}, {"v": [2898, 2899]}, {"v": [1510, 2900]}, {"v": [689, 1583]}, {"v": [1583, 1584]}, {"v": [2899, 2900]}, {"v": [2901, 2904]}, {"v": [2901, 2902]}, {"v": [2902, 2903]}, {"v": [2903, 2906]}, {"v": [2904, 2905]}, {"v": [2905, 2906]}, {"v": [1640, 2901]}, {"v": [710, 2904]}, {"v": [1628, 1641]}, {"v": [1516, 2902]}, {"v": [1516, 1628]}, {"v": [1515, 1516]}, {"v": [1515, 1648]}, {"v": [1649, 2903]}, {"v": [1653, 2906]}, {"v": [711, 1653]}, {"v": [326, 670]}, {"v": [670, 1652]}, {"v": [1652, 2905]}, {"v": [1790, 1791]}, {"v": [864, 1791]}, {"v": [1790, 2907]}, {"v": [668, 2908]}, {"v": [668, 864]}, {"v": [2907, 2908]}, {"v": [669, 670]}, {"v": [1652, 2910]}, {"v": [668, 669]}, {"v": [2908, 2910]}, {"v": [1653, 2909]}, {"v": [2909, 2910]}, {"v": [2911, 2915]}, {"v": [2911, 2912]}, {"v": [2912, 2913]}, {"v": [2913, 2914]}, {"v": [2914, 2916]}, {"v": [2915, 2916]}, {"v": [1529, 2911]}, {"v": [1531, 2915]}, {"v": [2907, 2914]}, {"v": [1790, 1792]}, {"v": [1537, 1792]}, {"v": [1537, 2913]}, {"v": [2909, 2916]}, {"v": [1534, 2917]}, {"v": [666, 667]}, {"v": [666, 2920]}, {"v": [2917, 2920]}, {"v": [1588, 1589]}, {"v": [1588, 2919]}, {"v": [313, 2918]}, {"v": [2918, 2919]}, {"v": [692, 1587]}, {"v": [666, 692]}, {"v": [1587, 1588]}, {"v": [2919, 2920]}, {"v": [2922, 2924]}, {"v": [2922, 2927]}, {"v": [2923, 2925]}, {"v": [2923, 2926]}, {"v": [2924, 2925]}, {"v": [2926, 2927]}, {"v": [681, 682]}, {"v": [682, 2922]}, {"v": [1554, 2924]}, {"v": [1539, 2925]}, {"v": [1540, 2923]}, {"v": [2912, 2926]}, {"v": [1536, 2927]}, {"v": [1536, 1537]}, {"v": [2928, 2930]}, {"v": [2928, 2929]}, {"v": [2929, 2931]}, {"v": [2930, 2932]}, {"v": [2931, 2933]}, {"v": [2932, 2933]}, {"v": [295, 2928]}, {"v": [311, 2930]}, {"v": [1560, 2929]}, {"v": [1562, 2931]}, {"v": [314, 2932]}, {"v": [686, 2933]}, {"v": [692, 1573]}, {"v": [317, 2934]}, {"v": [1573, 2935]}, {"v": [2934, 2935]}, {"v": [2894, 2936]}, {"v": [1505, 2894]}, {"v": [2934, 2936]}, {"v": [2937, 2940]}, {"v": [2937, 2938]}, {"v": [2938, 2941]}, {"v": [2939, 2942]}, {"v": [2939, 2940]}, {"v": [2941, 2942]}, {"v": [1587, 2937]}, {"v": [1590, 2940]}, {"v": [1572, 1573]}, {"v": [1572, 2938]}, {"v": [1585, 1586]}, {"v": [1572, 1586]}, {"v": [1579, 2941]}, {"v": [1569, 2939]}, {"v": [1582, 2942]}, {"v": [1580, 1581]}, {"v": [1422, 2945]}, {"v": [1602, 2943]}, {"v": [2943, 2945]}, {"v": [2842, 2843]}, {"v": [2842, 2944]}, {"v": [1426, 2946]}, {"v": [2944, 2946]}, {"v": [2945, 2946]}, {"v": [2947, 2952]}, {"v": [2947, 2949]}, {"v": [2948, 2949]}, {"v": [2948, 2950]}, {"v": [2950, 2951]}, {"v": [2951, 2952]}, {"v": [1601, 2947]}, {"v": [2943, 2952]}, {"v": [701, 2949]}, {"v": [1447, 1449]}, {"v": [1447, 2948]}, {"v": [2944, 2951]}, {"v": [1612, 2953]}, {"v": [1610, 1611]}, {"v": [1610, 2956]}, {"v": [2953, 2956]}, {"v": [703, 2954]}, {"v": [2953, 2954]}, {"v": [1720, 1721]}, {"v": [1721, 2955]}, {"v": [2954, 2955]}, {"v": [2957, 2960]}, {"v": [2957, 2958]}, {"v": [2958, 2959]}, {"v": [2959, 2961]}, {"v": [2960, 2961]}, {"v": [1632, 2957]}, {"v": [708, 2960]}, {"v": [1515, 2958]}, {"v": [1627, 1628]}, {"v": [1615, 2959]}, {"v": [1615, 1627]}, {"v": [1614, 1619]}, {"v": [1614, 2961]}, {"v": [322, 2962]}, {"v": [1609, 2964]}, {"v": [2962, 2964]}, {"v": [1622, 2963]}, {"v": [2962, 2963]}, {"v": [1608, 2965]}, {"v": [1608, 1610]}, {"v": [2964, 2965]}, {"v": [1617, 2966]}, {"v": [1623, 2967]}, {"v": [2966, 2967]}, {"v": [2963, 2970]}, {"v": [2967, 2970]}, {"v": [2965, 2969]}, {"v": [2969, 2970]}, {"v": [2613, 2614]}, {"v": [1624, 2614]}, {"v": [1624, 2971]}, {"v": [2617, 2972]}, {"v": [2613, 2617]}, {"v": [2971, 2972]}, {"v": [1629, 1645]}, {"v": [1629, 2978]}, {"v": [1630, 2979]}, {"v": [2978, 2979]}, {"v": [782, 783]}, {"v": [787, 2981]}, {"v": [783, 2982]}, {"v": [2981, 2982]}, {"v": [788, 2984]}, {"v": [795, 2983]}, {"v": [2983, 2984]}, {"v": [721, 1655]}, {"v": [332, 2990]}, {"v": [1655, 2989]}, {"v": [2989, 2990]}, {"v": [2991, 2995]}, {"v": [2991, 2992]}, {"v": [2992, 2993]}, {"v": [2993, 2994]}, {"v": [2994, 2996]}, {"v": [2995, 2996]}, {"v": [1225, 1228]}, {"v": [1228, 2991]}, {"v": [1656, 2992]}, {"v": [2609, 2610]}, {"v": [2610, 2993]}, {"v": [1657, 2609]}, {"v": [2608, 2610]}, {"v": [2611, 2612]}, {"v": [2612, 2994]}, {"v": [2608, 2611]}, {"v": [1235, 2623]}, {"v": [1235, 2996]}, {"v": [2612, 2628]}, {"v": [1018, 1019]}, {"v": [1019, 3004]}, {"v": [1017, 1018]}, {"v": [1017, 2202]}, {"v": [2202, 3005]}, {"v": [3004, 3005]}, {"v": [722, 3006]}, {"v": [1655, 3002]}, {"v": [3002, 3007]}, {"v": [3006, 3007]}, {"v": [734, 3012]}, {"v": [1684, 3013]}, {"v": [3012, 3013]}, {"v": [333, 3016]}, {"v": [343, 3014]}, {"v": [3014, 3016]}, {"v": [736, 3015]}, {"v": [3015, 3016]}, {"v": [3017, 3018]}, {"v": [3017, 3019]}, {"v": [3018, 3022]}, {"v": [3019, 3020]}, {"v": [3020, 3021]}, {"v": [3021, 3022]}, {"v": [765, 767]}, {"v": [765, 766]}, {"v": [767, 3017]}, {"v": [1688, 3018]}, {"v": [1687, 3022]}, {"v": [1685, 1686]}, {"v": [1686, 3019]}, {"v": [1681, 3020]}, {"v": [1682, 1685]}, {"v": [336, 3021]}, {"v": [3028, 3029]}, {"v": [3028, 3030]}, {"v": [3029, 3033]}, {"v": [3030, 3031]}, {"v": [3031, 3032]}, {"v": [3032, 3033]}, {"v": [1716, 3029]}, {"v": [1714, 3028]}, {"v": [2759, 3030]}, {"v": [1718, 3033]}, {"v": [1718, 2621]}, {"v": [780, 3031]}, {"v": [779, 1717]}, {"v": [1717, 3032]}, {"v": [1338, 3034]}, {"v": [1717, 3035]}, {"v": [3034, 3035]}, {"v": [1718, 3036]}, {"v": [3035, 3036]}, {"v": [791, 792]}, {"v": [791, 3038]}, {"v": [792, 793]}, {"v": [1730, 3039]}, {"v": [3038, 3039]}, {"v": [1734, 3043]}, {"v": [0, 3041]}, {"v": [3041, 3043]}, {"v": [797, 1732]}, {"v": [1732, 3042]}, {"v": [3041, 3042]}, {"v": [2198, 2199]}, {"v": [1016, 2199]}, {"v": [1738, 3046]}, {"v": [2198, 3045]}, {"v": [3045, 3046]}, {"v": [806, 1771]}, {"v": [385, 3048]}, {"v": [1748, 3051]}, {"v": [1749, 3049]}, {"v": [3049, 3051]}, {"v": [819, 1746]}, {"v": [819, 820]}, {"v": [1746, 3050]}, {"v": [3050, 3051]}, {"v": [3052, 3053]}, {"v": [3052, 3055]}, {"v": [3053, 3057]}, {"v": [3054, 3055]}, {"v": [3054, 3056]}, {"v": [3056, 3057]}, {"v": [838, 3052]}, {"v": [837, 838]}, {"v": [837, 1768]}, {"v": [1768, 1769]}, {"v": [1756, 1769]}, {"v": [1756, 3053]}, {"v": [1755, 3057]}, {"v": [1759, 1760]}, {"v": [1756, 1759]}, {"v": [1910, 1911]}, {"v": [1911, 3054]}, {"v": [373, 3056]}, {"v": [3058, 3059]}, {"v": [3058, 3061]}, {"v": [3059, 3063]}, {"v": [3060, 3061]}, {"v": [3060, 3062]}, {"v": [3062, 3063]}, {"v": [1758, 3059]}, {"v": [1759, 3058]}, {"v": [1769, 1770]}, {"v": [1770, 3061]}, {"v": [840, 3063]}, {"v": [3047, 3048]}, {"v": [3047, 3060]}, {"v": [385, 3062]}, {"v": [3064, 3069]}, {"v": [3064, 3065]}, {"v": [3065, 3066]}, {"v": [3066, 3067]}, {"v": [3067, 3068]}, {"v": [3068, 3069]}, {"v": [1763, 3064]}, {"v": [1761, 3069]}, {"v": [1852, 3065]}, {"v": [1853, 3066]}, {"v": [1906, 3068]}, {"v": [1740, 3071]}, {"v": [1771, 3070]}, {"v": [3070, 3071]}, {"v": [1800, 1803]}, {"v": [1800, 3073]}, {"v": [1801, 3072]}, {"v": [1802, 1803]}, {"v": [3072, 3073]}, {"v": [1804, 1805]}, {"v": [1805, 3075]}, {"v": [867, 1804]}, {"v": [867, 1800]}, {"v": [3073, 3075]}, {"v": [1884, 3077]}, {"v": [1882, 3079]}, {"v": [3077, 3079]}, {"v": [913, 3081]}, {"v": [1877, 3085]}, {"v": [3081, 3085]}, {"v": [1813, 3082]}, {"v": [3081, 3082]}, {"v": [1838, 1839]}, {"v": [1926, 3091]}, {"v": [1838, 1926]}, {"v": [1841, 3090]}, {"v": [3090, 3091]}, {"v": [1926, 1929]}, {"v": [1928, 1929]}, {"v": [1927, 3092]}, {"v": [3091, 3092]}, {"v": [3093, 3096]}, {"v": [3093, 3094]}, {"v": [3094, 3097]}, {"v": [3095, 3096]}, {"v": [3095, 3098]}, {"v": [3097, 3098]}, {"v": [1851, 3096]}, {"v": [1847, 3093]}, {"v": [891, 3094]}, {"v": [387, 3097]}, {"v": [387, 2002]}, {"v": [2002, 2003]}, {"v": [1850, 3095]}, {"v": [1850, 1883]}, {"v": [1849, 1850]}, {"v": [1849, 3103]}, {"v": [3098, 3102]}, {"v": [3102, 3103]}, {"v": [3100, 3104]}, {"v": [387, 3100]}, {"v": [3102, 3104]}, {"v": [396, 3107]}, {"v": [1858, 3108]}, {"v": [3107, 3108]}, {"v": [1856, 3110]}, {"v": [3108, 3112]}, {"v": [3110, 3112]}, {"v": [1864, 3111]}, {"v": [1871, 1872]}, {"v": [3110, 3111]}, {"v": [1861, 3113]}, {"v": [3111, 3113]}, {"v": [872, 3117]}, {"v": [880, 3116]}, {"v": [871, 879]}, {"v": [3116, 3117]}, {"v": [1803, 3118]}, {"v": [3117, 3119]}, {"v": [3118, 3119]}, {"v": [3114, 3115]}, {"v": [3114, 3116]}, {"v": [3115, 3120]}, {"v": [3119, 3120]}, {"v": [1951, 1952]}, {"v": [947, 948]}, {"v": [947, 3122]}, {"v": [1951, 3123]}, {"v": [3122, 3123]}, {"v": [392, 393]}, {"v": [393, 926]}, {"v": [392, 3121]}, {"v": [3121, 3125]}, {"v": [926, 3124]}, {"v": [3124, 3125]}, {"v": [926, 927]}, {"v": [927, 928]}, {"v": [928, 3126]}, {"v": [3124, 3127]}, {"v": [3126, 3127]}, {"v": [1764, 3130]}, {"v": [1766, 1767]}, {"v": [1766, 3131]}, {"v": [3130, 3131]}, {"v": [3132, 3133]}, {"v": [1918, 3133]}, {"v": [3134, 3135]}, {"v": [3134, 3138]}, {"v": [3135, 3136]}, {"v": [3136, 3137]}, {"v": [3137, 3139]}, {"v": [3138, 3139]}, {"v": [1922, 1925]}, {"v": [1925, 3134]}, {"v": [1919, 1921]}, {"v": [1919, 1922]}, {"v": [1921, 3135]}, {"v": [1934, 3138]}, {"v": [1924, 1925]}, {"v": [1931, 1932]}, {"v": [1932, 3136]}, {"v": [1920, 1921]}, {"v": [1920, 1931]}, {"v": [1930, 1932]}, {"v": [932, 3137]}, {"v": [931, 1930]}, {"v": [1935, 1938]}, {"v": [1938, 3139]}, {"v": [1937, 1938]}, {"v": [1933, 1937]}, {"v": [3147, 3148]}, {"v": [3147, 3149]}, {"v": [3148, 3150]}, {"v": [3149, 3152]}, {"v": [3150, 3151]}, {"v": [3151, 3152]}, {"v": [1939, 1941]}, {"v": [1941, 3148]}, {"v": [1942, 3150]}, {"v": [404, 408]}, {"v": [940, 3149]}, {"v": [1936, 3152]}, {"v": [1937, 3151]}, {"v": [3155, 3158]}, {"v": [3155, 3159]}, {"v": [3156, 3160]}, {"v": [3156, 3157]}, {"v": [3157, 3158]}, {"v": [3159, 3160]}, {"v": [1957, 1960]}, {"v": [1958, 3155]}, {"v": [1959, 3158]}, {"v": [1959, 1960]}, {"v": [1950, 3160]}, {"v": [1950, 1951]}, {"v": [1953, 3156]}, {"v": [1956, 1971]}, {"v": [1956, 3157]}, {"v": [3161, 3162]}, {"v": [3161, 3164]}, {"v": [3162, 3163]}, {"v": [3163, 3165]}, {"v": [3164, 3165]}, {"v": [3153, 3154]}, {"v": [3154, 3162]}, {"v": [1962, 3153]}, {"v": [1961, 1962]}, {"v": [1961, 3163]}, {"v": [1913, 1914]}, {"v": [1913, 1961]}, {"v": [2010, 3165]}, {"v": [1913, 3168]}, {"v": [1917, 3167]}, {"v": [3167, 3168]}, {"v": [944, 3169]}, {"v": [944, 1962]}, {"v": [3168, 3169]}, {"v": [944, 945]}, {"v": [945, 1968]}, {"v": [1966, 3170]}, {"v": [3169, 3170]}, {"v": [1977, 1979]}, {"v": [1977, 1978]}, {"v": [1978, 3171]}, {"v": [1980, 3174]}, {"v": [3171, 3174]}, {"v": [392, 3172]}, {"v": [3121, 3122]}, {"v": [947, 3173]}, {"v": [3172, 3173]}, {"v": [3173, 3174]}, {"v": [3175, 3176]}, {"v": [1987, 1988]}, {"v": [1988, 3175]}, {"v": [2408, 3176]}, {"v": [1987, 2408]}, {"v": [953, 955]}, {"v": [409, 953]}, {"v": [955, 3187]}, {"v": [409, 1985]}, {"v": [1985, 3186]}, {"v": [3186, 3187]}, {"v": [1981, 3188]}, {"v": [1982, 1984]}, {"v": [1982, 3189]}, {"v": [3188, 3189]}, {"v": [955, 956]}, {"v": [956, 1982]}, {"v": [3187, 3190]}, {"v": [3189, 3190]}, {"v": [3184, 3186]}, {"v": [3184, 3185]}, {"v": [3185, 3191]}, {"v": [3190, 3191]}, {"v": [185, 3198]}, {"v": [53, 185]}, {"v": [412, 1986]}, {"v": [1986, 3199]}, {"v": [3198, 3199]}, {"v": [3201, 3202]}, {"v": [987, 3201]}, {"v": [2086, 2087]}, {"v": [987, 2087]}, {"v": [2086, 3202]}, {"v": [1922, 3205]}, {"v": [1923, 3203]}, {"v": [3203, 3205]}, {"v": [1989, 3204]}, {"v": [3203, 3204]}, {"v": [1131, 3206]}, {"v": [1132, 2004]}, {"v": [2004, 3207]}, {"v": [3206, 3207]}, {"v": [2006, 3209]}, {"v": [2444, 2445]}, {"v": [2445, 3208]}, {"v": [965, 2444]}, {"v": [3208, 3209]}, {"v": [968, 3212]}, {"v": [967, 968]}, {"v": [966, 2009]}, {"v": [2009, 3212]}, {"v": [898, 3213]}, {"v": [2009, 3214]}, {"v": [3213, 3214]}, {"v": [3212, 3215]}, {"v": [3214, 3215]}, {"v": [1837, 1840]}, {"v": [1837, 3216]}, {"v": [1838, 3217]}, {"v": [3216, 3217]}, {"v": [3218, 3222]}, {"v": [3218, 3219]}, {"v": [3219, 3220]}, {"v": [3220, 3221]}, {"v": [3221, 3223]}, {"v": [3222, 3223]}, {"v": [1929, 3222]}, {"v": [1844, 3218]}, {"v": [407, 3219]}, {"v": [2013, 2014]}, {"v": [2014, 3220]}, {"v": [406, 2013]}, {"v": [3217, 3223]}, {"v": [3226, 3227]}, {"v": [2016, 3227]}, {"v": [3164, 3226]}, {"v": [2016, 3161]}, {"v": [2012, 3226]}, {"v": [2020, 2022]}, {"v": [2020, 2021]}, {"v": [2021, 3229]}, {"v": [2022, 2023]}, {"v": [2023, 3231]}, {"v": [3229, 3231]}, {"v": [3234, 3235]}, {"v": [3235, 3236]}, {"v": [3232, 3233]}, {"v": [3232, 3234]}, {"v": [3233, 3238]}, {"v": [3236, 3238]}, {"v": [969, 2021]}, {"v": [969, 3237]}, {"v": [3229, 3233]}, {"v": [3237, 3238]}, {"v": [3230, 3231]}, {"v": [3230, 3241]}, {"v": [3232, 3240]}, {"v": [3240, 3241]}, {"v": [3142, 3143]}, {"v": [3089, 3143]}, {"v": [3142, 3257]}, {"v": [3088, 3089]}, {"v": [3088, 3255]}, {"v": [3255, 3257]}, {"v": [1831, 3141]}, {"v": [3141, 3142]}, {"v": [1832, 3258]}, {"v": [3257, 3258]}, {"v": [3261, 3262]}, {"v": [3261, 3263]}, {"v": [3262, 3266]}, {"v": [3263, 3264]}, {"v": [3264, 3265]}, {"v": [3265, 3266]}, {"v": [2049, 3262]}, {"v": [2059, 3261]}, {"v": [982, 3263]}, {"v": [2054, 3266]}, {"v": [984, 3264]}, {"v": [3271, 3274]}, {"v": [3271, 3272]}, {"v": [3272, 3273]}, {"v": [3273, 3275]}, {"v": [3274, 3275]}, {"v": [2057, 2065]}, {"v": [2057, 3271]}, {"v": [2062, 3274]}, {"v": [3267, 3273]}, {"v": [3267, 3270]}, {"v": [3268, 3275]}, {"v": [3268, 3269]}, {"v": [3269, 3270]}, {"v": [415, 977]}, {"v": [415, 3268]}, {"v": [979, 980]}, {"v": [980, 2071]}, {"v": [979, 1011]}, {"v": [2071, 3278]}, {"v": [1011, 3279]}, {"v": [3278, 3279]}, {"v": [3276, 3277]}, {"v": [3277, 3280]}, {"v": [3267, 3276]}, {"v": [3270, 3281]}, {"v": [3280, 3281]}, {"v": [3285, 3286]}, {"v": [3285, 3288]}, {"v": [3286, 3287]}, {"v": [3287, 3291]}, {"v": [3288, 3289]}, {"v": [3289, 3290]}, {"v": [3290, 3291]}, {"v": [2072, 3285]}, {"v": [2072, 2303]}, {"v": [3282, 3288]}, {"v": [2303, 3282]}, {"v": [3282, 3283]}, {"v": [3281, 3283]}, {"v": [3280, 3289]}, {"v": [2071, 3290]}, {"v": [3277, 3278]}, {"v": [980, 3293]}, {"v": [3291, 3294]}, {"v": [3293, 3294]}, {"v": [3297, 3298]}, {"v": [3296, 3298]}, {"v": [3201, 3298]}, {"v": [987, 2077]}, {"v": [2077, 3296]}, {"v": [983, 3297]}, {"v": [2321, 2322]}, {"v": [2325, 2326]}, {"v": [2326, 3301]}, {"v": [2321, 3299]}, {"v": [3299, 3301]}, {"v": [3301, 3302]}, {"v": [2080, 3302]}, {"v": [2080, 3304]}, {"v": [2326, 3305]}, {"v": [3304, 3305]}, {"v": [2329, 2330]}, {"v": [2330, 3306]}, {"v": [3305, 3306]}, {"v": [3307, 3310]}, {"v": [3307, 3309]}, {"v": [3308, 3309]}, {"v": [3308, 3311]}, {"v": [3310, 3312]}, {"v": [3311, 3312]}, {"v": [2086, 2088]}, {"v": [2087, 3307]}, {"v": [2088, 3303]}, {"v": [3303, 3310]}, {"v": [2077, 2084]}, {"v": [2084, 3309]}, {"v": [2082, 2085]}, {"v": [2082, 2083]}, {"v": [2083, 2084]}, {"v": [2085, 3308]}, {"v": [420, 2085]}, {"v": [2079, 3311]}, {"v": [3303, 3306]}, {"v": [3304, 3312]}, {"v": [2080, 2081]}, {"v": [2089, 3313]}, {"v": [2091, 2092]}, {"v": [2092, 3314]}, {"v": [2090, 2091]}, {"v": [3313, 3314]}, {"v": [2484, 2486]}, {"v": [485, 3315]}, {"v": [3313, 3315]}, {"v": [483, 3316]}, {"v": [3315, 3316]}, {"v": [2093, 3319]}, {"v": [2098, 2099]}, {"v": [2094, 3320]}, {"v": [3319, 3320]}, {"v": [2456, 2457]}, {"v": [2457, 3317]}, {"v": [1141, 3322]}, {"v": [3317, 3323]}, {"v": [3322, 3323]}, {"v": [2337, 2339]}, {"v": [2339, 3329]}, {"v": [990, 2337]}, {"v": [988, 3328]}, {"v": [3328, 3329]}, {"v": [2101, 3330]}, {"v": [3328, 3330]}, {"v": [3327, 3329]}, {"v": [3327, 3333]}, {"v": [2338, 2339]}, {"v": [2338, 3335]}, {"v": [3333, 3335]}, {"v": [3336, 3339]}, {"v": [3336, 3337]}, {"v": [3337, 3338]}, {"v": [3338, 3341]}, {"v": [3339, 3340]}, {"v": [3340, 3341]}, {"v": [2118, 2119]}, {"v": [2118, 3339]}, {"v": [2113, 3336]}, {"v": [429, 2070]}, {"v": [2069, 2070]}, {"v": [2069, 3337]}, {"v": [2064, 3341]}, {"v": [2057, 2058]}, {"v": [2058, 3338]}, {"v": [2114, 2115]}, {"v": [2114, 3340]}, {"v": [3342, 3343]}, {"v": [3342, 3344]}, {"v": [3343, 3345]}, {"v": [3344, 3346]}, {"v": [3345, 3347]}, {"v": [3346, 3347]}, {"v": [2114, 3343]}, {"v": [2116, 3342]}, {"v": [2082, 3344]}, {"v": [2118, 3345]}, {"v": [2120, 3347]}, {"v": [3332, 3350]}, {"v": [3332, 3334]}, {"v": [3333, 3348]}, {"v": [3334, 3335]}, {"v": [3348, 3350]}, {"v": [2125, 3349]}, {"v": [173, 3332]}, {"v": [3349, 3350]}, {"v": [3351, 3352]}, {"v": [3351, 3354]}, {"v": [3352, 3356]}, {"v": [3353, 3354]}, {"v": [3353, 3355]}, {"v": [3355, 3356]}, {"v": [2150, 2163]}, {"v": [2150, 3355]}, {"v": [2162, 2163]}, {"v": [2162, 3353]}, {"v": [2168, 2169]}, {"v": [2169, 3358]}, {"v": [2168, 3354]}, {"v": [3351, 3357]}, {"v": [3357, 3358]}, {"v": [2129, 3361]}, {"v": [1002, 2129]}, {"v": [1002, 3360]}, {"v": [3359, 3360]}, {"v": [3359, 3362]}, {"v": [3361, 3362]}, {"v": [2133, 2134]}, {"v": [2134, 2470]}, {"v": [2469, 3372]}, {"v": [2133, 3371]}, {"v": [3371, 3372]}, {"v": [2131, 3377]}, {"v": [2131, 2467]}, {"v": [2134, 3375]}, {"v": [3375, 3377]}, {"v": [2211, 2212]}, {"v": [2131, 2211]}, {"v": [2132, 3376]}, {"v": [3376, 3377]}, {"v": [3379, 3382]}, {"v": [3379, 3381]}, {"v": [3380, 3384]}, {"v": [3380, 3381]}, {"v": [3382, 3383]}, {"v": [3383, 3384]}, {"v": [2144, 3379]}, {"v": [2145, 3382]}, {"v": [1007, 1008]}, {"v": [1008, 2147]}, {"v": [2147, 2149]}, {"v": [2149, 3385]}, {"v": [1007, 3386]}, {"v": [3385, 3386]}, {"v": [1005, 3390]}, {"v": [3381, 3392]}, {"v": [3390, 3392]}, {"v": [3391, 3395]}, {"v": [1006, 3391]}, {"v": [1006, 1008]}, {"v": [2147, 3394]}, {"v": [3394, 3395]}, {"v": [3389, 3396]}, {"v": [3389, 3390]}, {"v": [3391, 3392]}, {"v": [3395, 3396]}, {"v": [3397, 3402]}, {"v": [3397, 3398]}, {"v": [3398, 3399]}, {"v": [3399, 3400]}, {"v": [3400, 3401]}, {"v": [3401, 3402]}, {"v": [2163, 2164]}, {"v": [2164, 3397]}, {"v": [2150, 2151]}, {"v": [2151, 3402]}, {"v": [3393, 3396]}, {"v": [3393, 3398]}, {"v": [3394, 3399]}, {"v": [2148, 2149]}, {"v": [2148, 3400]}, {"v": [3367, 3368]}, {"v": [2158, 3368]}, {"v": [2156, 3409]}, {"v": [2156, 3367]}, {"v": [2158, 3407]}, {"v": [3407, 3409]}, {"v": [2154, 2155]}, {"v": [2154, 3408]}, {"v": [2155, 2157]}, {"v": [2156, 2157]}, {"v": [3408, 3409]}, {"v": [1006, 3412]}, {"v": [2159, 3410]}, {"v": [1007, 2159]}, {"v": [3410, 3412]}, {"v": [3380, 3411]}, {"v": [3411, 3412]}, {"v": [3404, 3405]}, {"v": [3405, 3413]}, {"v": [1000, 3404]}, {"v": [999, 1000]}, {"v": [999, 3414]}, {"v": [3413, 3414]}, {"v": [994, 1001]}, {"v": [999, 1001]}, {"v": [2124, 3415]}, {"v": [3414, 3415]}, {"v": [1003, 3416]}, {"v": [1158, 3417]}, {"v": [3416, 3417]}, {"v": [422, 3418]}, {"v": [3417, 3418]}, {"v": [3389, 3419]}, {"v": [3418, 3419]}, {"v": [3419, 3422]}, {"v": [3393, 3420]}, {"v": [3420, 3422]}, {"v": [2164, 3421]}, {"v": [3420, 3421]}, {"v": [3416, 3423]}, {"v": [3422, 3423]}, {"v": [3424, 3429]}, {"v": [3424, 3425]}, {"v": [3425, 3426]}, {"v": [3426, 3427]}, {"v": [3427, 3428]}, {"v": [3428, 3429]}, {"v": [2171, 3429]}, {"v": [2166, 3424]}, {"v": [3423, 3425]}, {"v": [3421, 3426]}, {"v": [2162, 3427]}, {"v": [2168, 3428]}, {"v": [2169, 2170]}, {"v": [1009, 1010]}, {"v": [1009, 3434]}, {"v": [1010, 3431]}, {"v": [3431, 3432]}, {"v": [3432, 3435]}, {"v": [3434, 3435]}, {"v": [1179, 3437]}, {"v": [2528, 2529]}, {"v": [2528, 3439]}, {"v": [3437, 3439]}, {"v": [2187, 3466]}, {"v": [2188, 2190]}, {"v": [2188, 3465]}, {"v": [3465, 3466]}, {"v": [3467, 3472]}, {"v": [3467, 3468]}, {"v": [3468, 3469]}, {"v": [3469, 3470]}, {"v": [3470, 3471]}, {"v": [3471, 3472]}, {"v": [2191, 2193]}, {"v": [2192, 3467]}, {"v": [2193, 2194]}, {"v": [2194, 3472]}, {"v": [1011, 1012]}, {"v": [3279, 3468]}, {"v": [3276, 3469]}, {"v": [3272, 3470]}, {"v": [2058, 3471]}, {"v": [2069, 2194]}, {"v": [2070, 3475]}, {"v": [430, 3473]}, {"v": [3473, 3475]}, {"v": [2193, 3474]}, {"v": [3474, 3475]}, {"v": [3476, 3478]}, {"v": [3478, 3479]}, {"v": [2198, 3476]}, {"v": [2199, 3481]}, {"v": [3479, 3481]}, {"v": [1014, 1015]}, {"v": [1014, 3480]}, {"v": [3480, 3481]}, {"v": [2202, 3485]}, {"v": [2203, 3483]}, {"v": [2203, 3003]}, {"v": [3003, 3005]}, {"v": [3483, 3485]}, {"v": [3486, 3490]}, {"v": [3486, 3488]}, {"v": [3487, 3489]}, {"v": [3487, 3488]}, {"v": [3489, 3490]}, {"v": [1014, 3487]}, {"v": [1021, 3489]}, {"v": [1019, 2999]}, {"v": [2999, 3000]}, {"v": [3000, 3494]}, {"v": [1018, 3493]}, {"v": [3493, 3494]}, {"v": [3494, 3495]}, {"v": [3495, 3499]}, {"v": [2998, 3000]}, {"v": [2998, 3500]}, {"v": [3499, 3500]}, {"v": [3503, 3506]}, {"v": [3503, 3504]}, {"v": [3504, 3508]}, {"v": [3505, 3506]}, {"v": [3505, 3507]}, {"v": [3507, 3508]}, {"v": [1152, 1155]}, {"v": [1152, 3506]}, {"v": [487, 3503]}, {"v": [438, 2208]}, {"v": [2208, 3504]}, {"v": [3490, 3510]}, {"v": [1020, 2209]}, {"v": [2209, 3511]}, {"v": [3510, 3511]}, {"v": [41, 3513]}, {"v": [2209, 3512]}, {"v": [3512, 3513]}, {"v": [200, 3514]}, {"v": [3513, 3514]}, {"v": [2204, 3486]}, {"v": [2204, 3516]}, {"v": [3510, 3518]}, {"v": [3516, 3518]}, {"v": [1151, 2472]}, {"v": [2471, 3522]}, {"v": [2213, 3520]}, {"v": [1151, 2213]}, {"v": [3520, 3522]}, {"v": [3501, 3502]}, {"v": [3374, 3502]}, {"v": [3373, 3374]}, {"v": [3501, 3521]}, {"v": [3373, 3523]}, {"v": [3521, 3523]}, {"v": [3372, 3373]}, {"v": [3522, 3523]}, {"v": [3524, 3527]}, {"v": [3524, 3528]}, {"v": [3525, 3529]}, {"v": [3525, 3526]}, {"v": [3526, 3527]}, {"v": [3528, 3529]}, {"v": [2218, 2220]}, {"v": [2218, 3524]}, {"v": [2220, 2221]}, {"v": [2219, 3527]}, {"v": [2242, 3528]}, {"v": [2218, 2223]}, {"v": [2223, 2224]}, {"v": [2682, 3525]}, {"v": [1030, 3526]}, {"v": [1050, 3531]}, {"v": [1044, 1050]}, {"v": [2222, 3530]}, {"v": [3530, 3531]}, {"v": [443, 1300]}, {"v": [443, 3544]}, {"v": [1028, 3547]}, {"v": [3544, 3547]}, {"v": [3542, 3543]}, {"v": [3543, 3546]}, {"v": [3540, 3541]}, {"v": [3540, 3542]}, {"v": [3541, 3545]}, {"v": [3545, 3546]}, {"v": [3539, 3543]}, {"v": [3538, 3539]}, {"v": [3538, 3548]}, {"v": [3546, 3548]}, {"v": [1029, 3537]}, {"v": [3537, 3538]}, {"v": [3547, 3548]}, {"v": [3555, 3558]}, {"v": [3555, 3559]}, {"v": [3556, 3560]}, {"v": [3556, 3557]}, {"v": [3557, 3558]}, {"v": [3559, 3560]}, {"v": [3581, 3584]}, {"v": [3581, 3582]}, {"v": [3582, 3583]}, {"v": [3583, 3585]}, {"v": [3584, 3585]}, {"v": [2256, 2277]}, {"v": [2256, 2257]}, {"v": [2257, 3584]}, {"v": [2273, 3581]}, {"v": [2291, 3582]}, {"v": [2255, 2257]}, {"v": [2238, 3585]}, {"v": [444, 2238]}, {"v": [444, 2255]}, {"v": [3592, 3593]}, {"v": [3593, 3594]}, {"v": [3565, 3592]}, {"v": [3563, 3565]}, {"v": [3563, 3595]}, {"v": [3594, 3595]}, {"v": [3563, 3564]}, {"v": [3564, 3566]}, {"v": [3566, 3567]}, {"v": [3567, 3596]}, {"v": [3595, 3596]}, {"v": [3599, 3602]}, {"v": [3599, 3601]}, {"v": [3600, 3601]}, {"v": [3600, 3603]}, {"v": [3602, 3604]}, {"v": [3603, 3604]}, {"v": [2240, 3599]}, {"v": [1052, 2240]}, {"v": [2258, 2259]}, {"v": [1052, 2259]}, {"v": [2258, 3601]}, {"v": [2278, 3603]}, {"v": [2254, 2256]}, {"v": [2254, 3600]}, {"v": [3605, 3606]}, {"v": [3605, 3608]}, {"v": [3606, 3610]}, {"v": [3607, 3608]}, {"v": [3607, 3609]}, {"v": [3609, 3610]}, {"v": [3602, 3606]}, {"v": [2241, 3605]}, {"v": [2240, 2241]}, {"v": [2233, 3608]}, {"v": [2233, 3562]}, {"v": [3561, 3562]}, {"v": [2241, 3561]}, {"v": [3529, 3611]}, {"v": [2681, 3613]}, {"v": [3611, 3613]}, {"v": [1035, 2678]}, {"v": [1035, 3612]}, {"v": [3612, 3613]}, {"v": [2248, 3616]}, {"v": [1054, 2264]}, {"v": [2264, 3617]}, {"v": [3616, 3617]}, {"v": [1049, 3618]}, {"v": [2249, 3619]}, {"v": [3618, 3619]}, {"v": [2243, 3620]}, {"v": [3618, 3620]}, {"v": [3611, 3621]}, {"v": [3620, 3621]}, {"v": [1051, 3626]}, {"v": [1051, 3622]}, {"v": [2251, 3627]}, {"v": [2251, 3623]}, {"v": [3622, 3623]}, {"v": [3626, 3627]}, {"v": [3628, 3630]}, {"v": [3628, 3629]}, {"v": [3629, 3632]}, {"v": [3630, 3633]}, {"v": [3631, 3634]}, {"v": [3631, 3632]}, {"v": [3633, 3634]}, {"v": [2254, 3628]}, {"v": [2255, 3630]}, {"v": [2258, 3629]}, {"v": [2259, 2261]}, {"v": [2260, 2261]}, {"v": [2260, 3632]}, {"v": [3626, 3633]}, {"v": [444, 1051]}, {"v": [3624, 3634]}, {"v": [3624, 3625]}, {"v": [3625, 3627]}, {"v": [3635, 3638]}, {"v": [3635, 3636]}, {"v": [3636, 3639]}, {"v": [3637, 3640]}, {"v": [3637, 3638]}, {"v": [3639, 3640]}, {"v": [2268, 3635]}, {"v": [2269, 3638]}, {"v": [1058, 1059]}, {"v": [1059, 3636]}, {"v": [443, 1043]}, {"v": [1043, 1059]}, {"v": [3544, 3639]}, {"v": [3545, 3640]}, {"v": [1050, 3637]}, {"v": [3531, 3541]}, {"v": [3583, 3641]}, {"v": [2279, 3642]}, {"v": [3641, 3642]}, {"v": [3586, 3587]}, {"v": [3587, 3643]}, {"v": [2280, 3586]}, {"v": [3642, 3643]}, {"v": [3644, 3647]}, {"v": [3644, 3645]}, {"v": [3645, 3649]}, {"v": [3646, 3647]}, {"v": [3646, 3648]}, {"v": [3648, 3649]}, {"v": [2300, 3645]}, {"v": [2302, 3649]}, {"v": [2312, 2313]}, {"v": [2312, 3646]}, {"v": [2313, 2314]}, {"v": [2315, 3647]}, {"v": [2314, 2315]}, {"v": [3283, 3651]}, {"v": [3269, 3650]}, {"v": [3650, 3651]}, {"v": [1000, 3653]}, {"v": [1001, 3652]}, {"v": [3652, 3653]}, {"v": [3654, 3656]}, {"v": [3654, 3655]}, {"v": [3655, 3658]}, {"v": [3656, 3657]}, {"v": [3657, 3659]}, {"v": [3658, 3659]}, {"v": [3653, 3656]}, {"v": [3403, 3404]}, {"v": [3403, 3654]}, {"v": [3284, 3286]}, {"v": [3284, 3655]}, {"v": [2072, 3658]}, {"v": [992, 3662]}, {"v": [2293, 3660]}, {"v": [3660, 3662]}, {"v": [3652, 3663]}, {"v": [3657, 3661]}, {"v": [3661, 3663]}, {"v": [3662, 3663]}, {"v": [3660, 3666]}, {"v": [3661, 3664]}, {"v": [3664, 3666]}, {"v": [2297, 3665]}, {"v": [3665, 3666]}, {"v": [3668, 3669]}, {"v": [3668, 3670]}, {"v": [3669, 3672]}, {"v": [3670, 3671]}, {"v": [3671, 3673]}, {"v": [3672, 3673]}, {"v": [2317, 3670]}, {"v": [2318, 3671]}, {"v": [3673, 3676]}, {"v": [2316, 3677]}, {"v": [3676, 3677]}, {"v": [3672, 3679]}, {"v": [2403, 3669]}, {"v": [2400, 3678]}, {"v": [3678, 3679]}, {"v": [3693, 3698]}, {"v": [3693, 3695]}, {"v": [3694, 3695]}, {"v": [3694, 3696]}, {"v": [3696, 3697]}, {"v": [3697, 3698]}, {"v": [446, 3694]}, {"v": [1079, 3695]}, {"v": [447, 451]}, {"v": [1091, 3696]}, {"v": [1090, 3692]}, {"v": [3692, 3697]}, {"v": [3702, 3704]}, {"v": [3704, 3705]}, {"v": [3701, 3705]}, {"v": [3701, 3703]}, {"v": [3702, 3703]}, {"v": [2331, 2332]}, {"v": [2332, 3701]}, {"v": [2328, 3703]}, {"v": [2330, 3707]}, {"v": [2088, 3706]}, {"v": [3706, 3707]}, {"v": [2332, 3708]}, {"v": [3707, 3708]}, {"v": [3709, 3712]}, {"v": [3709, 3710]}, {"v": [3710, 3711]}, {"v": [3711, 3714]}, {"v": [3712, 3713]}, {"v": [3713, 3714]}, {"v": [448, 3709]}, {"v": [450, 3712]}, {"v": [449, 1088]}, {"v": [1088, 2333]}, {"v": [2333, 3710]}, {"v": [458, 3713]}, {"v": [461, 462]}, {"v": [462, 1098]}, {"v": [1098, 3714]}, {"v": [3715, 3718]}, {"v": [3715, 3717]}, {"v": [3716, 3717]}, {"v": [3716, 3719]}, {"v": [3718, 3720]}, {"v": [3719, 3720]}, {"v": [2333, 2334]}, {"v": [2334, 3715]}, {"v": [3711, 3718]}, {"v": [3299, 3300]}, {"v": [2334, 3300]}, {"v": [2321, 3717]}, {"v": [2323, 3716]}, {"v": [3181, 3719]}, {"v": [1096, 3181]}, {"v": [1098, 3179]}, {"v": [3179, 3720]}, {"v": [3179, 3180]}, {"v": [3180, 3182]}, {"v": [3181, 3182]}, {"v": [2306, 2308]}, {"v": [2307, 2308]}, {"v": [2305, 3723]}, {"v": [2306, 3722]}, {"v": [3722, 3723]}, {"v": [466, 3724]}, {"v": [3723, 3725]}, {"v": [3724, 3725]}, {"v": [2361, 3734]}, {"v": [2361, 2362]}, {"v": [3727, 3728]}, {"v": [2362, 3728]}, {"v": [3727, 3733]}, {"v": [3733, 3734]}, {"v": [2359, 2370]}, {"v": [2355, 3742]}, {"v": [2355, 2369]}, {"v": [2359, 3741]}, {"v": [3741, 3742]}, {"v": [2363, 2365]}, {"v": [2365, 3747]}, {"v": [2356, 3748]}, {"v": [1102, 2356]}, {"v": [1102, 2363]}, {"v": [3747, 3748]}, {"v": [2358, 3753]}, {"v": [1102, 2358]}, {"v": [2356, 3756]}, {"v": [3753, 3757]}, {"v": [3756, 3757]}, {"v": [3752, 3758]}, {"v": [3752, 3754]}, {"v": [3754, 3755]}, {"v": [3753, 3755]}, {"v": [3757, 3758]}, {"v": [2359, 3752]}, {"v": [2368, 3759]}, {"v": [3758, 3759]}, {"v": [3760, 3763]}, {"v": [2398, 3763]}, {"v": [3735, 3760]}, {"v": [2398, 3764]}, {"v": [3735, 3766]}, {"v": [3764, 3766]}, {"v": [3769, 3772]}, {"v": [3769, 3773]}, {"v": [3770, 3774]}, {"v": [3770, 3771]}, {"v": [3771, 3772]}, {"v": [3773, 3774]}, {"v": [2363, 3769]}, {"v": [2364, 2366]}, {"v": [2364, 3772]}, {"v": [2365, 2366]}, {"v": [2357, 2358]}, {"v": [2357, 3773]}, {"v": [3760, 3761]}, {"v": [3761, 3770]}, {"v": [3762, 3763]}, {"v": [3762, 3774]}, {"v": [3732, 3734]}, {"v": [3732, 3761]}, {"v": [2361, 3771]}, {"v": [2336, 2362]}, {"v": [2336, 2364]}, {"v": [414, 2028]}, {"v": [167, 414]}, {"v": [167, 3779]}, {"v": [2028, 2029]}, {"v": [2029, 3778]}, {"v": [3778, 3779]}, {"v": [167, 969]}, {"v": [2020, 3780]}, {"v": [3779, 3780]}, {"v": [3781, 3784]}, {"v": [3781, 3782]}, {"v": [3782, 3783]}, {"v": [3783, 3786]}, {"v": [3784, 3785]}, {"v": [3785, 3786]}, {"v": [3745, 3747]}, {"v": [3745, 3746]}, {"v": [3746, 3749]}, {"v": [3748, 3783]}, {"v": [3749, 3782]}, {"v": [3756, 3786]}, {"v": [2375, 3784]}, {"v": [3759, 3785]}, {"v": [3787, 3788]}, {"v": [3787, 3789]}, {"v": [3788, 3792]}, {"v": [3789, 3790]}, {"v": [3790, 3791]}, {"v": [3791, 3792]}, {"v": [3744, 3749]}, {"v": [3744, 3787]}, {"v": [3781, 3788]}, {"v": [2376, 3792]}, {"v": [3244, 3245]}, {"v": [3245, 3791]}, {"v": [2371, 3244]}, {"v": [3796, 3798]}, {"v": [2382, 3796]}, {"v": [1103, 3797]}, {"v": [1103, 2381]}, {"v": [2381, 2382]}, {"v": [3797, 3798]}, {"v": [2384, 2389]}, {"v": [2384, 3801]}, {"v": [2391, 2393]}, {"v": [2391, 3802]}, {"v": [3801, 3802]}, {"v": [2390, 2391]}, {"v": [1104, 2390]}, {"v": [1104, 2380]}, {"v": [2380, 3803]}, {"v": [3802, 3803]}, {"v": [3804, 3806]}, {"v": [3804, 3805]}, {"v": [3805, 3808]}, {"v": [3806, 3807]}, {"v": [3807, 3809]}, {"v": [3808, 3809]}, {"v": [3800, 3803]}, {"v": [2379, 3800]}, {"v": [2379, 3806]}, {"v": [2380, 3804]}, {"v": [1103, 1104]}, {"v": [2381, 3805]}, {"v": [2382, 2383]}, {"v": [2383, 3808]}, {"v": [2379, 3789]}, {"v": [3744, 3807]}, {"v": [3743, 3746]}, {"v": [3743, 3809]}, {"v": [3750, 3751]}, {"v": [2383, 3751]}, {"v": [3743, 3750]}, {"v": [3755, 3816]}, {"v": [2357, 3814]}, {"v": [3814, 3816]}, {"v": [3762, 3815]}, {"v": [3814, 3815]}, {"v": [2425, 3820]}, {"v": [2414, 3828]}, {"v": [472, 3828]}, {"v": [2409, 2414]}, {"v": [2409, 2410]}, {"v": [2424, 3829]}, {"v": [3830, 3832]}, {"v": [3830, 3831]}, {"v": [3831, 3833]}, {"v": [3832, 3834]}, {"v": [3833, 3835]}, {"v": [3834, 3835]}, {"v": [2413, 3833]}, {"v": [2413, 3176]}, {"v": [2408, 3831]}, {"v": [2409, 3835]}, {"v": [2413, 2414]}, {"v": [2412, 3834]}, {"v": [2411, 2412]}, {"v": [3836, 3839]}, {"v": [3836, 3837]}, {"v": [3837, 3840]}, {"v": [3838, 3841]}, {"v": [3838, 3839]}, {"v": [3840, 3841]}, {"v": [2417, 2418]}, {"v": [2418, 3689]}, {"v": [3689, 3690]}, {"v": [3690, 3839]}, {"v": [2417, 3836]}, {"v": [1113, 2420]}, {"v": [1113, 3837]}, {"v": [2420, 2421]}, {"v": [2417, 2421]}, {"v": [1108, 1113]}, {"v": [1107, 3691]}, {"v": [3691, 3840]}, {"v": [2419, 3843]}, {"v": [2418, 2419]}, {"v": [2421, 3842]}, {"v": [3842, 3843]}, {"v": [3848, 3849]}, {"v": [3848, 3850]}, {"v": [3849, 3851]}, {"v": [3850, 3853]}, {"v": [3851, 3852]}, {"v": [3852, 3853]}, {"v": [2424, 3848]}, {"v": [2423, 3849]}, {"v": [2423, 3829]}, {"v": [3844, 3850]}, {"v": [2422, 3844]}, {"v": [1110, 2423]}, {"v": [1112, 3851]}, {"v": [3846, 3847]}, {"v": [3847, 3853]}, {"v": [3845, 3846]}, {"v": [3844, 3845]}, {"v": [2420, 3852]}, {"v": [3842, 3847]}, {"v": [2425, 3856]}, {"v": [3820, 3857]}, {"v": [3856, 3860]}, {"v": [3857, 3860]}, {"v": [3862, 3863]}, {"v": [2422, 3863]}, {"v": [3845, 3861]}, {"v": [3861, 3863]}, {"v": [3820, 3862]}, {"v": [3864, 3866]}, {"v": [3864, 3865]}, {"v": [3865, 3869]}, {"v": [3866, 3867]}, {"v": [3867, 3868]}, {"v": [3868, 3869]}, {"v": [2427, 3864]}, {"v": [2428, 2429]}, {"v": [2429, 3866]}, {"v": [2432, 3865]}, {"v": [2430, 3869]}, {"v": [914, 3867]}, {"v": [914, 1806]}, {"v": [3076, 3078]}, {"v": [3078, 3868]}, {"v": [1806, 3076]}, {"v": [3077, 3078]}, {"v": [2442, 2443]}, {"v": [1121, 2443]}, {"v": [883, 2442]}, {"v": [883, 3872]}, {"v": [1121, 3873]}, {"v": [3872, 3873]}, {"v": [2433, 3876]}, {"v": [783, 2433]}, {"v": [1120, 3877]}, {"v": [3876, 3877]}, {"v": [1124, 3885]}, {"v": [1126, 3886]}, {"v": [3885, 3886]}, {"v": [1129, 3888]}, {"v": [1134, 2450]}, {"v": [2450, 3887]}, {"v": [3887, 3888]}, {"v": [2394, 2395]}, {"v": [1128, 2395]}, {"v": [2394, 3889]}, {"v": [3888, 3889]}, {"v": [1133, 2451]}, {"v": [2451, 3893]}, {"v": [2450, 3891]}, {"v": [3891, 3893]}, {"v": [2451, 3896]}, {"v": [3892, 3893]}, {"v": [2452, 3892]}, {"v": [2452, 3894]}, {"v": [3894, 3896]}, {"v": [3885, 3897]}, {"v": [3896, 3897]}, {"v": [2455, 3899]}, {"v": [2457, 2458]}, {"v": [2458, 3900]}, {"v": [3899, 3900]}, {"v": [792, 3908]}, {"v": [1135, 3907]}, {"v": [3907, 3908]}, {"v": [3917, 3918]}, {"v": [3917, 3919]}, {"v": [3918, 3921]}, {"v": [3919, 3920]}, {"v": [3920, 3922]}, {"v": [3921, 3922]}, {"v": [3880, 3917]}, {"v": [2436, 3880]}, {"v": [1138, 3919]}, {"v": [1140, 2453]}, {"v": [2453, 3920]}, {"v": [3915, 3922]}, {"v": [3914, 3915]}, {"v": [2453, 3913]}, {"v": [3913, 3914]}, {"v": [3930, 3934]}, {"v": [3930, 3931]}, {"v": [3931, 3932]}, {"v": [3932, 3933]}, {"v": [3933, 3935]}, {"v": [3934, 3935]}, {"v": [3936, 3939]}, {"v": [3936, 3937]}, {"v": [3937, 3940]}, {"v": [3938, 3941]}, {"v": [3938, 3939]}, {"v": [3940, 3941]}, {"v": [2458, 3936]}, {"v": [3317, 3318]}, {"v": [3318, 3939]}, {"v": [3898, 3899]}, {"v": [2459, 3944]}, {"v": [3898, 3943]}, {"v": [3943, 3944]}, {"v": [3945, 3946]}, {"v": [3945, 3947]}, {"v": [3946, 3950]}, {"v": [3947, 3948]}, {"v": [3948, 3949]}, {"v": [3949, 3950]}, {"v": [1142, 3325]}, {"v": [3324, 3325]}, {"v": [3324, 3945]}, {"v": [2460, 3947]}, {"v": [3942, 3944]}, {"v": [3942, 3948]}, {"v": [1152, 2479]}, {"v": [1153, 3951]}, {"v": [2479, 3952]}, {"v": [3951, 3952]}, {"v": [481, 3953]}, {"v": [3951, 3953]}, {"v": [1156, 3954]}, {"v": [3953, 3954]}, {"v": [2211, 3956]}, {"v": [2468, 3955]}, {"v": [3955, 3956]}, {"v": [3957, 3958]}, {"v": [3957, 3959]}, {"v": [3958, 3960]}, {"v": [3959, 3961]}, {"v": [3960, 3962]}, {"v": [3961, 3962]}, {"v": [2097, 3957]}, {"v": [2487, 3958]}, {"v": [2100, 3959]}, {"v": [2485, 3960]}, {"v": [2480, 3961]}, {"v": [2483, 3962]}, {"v": [3963, 3964]}, {"v": [3963, 3965]}, {"v": [3964, 3966]}, {"v": [3965, 3967]}, {"v": [3966, 3968]}, {"v": [3967, 3968]}, {"v": [199, 3963]}, {"v": [2492, 3964]}, {"v": [204, 3965]}, {"v": [2494, 3966]}, {"v": [195, 2497]}, {"v": [2497, 3967]}, {"v": [2172, 3453]}, {"v": [2172, 3976]}, {"v": [3451, 3454]}, {"v": [3451, 3975]}, {"v": [3453, 3454]}, {"v": [3975, 3976]}, {"v": [2524, 3979]}, {"v": [2525, 2527]}, {"v": [2525, 3982]}, {"v": [3979, 3982]}, {"v": [2515, 3980]}, {"v": [3979, 3980]}, {"v": [2511, 2522]}, {"v": [2522, 3981]}, {"v": [3980, 3981]}, {"v": [3983, 3984]}, {"v": [3983, 3985]}, {"v": [3984, 3986]}, {"v": [3985, 3987]}, {"v": [3986, 3988]}, {"v": [3987, 3988]}, {"v": [1009, 3985]}, {"v": [505, 3433]}, {"v": [505, 3983]}, {"v": [3433, 3434]}, {"v": [1010, 3440]}, {"v": [3440, 3441]}, {"v": [3441, 3987]}, {"v": [3437, 3438]}, {"v": [3438, 3988]}, {"v": [3439, 3986]}, {"v": [3441, 3443]}, {"v": [3436, 3443]}, {"v": [3436, 3438]}, {"v": [3989, 3990]}, {"v": [3989, 3991]}, {"v": [3990, 3994]}, {"v": [3991, 3992]}, {"v": [3992, 3993]}, {"v": [3993, 3994]}, {"v": [1185, 1186]}, {"v": [1184, 1186]}, {"v": [1184, 3989]}, {"v": [2535, 3990]}, {"v": [505, 1184]}, {"v": [3984, 3991]}, {"v": [2537, 3994]}, {"v": [2528, 3992]}, {"v": [1180, 3993]}, {"v": [3997, 3998]}, {"v": [2542, 3997]}, {"v": [2539, 4005]}, {"v": [3997, 4006]}, {"v": [4005, 4006]}, {"v": [4006, 4009]}, {"v": [3998, 4008]}, {"v": [4008, 4009]}, {"v": [2547, 2550]}, {"v": [2547, 4012]}, {"v": [2549, 2550]}, {"v": [2548, 4013]}, {"v": [2548, 2549]}, {"v": [4012, 4013]}, {"v": [4016, 4017]}, {"v": [4015, 4017]}, {"v": [4014, 4015]}, {"v": [4014, 4020]}, {"v": [4016, 4019]}, {"v": [4019, 4020]}, {"v": [4018, 4021]}, {"v": [2544, 4022]}, {"v": [2548, 4022]}, {"v": [2546, 2549]}, {"v": [2544, 2546]}, {"v": [2554, 4032]}, {"v": [2554, 4039]}, {"v": [4032, 4034]}, {"v": [4034, 4036]}, {"v": [4036, 4039]}, {"v": [4042, 4043]}, {"v": [4043, 4055]}, {"v": [4026, 4042]}, {"v": [4025, 4026]}, {"v": [4025, 4056]}, {"v": [4055, 4056]}, {"v": [4054, 4056]}, {"v": [4053, 4059]}, {"v": [4053, 4055]}, {"v": [4054, 4058]}, {"v": [4058, 4059]}, {"v": [4065, 4066]}, {"v": [4065, 4067]}, {"v": [4066, 4068]}, {"v": [4067, 4069]}, {"v": [4068, 4070]}, {"v": [4069, 4070]}, {"v": [2559, 2560]}, {"v": [1188, 2560]}, {"v": [1187, 2559]}, {"v": [1187, 4067]}, {"v": [1188, 4069]}, {"v": [4077, 4080]}, {"v": [4077, 4079]}, {"v": [4078, 4079]}, {"v": [4078, 4081]}, {"v": [4080, 4082]}, {"v": [4081, 4082]}, {"v": [2559, 4077]}, {"v": [2562, 2563]}, {"v": [2563, 4080]}, {"v": [2560, 2562]}, {"v": [3570, 3572]}, {"v": [3572, 4072]}, {"v": [3570, 4078]}, {"v": [4072, 4081]}, {"v": [4072, 4073]}, {"v": [4073, 4075]}, {"v": [4075, 4076]}, {"v": [4074, 4076]}, {"v": [4074, 4082]}, {"v": [4083, 4084]}, {"v": [4083, 4085]}, {"v": [4084, 4088]}, {"v": [4085, 4086]}, {"v": [4086, 4087]}, {"v": [4087, 4088]}, {"v": [4070, 4088]}, {"v": [2561, 4084]}, {"v": [1188, 2561]}, {"v": [4061, 4063]}, {"v": [4063, 4087]}, {"v": [4052, 4061]}, {"v": [4052, 4086]}, {"v": [4063, 4064]}, {"v": [4064, 4068]}, {"v": [2561, 4089]}, {"v": [2562, 4090]}, {"v": [4089, 4090]}, {"v": [4071, 4076]}, {"v": [4071, 4091]}, {"v": [4074, 4092]}, {"v": [4091, 4092]}, {"v": [2563, 4093]}, {"v": [4092, 4093]}, {"v": [3570, 3571]}, {"v": [3571, 4098]}, {"v": [4079, 4094]}, {"v": [4094, 4098]}, {"v": [1187, 4095]}, {"v": [4094, 4095]}, {"v": [2557, 4096]}, {"v": [2557, 4065]}, {"v": [4095, 4096]}, {"v": [4049, 4050]}, {"v": [4049, 4100]}, {"v": [567, 4103]}, {"v": [266, 567]}, {"v": [1310, 4104]}, {"v": [4103, 4104]}, {"v": [566, 4105]}, {"v": [4104, 4105]}, {"v": [2574, 4106]}, {"v": [4105, 4106]}, {"v": [1191, 1192]}, {"v": [1191, 2576]}, {"v": [1216, 4107]}, {"v": [2576, 4108]}, {"v": [4107, 4108]}, {"v": [1195, 1196]}, {"v": [1196, 4109]}, {"v": [1194, 4111]}, {"v": [4109, 4111]}, {"v": [2578, 4110]}, {"v": [2578, 2583]}, {"v": [1196, 2584]}, {"v": [2583, 2584]}, {"v": [4109, 4110]}, {"v": [1190, 4112]}, {"v": [4111, 4112]}, {"v": [4113, 4116]}, {"v": [4113, 4114]}, {"v": [4114, 4118]}, {"v": [4115, 4116]}, {"v": [4115, 4117]}, {"v": [4117, 4118]}, {"v": [1198, 4115]}, {"v": [1207, 4117]}, {"v": [2590, 4118]}, {"v": [1219, 4119]}, {"v": [2579, 4120]}, {"v": [4119, 4120]}, {"v": [2582, 4121]}, {"v": [4120, 4121]}, {"v": [2584, 4122]}, {"v": [4121, 4122]}, {"v": [4114, 4126]}, {"v": [2589, 4123]}, {"v": [4123, 4126]}, {"v": [1203, 4124]}, {"v": [4123, 4124]}, {"v": [2578, 4113]}, {"v": [2583, 4125]}, {"v": [4125, 4126]}, {"v": [1334, 4127]}, {"v": [2597, 4128]}, {"v": [4127, 4128]}, {"v": [4131, 4132]}, {"v": [2599, 4132]}, {"v": [2599, 2600]}, {"v": [2600, 4136]}, {"v": [4131, 4133]}, {"v": [4133, 4136]}, {"v": [2654, 2655]}, {"v": [2599, 2654]}, {"v": [2600, 4138]}, {"v": [2655, 4139]}, {"v": [4138, 4139]}, {"v": [4144, 4147]}, {"v": [4144, 4146]}, {"v": [4145, 4148]}, {"v": [4145, 4146]}, {"v": [4147, 4149]}, {"v": [4148, 4149]}, {"v": [2603, 4144]}, {"v": [2605, 4147]}, {"v": [1223, 4146]}, {"v": [727, 728]}, {"v": [728, 4145]}, {"v": [729, 4148]}, {"v": [718, 728]}, {"v": [716, 718]}, {"v": [1667, 4149]}, {"v": [2609, 4150]}, {"v": [718, 4152]}, {"v": [4150, 4152]}, {"v": [1664, 4153]}, {"v": [4152, 4153]}, {"v": [4154, 4157]}, {"v": [4154, 4159]}, {"v": [4155, 4158]}, {"v": [4155, 4156]}, {"v": [4156, 4157]}, {"v": [4158, 4159]}, {"v": [4150, 4157]}, {"v": [2608, 4154]}, {"v": [2606, 2607]}, {"v": [1226, 2607]}, {"v": [1226, 1227]}, {"v": [1227, 4158]}, {"v": [2606, 4155]}, {"v": [4151, 4153]}, {"v": [4151, 4156]}, {"v": [2613, 4161]}, {"v": [2614, 2615]}, {"v": [2616, 4160]}, {"v": [4160, 4161]}, {"v": [4161, 4163]}, {"v": [4163, 4164]}, {"v": [2617, 4165]}, {"v": [4164, 4165]}, {"v": [1227, 4166]}, {"v": [1226, 4162]}, {"v": [4162, 4163]}, {"v": [4164, 4166]}, {"v": [515, 4168]}, {"v": [2631, 4167]}, {"v": [4167, 4168]}, {"v": [1224, 4169]}, {"v": [4168, 4169]}, {"v": [2633, 2635]}, {"v": [2633, 4172]}, {"v": [2635, 4170]}, {"v": [4170, 4171]}, {"v": [4171, 4172]}, {"v": [1239, 2665]}, {"v": [2665, 2666]}, {"v": [2666, 4178]}, {"v": [2638, 4176]}, {"v": [4176, 4178]}, {"v": [522, 4180]}, {"v": [235, 4181]}, {"v": [4180, 4181]}, {"v": [95, 4182]}, {"v": [4181, 4182]}, {"v": [4183, 4186]}, {"v": [4186, 4187]}, {"v": [4185, 4187]}, {"v": [4183, 4184]}, {"v": [4184, 4185]}, {"v": [94, 4186]}, {"v": [97, 4183]}, {"v": [4182, 4184]}, {"v": [4188, 4191]}, {"v": [4188, 4189]}, {"v": [4189, 4190]}, {"v": [4190, 4192]}, {"v": [4191, 4192]}, {"v": [2640, 4188]}, {"v": [2645, 4189]}, {"v": [123, 4193]}, {"v": [567, 4195]}, {"v": [4193, 4195]}, {"v": [2651, 4197]}, {"v": [2648, 2651]}, {"v": [2648, 2653]}, {"v": [2653, 4198]}, {"v": [4197, 4198]}, {"v": [282, 4200]}, {"v": [1255, 4201]}, {"v": [4200, 4201]}, {"v": [1246, 2652]}, {"v": [2652, 4202]}, {"v": [4201, 4202]}, {"v": [2662, 4205]}, {"v": [2652, 4206]}, {"v": [4205, 4206]}, {"v": [4207, 4210]}, {"v": [4207, 4209]}, {"v": [4208, 4209]}, {"v": [4208, 4211]}, {"v": [4210, 4212]}, {"v": [4211, 4212]}, {"v": [4198, 4199]}, {"v": [4199, 4204]}, {"v": [4203, 4204]}, {"v": [2653, 4207]}, {"v": [4203, 4210]}, {"v": [4194, 4209]}, {"v": [2647, 4194]}, {"v": [2647, 2648]}, {"v": [4193, 4208]}, {"v": [4195, 4196]}, {"v": [4194, 4196]}, {"v": [2657, 4211]}, {"v": [4203, 4205]}, {"v": [2663, 4212]}, {"v": [4215, 4216]}, {"v": [2664, 4216]}, {"v": [2667, 4215]}, {"v": [4220, 4221]}, {"v": [4217, 4220]}, {"v": [4218, 4221]}, {"v": [4217, 4219]}, {"v": [4218, 4219]}, {"v": [2775, 4217]}, {"v": [604, 4220]}, {"v": [2776, 4219]}, {"v": [2671, 2672]}, {"v": [2672, 4218]}, {"v": [2673, 2713]}, {"v": [4222, 4223]}, {"v": [4222, 4225]}, {"v": [4225, 4226]}, {"v": [4223, 4224]}, {"v": [4224, 4226]}, {"v": [3533, 4224]}, {"v": [3533, 3534]}, {"v": [3534, 3535]}, {"v": [3535, 3536]}, {"v": [3536, 4223]}, {"v": [1258, 4226]}, {"v": [1257, 3533]}, {"v": [2230, 4227]}, {"v": [1296, 4228]}, {"v": [4227, 4228]}, {"v": [4229, 4234]}, {"v": [4229, 4231]}, {"v": [4230, 4231]}, {"v": [4230, 4232]}, {"v": [4232, 4233]}, {"v": [4233, 4234]}, {"v": [2685, 4234]}, {"v": [2686, 4229]}, {"v": [245, 4231]}, {"v": [1288, 1293]}, {"v": [1288, 4232]}, {"v": [1261, 4233]}, {"v": [540, 4235]}, {"v": [2696, 4236]}, {"v": [4235, 4236]}, {"v": [4241, 4246]}, {"v": [4241, 4242]}, {"v": [4242, 4243]}, {"v": [4243, 4244]}, {"v": [4244, 4245]}, {"v": [4245, 4246]}, {"v": [2701, 2702]}, {"v": [2701, 4241]}, {"v": [2703, 2704]}, {"v": [2702, 2704]}, {"v": [2703, 4246]}, {"v": [2262, 2263]}, {"v": [2263, 2266]}, {"v": [2265, 2266]}, {"v": [2265, 4244]}, {"v": [2262, 4243]}, {"v": [3614, 3615]}, {"v": [2265, 3615]}, {"v": [1053, 3614]}, {"v": [1053, 4245]}, {"v": [1036, 1053]}, {"v": [1036, 2231]}, {"v": [2231, 2703]}, {"v": [2216, 2712]}, {"v": [2225, 4247]}, {"v": [2712, 4248]}, {"v": [4247, 4248]}, {"v": [2713, 4253]}, {"v": [4227, 4255]}, {"v": [4247, 4254]}, {"v": [4254, 4255]}, {"v": [3534, 4257]}, {"v": [2724, 4258]}, {"v": [4257, 4258]}, {"v": [2722, 4259]}, {"v": [4258, 4259]}, {"v": [4260, 4262]}, {"v": [4260, 4261]}, {"v": [4261, 4263]}, {"v": [4262, 4265]}, {"v": [4263, 4264]}, {"v": [4264, 4265]}, {"v": [2276, 4262]}, {"v": [3604, 4260]}, {"v": [3610, 4261]}, {"v": [2725, 4263]}, {"v": [2726, 3609]}, {"v": [1060, 4265]}, {"v": [1043, 4264]}, {"v": [4266, 4268]}, {"v": [4266, 4267]}, {"v": [4267, 4272]}, {"v": [4268, 4269]}, {"v": [4269, 4270]}, {"v": [4270, 4271]}, {"v": [4271, 4272]}, {"v": [2727, 2728]}, {"v": [2727, 4268]}, {"v": [2734, 2735]}, {"v": [2734, 4266]}, {"v": [1302, 2732]}, {"v": [2732, 2734]}, {"v": [2729, 4267]}, {"v": [2730, 4272]}, {"v": [3999, 4000]}, {"v": [4000, 4269]}, {"v": [1042, 2232]}, {"v": [1042, 3999]}, {"v": [2232, 4270]}, {"v": [2232, 2233]}, {"v": [3607, 4271]}, {"v": [1400, 4276]}, {"v": [573, 4274]}, {"v": [4274, 4277]}, {"v": [4276, 4277]}, {"v": [4141, 4142]}, {"v": [4129, 4142]}, {"v": [4141, 4278]}, {"v": [4129, 4279]}, {"v": [4278, 4279]}, {"v": [1341, 4281]}, {"v": [1344, 4282]}, {"v": [4281, 4282]}, {"v": [2790, 4284]}, {"v": [2783, 4283]}, {"v": [4283, 4284]}, {"v": [2791, 2792]}, {"v": [2792, 4140]}, {"v": [4140, 4286]}, {"v": [4284, 4286]}, {"v": [4137, 4138]}, {"v": [4137, 4285]}, {"v": [4139, 4140]}, {"v": [4285, 4286]}, {"v": [2802, 4288]}, {"v": [2803, 4287]}, {"v": [4287, 4288]}, {"v": [2813, 4290]}, {"v": [2811, 4289]}, {"v": [2811, 2812]}, {"v": [4289, 4290]}, {"v": [4293, 4297]}, {"v": [4293, 4295]}, {"v": [4294, 4295]}, {"v": [4294, 4296]}, {"v": [4296, 4297]}, {"v": [2820, 4293]}, {"v": [1405, 4295]}, {"v": [1401, 4294]}, {"v": [1402, 1403]}, {"v": [1402, 1404]}, {"v": [2815, 2816]}, {"v": [2815, 4296]}, {"v": [4298, 4303]}, {"v": [4298, 4299]}, {"v": [4299, 4300]}, {"v": [4300, 4301]}, {"v": [4301, 4302]}, {"v": [4302, 4303]}, {"v": [2819, 4299]}, {"v": [2821, 4300]}, {"v": [4297, 4301]}, {"v": [2815, 4291]}, {"v": [4291, 4302]}, {"v": [2822, 4304]}, {"v": [1432, 4305]}, {"v": [4304, 4305]}, {"v": [648, 649]}, {"v": [137, 4306]}, {"v": [137, 648]}, {"v": [4305, 4306]}, {"v": [137, 138]}, {"v": [139, 629]}, {"v": [629, 4307]}, {"v": [4306, 4307]}, {"v": [4307, 4308]}, {"v": [4304, 4309]}, {"v": [4308, 4309]}, {"v": [1521, 4311]}, {"v": [1519, 4310]}, {"v": [4310, 4311]}, {"v": [4311, 4313]}, {"v": [291, 4312]}, {"v": [4312, 4313]}, {"v": [2841, 4317]}, {"v": [2824, 4315]}, {"v": [4315, 4317]}, {"v": [2842, 4318]}, {"v": [2950, 4316]}, {"v": [4316, 4318]}, {"v": [4317, 4318]}, {"v": [2829, 4319]}, {"v": [2830, 4320]}, {"v": [4319, 4320]}, {"v": [2837, 4321]}, {"v": [4320, 4321]}, {"v": [2838, 4322]}, {"v": [2838, 2839]}, {"v": [4321, 4322]}, {"v": [4323, 4324]}, {"v": [4323, 4325]}, {"v": [4324, 4326]}, {"v": [4325, 4327]}, {"v": [4326, 4328]}, {"v": [4327, 4328]}, {"v": [648, 4323]}, {"v": [2848, 4324]}, {"v": [647, 4325]}, {"v": [2845, 4326]}, {"v": [1451, 4327]}, {"v": [1464, 1475]}, {"v": [1464, 1465]}, {"v": [1465, 4328]}, {"v": [1465, 2838]}, {"v": [4329, 4332]}, {"v": [4329, 4331]}, {"v": [4330, 4333]}, {"v": [4330, 4331]}, {"v": [4332, 4334]}, {"v": [4333, 4334]}, {"v": [2849, 4332]}, {"v": [2855, 4329]}, {"v": [1389, 4330]}, {"v": [1391, 4333]}, {"v": [1483, 4334]}, {"v": [4339, 4342]}, {"v": [4339, 4340]}, {"v": [4340, 4343]}, {"v": [4341, 4342]}, {"v": [4341, 4344]}, {"v": [4343, 4344]}, {"v": [2883, 2887]}, {"v": [2887, 4339]}, {"v": [2890, 4340]}, {"v": [1870, 4343]}, {"v": [1869, 4344]}, {"v": [909, 4341]}, {"v": [2935, 4348]}, {"v": [2936, 4345]}, {"v": [4345, 4348]}, {"v": [1583, 4346]}, {"v": [1586, 4347]}, {"v": [4346, 4347]}, {"v": [4347, 4348]}, {"v": [1512, 4352]}, {"v": [850, 4349]}, {"v": [4349, 4352]}, {"v": [2895, 4350]}, {"v": [1509, 2895]}, {"v": [1514, 4351]}, {"v": [1509, 1514]}, {"v": [4350, 4351]}, {"v": [1513, 1514]}, {"v": [4351, 4352]}, {"v": [4335, 4336]}, {"v": [2878, 4336]}, {"v": [2896, 4335]}, {"v": [2896, 4353]}, {"v": [2878, 4356]}, {"v": [4353, 4356]}, {"v": [1577, 4355]}, {"v": [1511, 4354]}, {"v": [4354, 4355]}, {"v": [2878, 2880]}, {"v": [4355, 4356]}, {"v": [4357, 4359]}, {"v": [4357, 4358]}, {"v": [4358, 4361]}, {"v": [4359, 4360]}, {"v": [4360, 4362]}, {"v": [4361, 4362]}, {"v": [682, 4357]}, {"v": [1536, 4359]}, {"v": [2918, 4358]}, {"v": [2917, 4361]}, {"v": [1533, 2921]}, {"v": [2921, 4362]}, {"v": [1792, 4363]}, {"v": [4360, 4364]}, {"v": [4363, 4364]}, {"v": [2921, 4366]}, {"v": [4364, 4366]}, {"v": [1797, 4365]}, {"v": [4365, 4366]}, {"v": [1614, 4368]}, {"v": [1615, 4367]}, {"v": [4367, 4368]}, {"v": [1624, 4371]}, {"v": [1711, 4372]}, {"v": [4371, 4372]}, {"v": [2971, 4374]}, {"v": [4370, 4371]}, {"v": [4370, 4375]}, {"v": [4374, 4375]}, {"v": [2771, 4376]}, {"v": [2773, 4377]}, {"v": [4376, 4377]}, {"v": [4381, 4382]}, {"v": [4381, 4385]}, {"v": [4382, 4383]}, {"v": [4383, 4384]}, {"v": [4384, 4386]}, {"v": [4385, 4386]}, {"v": [876, 877]}, {"v": [882, 4384]}, {"v": [1626, 4383]}, {"v": [883, 2976]}, {"v": [2976, 4387]}, {"v": [3870, 3872]}, {"v": [3870, 4388]}, {"v": [4387, 4388]}, {"v": [4389, 4392]}, {"v": [4389, 4390]}, {"v": [4390, 4394]}, {"v": [4391, 4392]}, {"v": [4391, 4393]}, {"v": [4393, 4394]}, {"v": [2977, 4395]}, {"v": [2977, 2985]}, {"v": [2985, 2986]}, {"v": [2980, 2986]}, {"v": [2980, 4396]}, {"v": [4395, 4396]}, {"v": [4399, 4402]}, {"v": [4399, 4400]}, {"v": [4400, 4404]}, {"v": [4401, 4402]}, {"v": [4401, 4403]}, {"v": [4403, 4404]}, {"v": [4395, 4402]}, {"v": [4396, 4398]}, {"v": [4397, 4398]}, {"v": [4397, 4401]}, {"v": [4393, 4397]}, {"v": [4391, 4403]}, {"v": [4387, 4392]}, {"v": [4388, 4404]}, {"v": [868, 4409]}, {"v": [2979, 4407]}, {"v": [4407, 4409]}, {"v": [874, 1808]}, {"v": [1807, 1808]}, {"v": [873, 4408]}, {"v": [4408, 4409]}, {"v": [4394, 4413]}, {"v": [4398, 4410]}, {"v": [4410, 4413]}, {"v": [1625, 4411]}, {"v": [4382, 4414]}, {"v": [4411, 4414]}, {"v": [4408, 4412]}, {"v": [4411, 4412]}, {"v": [4381, 4390]}, {"v": [4413, 4414]}, {"v": [2981, 4415]}, {"v": [2984, 4417]}, {"v": [4415, 4417]}, {"v": [4421, 4423]}, {"v": [4421, 4422]}, {"v": [4422, 4425]}, {"v": [4423, 4424]}, {"v": [4424, 4426]}, {"v": [4425, 4426]}, {"v": [4151, 4422]}, {"v": [2606, 4421]}, {"v": [1663, 4425]}, {"v": [723, 2997]}, {"v": [2997, 4426]}, {"v": [2997, 4427]}, {"v": [4424, 4429]}, {"v": [4427, 4429]}, {"v": [2990, 4430]}, {"v": [4427, 4430]}, {"v": [3001, 3002]}, {"v": [3001, 4436]}, {"v": [3007, 3008]}, {"v": [3008, 4437]}, {"v": [4436, 4437]}, {"v": [2709, 4438]}, {"v": [2700, 3010]}, {"v": [3010, 4439]}, {"v": [4438, 4439]}, {"v": [3014, 4442]}, {"v": [765, 4443]}, {"v": [4442, 4443]}, {"v": [4442, 4448]}, {"v": [4445, 4446]}, {"v": [4446, 4447]}, {"v": [4443, 4444]}, {"v": [4444, 4445]}, {"v": [4447, 4448]}, {"v": [3015, 4450]}, {"v": [4448, 4450]}, {"v": [3012, 4449]}, {"v": [4449, 4450]}, {"v": [3026, 3027]}, {"v": [3027, 4452]}, {"v": [3023, 3024]}, {"v": [3023, 3026]}, {"v": [3024, 4451]}, {"v": [4451, 4452]}, {"v": [4430, 4431]}, {"v": [4431, 4453]}, {"v": [4428, 4454]}, {"v": [4428, 4429]}, {"v": [4453, 4454]}, {"v": [776, 778]}, {"v": [776, 3025]}, {"v": [3025, 4455]}, {"v": [777, 4457]}, {"v": [777, 778]}, {"v": [4455, 4457]}, {"v": [4160, 4458]}, {"v": [4162, 4456]}, {"v": [4456, 4458]}, {"v": [775, 777]}, {"v": [4457, 4458]}, {"v": [1235, 4459]}, {"v": [1237, 4460]}, {"v": [4459, 4460]}, {"v": [3036, 4461]}, {"v": [4460, 4461]}, {"v": [3042, 3044]}, {"v": [3044, 4464]}, {"v": [1732, 1733]}, {"v": [1733, 4463]}, {"v": [4463, 4464]}, {"v": [4467, 4469]}, {"v": [4467, 4468]}, {"v": [4468, 4470]}, {"v": [4469, 4471]}, {"v": [4470, 4472]}, {"v": [4471, 4472]}, {"v": [477, 478]}, {"v": [798, 4469]}, {"v": [477, 4467]}, {"v": [476, 477]}, {"v": [476, 791]}, {"v": [3038, 4468]}, {"v": [3039, 3040]}, {"v": [3040, 4470]}, {"v": [1733, 4471]}, {"v": [4462, 4463]}, {"v": [3037, 4462]}, {"v": [3037, 4472]}, {"v": [3043, 4474]}, {"v": [3044, 4473]}, {"v": [4473, 4474]}, {"v": [1736, 4475]}, {"v": [4474, 4475]}, {"v": [1737, 4476]}, {"v": [4475, 4476]}, {"v": [4476, 4479]}, {"v": [3046, 4477]}, {"v": [4477, 4479]}, {"v": [4473, 4478]}, {"v": [4478, 4479]}, {"v": [3047, 4481]}, {"v": [3048, 4483]}, {"v": [4481, 4483]}, {"v": [4482, 4483]}, {"v": [1771, 4482]}, {"v": [3132, 4485]}, {"v": [4486, 4489]}, {"v": [4486, 4487]}, {"v": [4487, 4491]}, {"v": [4488, 4489]}, {"v": [4488, 4490]}, {"v": [4490, 4491]}, {"v": [1849, 4486]}, {"v": [3103, 3106]}, {"v": [3106, 4489]}, {"v": [3079, 4487]}, {"v": [3076, 4491]}, {"v": [3099, 4488]}, {"v": [3074, 3099]}, {"v": [1805, 4490]}, {"v": [3074, 3075]}, {"v": [1804, 1806]}, {"v": [4492, 4493]}, {"v": [4492, 4494]}, {"v": [4493, 4496]}, {"v": [4494, 4495]}, {"v": [4495, 4496]}, {"v": [3080, 4492]}, {"v": [1900, 3080]}, {"v": [917, 1901]}, {"v": [917, 4494]}, {"v": [1900, 1901]}, {"v": [865, 866]}, {"v": [866, 4495]}, {"v": [917, 918]}, {"v": [1900, 3115]}, {"v": [3114, 4500]}, {"v": [3080, 4497]}, {"v": [4497, 4500]}, {"v": [875, 4498]}, {"v": [878, 4499]}, {"v": [4498, 4499]}, {"v": [4499, 4500]}, {"v": [1811, 4496]}, {"v": [4493, 4501]}, {"v": [1810, 1811]}, {"v": [1810, 4504]}, {"v": [4501, 4504]}, {"v": [669, 4503]}, {"v": [870, 4502]}, {"v": [4502, 4503]}, {"v": [864, 1810]}, {"v": [4503, 4504]}, {"v": [4505, 4508]}, {"v": [4505, 4506]}, {"v": [4506, 4507]}, {"v": [4507, 4509]}, {"v": [4508, 4509]}, {"v": [1973, 4505]}, {"v": [946, 4508]}, {"v": [1977, 3083]}, {"v": [3083, 4506]}, {"v": [3082, 4507]}, {"v": [3083, 3084]}, {"v": [3084, 3085]}, {"v": [1812, 4509]}, {"v": [3092, 4514]}, {"v": [1930, 4515]}, {"v": [4514, 4515]}, {"v": [4516, 4519]}, {"v": [4516, 4520]}, {"v": [4517, 4521]}, {"v": [4517, 4518]}, {"v": [4518, 4519]}, {"v": [4520, 4521]}, {"v": [3090, 4516]}, {"v": [4514, 4519]}, {"v": [1842, 4520]}, {"v": [3144, 4517]}, {"v": [3143, 3144]}, {"v": [3141, 4521]}, {"v": [3100, 3101]}, {"v": [3104, 3105]}, {"v": [3105, 4523]}, {"v": [3101, 4522]}, {"v": [4522, 4523]}, {"v": [3105, 4525]}, {"v": [3106, 4526]}, {"v": [4525, 4526]}, {"v": [3099, 4528]}, {"v": [4526, 4528]}, {"v": [4523, 4524]}, {"v": [4524, 4529]}, {"v": [4525, 4531]}, {"v": [4529, 4531]}, {"v": [4527, 4528]}, {"v": [4527, 4530]}, {"v": [4530, 4531]}, {"v": [3112, 4533]}, {"v": [3113, 4532]}, {"v": [4532, 4533]}, {"v": [4534, 4535]}, {"v": [4534, 4536]}, {"v": [4535, 4539]}, {"v": [4536, 4537]}, {"v": [4537, 4538]}, {"v": [4538, 4539]}, {"v": [3067, 4536]}, {"v": [1859, 4534]}, {"v": [1905, 4537]}, {"v": [928, 1904]}, {"v": [927, 4538]}, {"v": [393, 3109]}, {"v": [3109, 4539]}, {"v": [914, 4542]}, {"v": [2429, 4540]}, {"v": [4540, 4542]}, {"v": [867, 4543]}, {"v": [3118, 4541]}, {"v": [4541, 4543]}, {"v": [4542, 4543]}, {"v": [1908, 4545]}, {"v": [3126, 4546]}, {"v": [4545, 4546]}, {"v": [1912, 3129]}, {"v": [838, 1912]}, {"v": [837, 4547]}, {"v": [3129, 4548]}, {"v": [4547, 4548]}, {"v": [1915, 4550]}, {"v": [3133, 4549]}, {"v": [4549, 4550]}, {"v": [3087, 4513]}, {"v": [3087, 3088]}, {"v": [3089, 4558]}, {"v": [4513, 4557]}, {"v": [4557, 4558]}, {"v": [3140, 3144]}, {"v": [3140, 4559]}, {"v": [4558, 4559]}, {"v": [939, 4562]}, {"v": [3147, 4563]}, {"v": [4562, 4563]}, {"v": [942, 1960]}, {"v": [942, 3145]}, {"v": [3145, 4564]}, {"v": [1959, 4565]}, {"v": [4564, 4565]}, {"v": [1956, 4567]}, {"v": [4565, 4567]}, {"v": [1954, 4566]}, {"v": [4566, 4567]}, {"v": [4568, 4571]}, {"v": [4568, 4573]}, {"v": [4569, 4572]}, {"v": [4569, 4570]}, {"v": [4570, 4571]}, {"v": [4572, 4573]}, {"v": [3153, 4568]}, {"v": [945, 4573]}, {"v": [942, 4569]}, {"v": [943, 4572]}, {"v": [3145, 3146]}, {"v": [1949, 3146]}, {"v": [1949, 4570]}, {"v": [4571, 4578]}, {"v": [3154, 4579]}, {"v": [4578, 4579]}, {"v": [4575, 4580]}, {"v": [2016, 4575]}, {"v": [4579, 4580]}, {"v": [4576, 4577]}, {"v": [4575, 4577]}, {"v": [4574, 4581]}, {"v": [4574, 4576]}, {"v": [4580, 4581]}, {"v": [2013, 4582]}, {"v": [2014, 2015]}, {"v": [2015, 3224]}, {"v": [3224, 4583]}, {"v": [4582, 4583]}, {"v": [3228, 4576]}, {"v": [3225, 3228]}, {"v": [3225, 4585]}, {"v": [4574, 4584]}, {"v": [4584, 4585]}, {"v": [4586, 4588]}, {"v": [4586, 4587]}, {"v": [4587, 4590]}, {"v": [4588, 4589]}, {"v": [4589, 4592]}, {"v": [4590, 4591]}, {"v": [4591, 4592]}, {"v": [405, 4586]}, {"v": [4582, 4588]}, {"v": [4561, 4562]}, {"v": [4561, 4587]}, {"v": [4560, 4561]}, {"v": [3146, 4560]}, {"v": [1949, 4590]}, {"v": [4583, 4585]}, {"v": [4584, 4589]}, {"v": [4581, 4592]}, {"v": [4578, 4591]}, {"v": [4593, 4597]}, {"v": [4593, 4595]}, {"v": [4594, 4595]}, {"v": [4594, 4596]}, {"v": [4596, 4598]}, {"v": [4597, 4598]}, {"v": [4550, 4594]}, {"v": [3167, 4596]}, {"v": [3170, 4598]}, {"v": [3166, 4597]}, {"v": [1965, 3166]}, {"v": [4600, 4603]}, {"v": [4600, 4601]}, {"v": [4601, 4604]}, {"v": [4602, 4606]}, {"v": [4602, 4603]}, {"v": [4604, 4605]}, {"v": [4605, 4606]}, {"v": [3171, 4600]}, {"v": [3172, 4603]}, {"v": [3109, 4602]}, {"v": [4535, 4606]}, {"v": [4532, 4604]}, {"v": [1860, 4605]}, {"v": [4608, 4611]}, {"v": [4608, 4609]}, {"v": [4609, 4610]}, {"v": [4610, 4612]}, {"v": [4611, 4613]}, {"v": [4612, 4613]}, {"v": [409, 954]}, {"v": [954, 4617]}, {"v": [953, 3177]}, {"v": [3177, 3178]}, {"v": [3178, 4618]}, {"v": [4617, 4618]}, {"v": [4622, 4624]}, {"v": [4622, 4626]}, {"v": [4623, 4625]}, {"v": [4623, 4627]}, {"v": [4624, 4625]}, {"v": [4626, 4627]}, {"v": [4621, 4624]}, {"v": [3182, 4621]}, {"v": [1097, 4622]}, {"v": [3702, 4626]}, {"v": [462, 4630]}, {"v": [3180, 4628]}, {"v": [4628, 4630]}, {"v": [459, 4629]}, {"v": [4629, 4630]}, {"v": [3185, 3193]}, {"v": [3192, 3193]}, {"v": [3183, 4633]}, {"v": [3183, 3184]}, {"v": [3192, 4632]}, {"v": [4632, 4633]}, {"v": [4635, 4639]}, {"v": [4635, 4636]}, {"v": [4636, 4637]}, {"v": [4637, 4638]}, {"v": [4638, 4639]}, {"v": [3194, 3195]}, {"v": [3194, 4635]}, {"v": [3196, 3197]}, {"v": [3197, 4639]}, {"v": [3195, 3196]}, {"v": [413, 4636]}, {"v": [1986, 3194]}, {"v": [3188, 4637]}, {"v": [3191, 4638]}, {"v": [3193, 3197]}, {"v": [174, 175]}, {"v": [174, 186]}, {"v": [176, 4640]}, {"v": [186, 3200]}, {"v": [3200, 4641]}, {"v": [4640, 4641]}, {"v": [2412, 4642]}, {"v": [4640, 4642]}, {"v": [4611, 4644]}, {"v": [1987, 4646]}, {"v": [1988, 4608]}, {"v": [4644, 4646]}, {"v": [3830, 4645]}, {"v": [4645, 4646]}, {"v": [3086, 4649]}, {"v": [3086, 4511]}, {"v": [4510, 4511]}, {"v": [4512, 4651]}, {"v": [4510, 4512]}, {"v": [4649, 4651]}, {"v": [1990, 4652]}, {"v": [3204, 4653]}, {"v": [4652, 4653]}, {"v": [2445, 2447]}, {"v": [2447, 4662]}, {"v": [3208, 3211]}, {"v": [3211, 4663]}, {"v": [4662, 4663]}, {"v": [3072, 4669]}, {"v": [3074, 4671]}, {"v": [4669, 4671]}, {"v": [4527, 4670]}, {"v": [4670, 4671]}, {"v": [2008, 4672]}, {"v": [4669, 4674]}, {"v": [4672, 4674]}, {"v": [4386, 4677]}, {"v": [881, 4676]}, {"v": [4676, 4677]}, {"v": [2007, 4678]}, {"v": [4676, 4678]}, {"v": [4672, 4673]}, {"v": [4673, 4679]}, {"v": [4678, 4679]}, {"v": [2976, 4682]}, {"v": [4389, 4680]}, {"v": [4680, 4682]}, {"v": [4385, 4681]}, {"v": [4680, 4681]}, {"v": [2442, 3883]}, {"v": [3883, 4683]}, {"v": [4682, 4683]}, {"v": [3228, 4684]}, {"v": [4684, 4685]}, {"v": [4577, 4685]}, {"v": [3227, 4685]}, {"v": [3234, 4686]}, {"v": [3240, 4688]}, {"v": [4686, 4688]}, {"v": [4694, 4695]}, {"v": [4694, 4696]}, {"v": [4695, 4698]}, {"v": [4696, 4697]}, {"v": [4697, 4699]}, {"v": [4698, 4699]}, {"v": [414, 4694]}, {"v": [3237, 4696]}, {"v": [4690, 4697]}, {"v": [3236, 4690]}, {"v": [4690, 4691]}, {"v": [4691, 4692]}, {"v": [4692, 4693]}, {"v": [4693, 4699]}, {"v": [2367, 3242]}, {"v": [2372, 4701]}, {"v": [3242, 4700]}, {"v": [4700, 4701]}, {"v": [3243, 3244]}, {"v": [3243, 4702]}, {"v": [4701, 4702]}, {"v": [4706, 4709]}, {"v": [4706, 4708]}, {"v": [4707, 4708]}, {"v": [4707, 4710]}, {"v": [4709, 4711]}, {"v": [4710, 4711]}, {"v": [3243, 4709]}, {"v": [3246, 4706]}, {"v": [3245, 3246]}, {"v": [2025, 4703]}, {"v": [2025, 4711]}, {"v": [4702, 4703]}, {"v": [2023, 4710]}, {"v": [2025, 3230]}, {"v": [4727, 4729]}, {"v": [2026, 4726]}, {"v": [2026, 2027]}, {"v": [2027, 4729]}, {"v": [4726, 4727]}, {"v": [3247, 4735]}, {"v": [3247, 4712]}, {"v": [4713, 4716]}, {"v": [4712, 4716]}, {"v": [4713, 4734]}, {"v": [4734, 4735]}, {"v": [4729, 4736]}, {"v": [2027, 3247]}, {"v": [4735, 4736]}, {"v": [4737, 4738]}, {"v": [968, 4738]}, {"v": [2018, 3254]}, {"v": [3254, 4738]}, {"v": [4749, 4752]}, {"v": [4749, 4750]}, {"v": [4750, 4751]}, {"v": [4751, 4753]}, {"v": [4752, 4753]}, {"v": [4742, 4746]}, {"v": [4742, 4743]}, {"v": [4743, 4744]}, {"v": [4744, 4751]}, {"v": [4745, 4746]}, {"v": [4745, 4750]}, {"v": [4731, 4732]}, {"v": [4728, 4732]}, {"v": [4728, 4744]}, {"v": [4731, 4753]}, {"v": [2030, 2031]}, {"v": [2031, 4755]}, {"v": [2029, 2030]}, {"v": [2028, 4757]}, {"v": [4755, 4757]}, {"v": [3239, 4695]}, {"v": [3239, 4756]}, {"v": [4756, 4757]}, {"v": [3259, 3260]}, {"v": [3260, 4760]}, {"v": [4749, 4758]}, {"v": [3259, 4752]}, {"v": [4758, 4760]}, {"v": [4754, 4759]}, {"v": [4754, 4756]}, {"v": [4755, 4761]}, {"v": [4759, 4761]}, {"v": [2033, 3260]}, {"v": [2031, 2033]}, {"v": [4760, 4761]}, {"v": [2160, 3406]}, {"v": [2153, 2160]}, {"v": [2153, 4763]}, {"v": [3406, 4766]}, {"v": [4763, 4766]}, {"v": [3403, 4765]}, {"v": [3284, 4764]}, {"v": [4764, 4765]}, {"v": [3405, 3406]}, {"v": [4765, 4766]}, {"v": [4767, 4770]}, {"v": [4767, 4768]}, {"v": [4768, 4769]}, {"v": [4769, 4771]}, {"v": [4770, 4772]}, {"v": [4771, 4772]}, {"v": [3296, 4770]}, {"v": [3297, 4767]}, {"v": [2073, 4768]}, {"v": [2076, 4769]}, {"v": [3346, 4771]}, {"v": [2083, 4772]}, {"v": [4773, 4776]}, {"v": [4773, 4774]}, {"v": [4774, 4775]}, {"v": [4775, 4777]}, {"v": [4776, 4778]}, {"v": [4777, 4778]}, {"v": [3300, 4773]}, {"v": [3302, 4776]}, {"v": [1088, 4774]}, {"v": [2053, 4775]}, {"v": [3265, 4777]}, {"v": [2078, 4778]}, {"v": [4779, 4780]}, {"v": [4779, 4781]}, {"v": [4780, 4784]}, {"v": [4781, 4782]}, {"v": [4782, 4783]}, {"v": [4783, 4784]}, {"v": [3321, 3323]}, {"v": [3321, 4780]}, {"v": [3318, 4784]}, {"v": [2454, 3938]}, {"v": [2454, 4783]}, {"v": [2108, 4785]}, {"v": [2104, 2105]}, {"v": [2104, 2107]}, {"v": [2105, 4787]}, {"v": [4785, 4787]}, {"v": [3320, 4786]}, {"v": [4785, 4786]}, {"v": [4789, 4792]}, {"v": [4789, 4790]}, {"v": [4790, 4791]}, {"v": [4791, 4794]}, {"v": [4792, 4793]}, {"v": [4793, 4794]}, {"v": [4786, 4788]}, {"v": [4788, 4789]}, {"v": [3319, 4792]}, {"v": [3322, 4791]}, {"v": [3325, 3326]}, {"v": [3326, 4790]}, {"v": [3321, 4794]}, {"v": [2091, 4793]}, {"v": [2092, 4779]}, {"v": [3330, 4797]}, {"v": [2140, 4795]}, {"v": [4795, 4797]}, {"v": [3383, 4796]}, {"v": [4795, 4796]}, {"v": [3327, 4798]}, {"v": [4797, 4798]}, {"v": [3349, 4802]}, {"v": [4802, 4805]}, {"v": [2126, 4804]}, {"v": [4804, 4805]}, {"v": [4807, 4810]}, {"v": [4807, 4808]}, {"v": [4808, 4811]}, {"v": [4809, 4812]}, {"v": [4809, 4810]}, {"v": [4811, 4812]}, {"v": [2130, 3352]}, {"v": [2130, 4808]}, {"v": [3357, 4807]}, {"v": [2127, 2130]}, {"v": [2127, 2128]}, {"v": [2128, 3378]}, {"v": [3378, 4811]}, {"v": [4813, 4816]}, {"v": [4813, 4814]}, {"v": [4814, 4818]}, {"v": [4815, 4816]}, {"v": [4815, 4817]}, {"v": [4817, 4818]}, {"v": [4819, 4822]}, {"v": [4819, 4820]}, {"v": [4820, 4821]}, {"v": [4821, 4823]}, {"v": [4822, 4824]}, {"v": [4823, 4824]}, {"v": [3363, 3364]}, {"v": [3359, 3364]}, {"v": [3360, 4820]}, {"v": [3363, 4821]}, {"v": [3368, 4827]}, {"v": [3366, 3367]}, {"v": [3366, 3370]}, {"v": [3370, 4828]}, {"v": [4827, 4828]}, {"v": [3376, 4829]}, {"v": [2161, 4830]}, {"v": [4829, 4830]}, {"v": [3358, 4832]}, {"v": [4830, 4832]}, {"v": [4810, 4831]}, {"v": [4831, 4832]}, {"v": [1002, 4834]}, {"v": [2128, 2129]}, {"v": [3378, 4833]}, {"v": [4833, 4834]}, {"v": [4819, 4836]}, {"v": [4834, 4836]}, {"v": [4837, 4840]}, {"v": [4837, 4839]}, {"v": [4838, 4839]}, {"v": [4838, 4841]}, {"v": [4840, 4842]}, {"v": [4841, 4843]}, {"v": [4842, 4843]}, {"v": [3596, 3597]}, {"v": [3597, 4838]}, {"v": [3594, 4839]}, {"v": [3597, 4815]}, {"v": [4817, 4841]}, {"v": [4818, 4824]}, {"v": [4822, 4843]}, {"v": [4835, 4836]}, {"v": [4835, 4842]}, {"v": [4835, 4845]}, {"v": [4840, 4844]}, {"v": [4844, 4845]}, {"v": [2160, 4846]}, {"v": [2153, 2154]}, {"v": [3408, 4847]}, {"v": [4846, 4847]}, {"v": [4848, 4853]}, {"v": [4848, 4849]}, {"v": [4849, 4850]}, {"v": [4850, 4851]}, {"v": [4851, 4852]}, {"v": [4852, 4853]}, {"v": [3407, 4848]}, {"v": [4847, 4853]}, {"v": [3387, 3388]}, {"v": [2158, 3388]}, {"v": [3387, 4849]}, {"v": [3386, 3387]}, {"v": [2159, 4850]}, {"v": [4854, 4857]}, {"v": [4854, 4858]}, {"v": [4855, 4859]}, {"v": [4855, 4856]}, {"v": [4856, 4857]}, {"v": [4858, 4859]}, {"v": [3410, 4854]}, {"v": [3411, 4857]}, {"v": [4851, 4858]}, {"v": [3331, 3384]}, {"v": [3331, 4856]}, {"v": [2172, 2174]}, {"v": [3976, 3977]}, {"v": [3977, 4867]}, {"v": [2174, 4865]}, {"v": [4865, 4867]}, {"v": [4864, 4869]}, {"v": [4864, 4866]}, {"v": [4866, 4867]}, {"v": [4865, 4868]}, {"v": [4868, 4869]}, {"v": [3971, 3972]}, {"v": [3430, 3972]}, {"v": [3971, 4864]}, {"v": [3430, 4870]}, {"v": [4869, 4870]}, {"v": [4874, 4875]}, {"v": [4871, 4874]}, {"v": [4871, 4872]}, {"v": [4872, 4873]}, {"v": [4873, 4875]}, {"v": [4876, 4877]}, {"v": [1186, 4876]}, {"v": [3433, 4876]}, {"v": [3435, 4877]}, {"v": [4874, 4877]}, {"v": [3432, 4871]}, {"v": [4879, 4885]}, {"v": [2175, 4879]}, {"v": [2175, 2179]}, {"v": [2178, 4884]}, {"v": [4884, 4885]}, {"v": [4883, 4888]}, {"v": [4880, 4883]}, {"v": [4878, 4886]}, {"v": [4878, 4880]}, {"v": [4886, 4889]}, {"v": [4888, 4889]}, {"v": [2180, 3445]}, {"v": [2176, 4892]}, {"v": [3445, 3446]}, {"v": [3446, 4893]}, {"v": [4892, 4893]}, {"v": [3444, 3446]}, {"v": [3444, 3447]}, {"v": [3447, 3448]}, {"v": [3448, 4894]}, {"v": [4893, 4894]}, {"v": [3445, 4895]}, {"v": [2182, 4896]}, {"v": [2181, 2182]}, {"v": [4895, 4896]}, {"v": [3365, 4900]}, {"v": [3364, 3365]}, {"v": [3363, 4899]}, {"v": [4899, 4900]}, {"v": [3454, 3455]}, {"v": [3455, 4909]}, {"v": [3450, 3451]}, {"v": [3450, 4908]}, {"v": [4908, 4909]}, {"v": [4910, 4914]}, {"v": [4910, 4912]}, {"v": [4911, 4912]}, {"v": [4911, 4913]}, {"v": [4913, 4914]}, {"v": [3452, 3455]}, {"v": [3452, 4910]}, {"v": [3453, 4914]}, {"v": [2173, 2174]}, {"v": [2173, 4913]}, {"v": [3369, 3370]}, {"v": [2183, 4915]}, {"v": [2183, 3369]}, {"v": [3366, 4916]}, {"v": [4915, 4916]}, {"v": [2157, 4917]}, {"v": [4916, 4917]}, {"v": [2152, 2155]}, {"v": [2152, 3460]}, {"v": [3460, 4918]}, {"v": [4917, 4918]}, {"v": [3462, 4919]}, {"v": [3462, 3463]}, {"v": [3463, 3464]}, {"v": [3464, 4922]}, {"v": [4919, 4922]}, {"v": [2177, 2184]}, {"v": [2182, 4921]}, {"v": [2184, 4920]}, {"v": [4920, 4921]}, {"v": [4896, 4898]}, {"v": [3464, 4898]}, {"v": [4921, 4922]}, {"v": [427, 4926]}, {"v": [3473, 4927]}, {"v": [4926, 4927]}, {"v": [2533, 4928]}, {"v": [4926, 4928]}, {"v": [2197, 4929]}, {"v": [4928, 4929]}, {"v": [4930, 4932]}, {"v": [4930, 4931]}, {"v": [4931, 4935]}, {"v": [4932, 4933]}, {"v": [4933, 4934]}, {"v": [4934, 4935]}, {"v": [433, 4930]}, {"v": [3474, 4931]}, {"v": [4927, 4935]}, {"v": [2195, 4933]}, {"v": [4929, 4934]}, {"v": [2200, 4938]}, {"v": [2200, 3484]}, {"v": [3482, 3484]}, {"v": [2201, 4936]}, {"v": [2201, 3482]}, {"v": [4936, 4938]}, {"v": [3488, 4937]}, {"v": [2200, 2204]}, {"v": [4937, 4938]}, {"v": [3479, 4939]}, {"v": [3480, 4941]}, {"v": [4939, 4941]}, {"v": [4937, 4942]}, {"v": [4936, 4940]}, {"v": [4940, 4942]}, {"v": [4941, 4942]}, {"v": [4452, 4454]}, {"v": [4451, 4943]}, {"v": [4453, 4944]}, {"v": [4943, 4944]}, {"v": [3001, 4945]}, {"v": [2989, 4947]}, {"v": [4945, 4947]}, {"v": [4431, 4946]}, {"v": [4946, 4947]}, {"v": [4944, 4948]}, {"v": [4946, 4948]}, {"v": [4950, 4951]}, {"v": [4950, 4952]}, {"v": [4951, 4955]}, {"v": [4952, 4953]}, {"v": [4953, 4954]}, {"v": [4954, 4955]}, {"v": [3482, 3483]}, {"v": [2201, 4950]}, {"v": [2203, 4952]}, {"v": [4434, 4435]}, {"v": [4435, 4953]}, {"v": [3003, 4434]}, {"v": [4945, 4954]}, {"v": [4435, 4436]}, {"v": [4948, 4949]}, {"v": [4949, 4955]}, {"v": [3491, 4957]}, {"v": [2207, 3491]}, {"v": [2236, 2237]}, {"v": [2236, 4958]}, {"v": [2207, 2237]}, {"v": [4957, 4958]}, {"v": [3577, 3579]}, {"v": [3579, 4959]}, {"v": [2235, 2236]}, {"v": [2235, 3577]}, {"v": [4958, 4959]}, {"v": [3579, 3580]}, {"v": [2263, 3580]}, {"v": [2262, 4960]}, {"v": [4959, 4960]}, {"v": [4964, 4965]}, {"v": [4964, 4966]}, {"v": [4965, 4967]}, {"v": [4966, 4969]}, {"v": [4967, 4968]}, {"v": [4968, 4969]}, {"v": [4238, 4239]}, {"v": [3497, 4239]}, {"v": [3497, 4964]}, {"v": [4237, 4966]}, {"v": [4237, 4238]}, {"v": [2702, 4968]}, {"v": [1267, 2701]}, {"v": [1267, 3496]}, {"v": [3496, 4967]}, {"v": [4987, 4988]}, {"v": [4987, 4990]}, {"v": [4988, 4992]}, {"v": [4989, 4990]}, {"v": [4989, 4991]}, {"v": [4991, 4992]}, {"v": [1017, 3519]}, {"v": [3485, 4990]}, {"v": [3519, 4987]}, {"v": [3484, 4989]}, {"v": [3516, 4991]}, {"v": [3517, 3518]}, {"v": [3515, 4992]}, {"v": [3515, 3517]}, {"v": [3492, 4962]}, {"v": [3492, 4982]}, {"v": [4962, 4963]}, {"v": [4963, 4995]}, {"v": [4982, 4996]}, {"v": [4995, 4996]}, {"v": [3520, 4997]}, {"v": [3521, 4998]}, {"v": [4997, 4998]}, {"v": [3530, 5001]}, {"v": [3540, 5004]}, {"v": [5001, 5004]}, {"v": [2223, 5002]}, {"v": [5001, 5002]}, {"v": [4249, 4250]}, {"v": [3542, 4250]}, {"v": [4249, 5003]}, {"v": [5003, 5004]}, {"v": [4029, 4030]}, {"v": [4030, 5018]}, {"v": [4031, 4033]}, {"v": [4029, 4033]}, {"v": [4031, 5017]}, {"v": [5017, 5018]}, {"v": [3551, 3552]}, {"v": [3550, 3552]}, {"v": [2250, 3551]}, {"v": [2250, 5021]}, {"v": [3550, 5020]}, {"v": [5020, 5021]}, {"v": [2251, 5022]}, {"v": [2250, 3625]}, {"v": [5021, 5022]}, {"v": [5011, 5015]}, {"v": [5011, 5024]}, {"v": [5015, 5016]}, {"v": [3549, 5016]}, {"v": [3549, 5023]}, {"v": [5023, 5024]}, {"v": [5025, 5026]}, {"v": [3550, 5026]}, {"v": [3552, 5029]}, {"v": [5025, 5028]}, {"v": [5028, 5029]}, {"v": [4027, 4030]}, {"v": [4027, 5032]}, {"v": [4028, 5033]}, {"v": [4028, 4029]}, {"v": [5032, 5033]}, {"v": [5034, 5039]}, {"v": [5034, 5036]}, {"v": [5035, 5036]}, {"v": [5035, 5037]}, {"v": [5037, 5038]}, {"v": [5038, 5039]}, {"v": [2234, 5036]}, {"v": [2234, 3996]}, {"v": [3995, 3996]}, {"v": [3553, 3995]}, {"v": [3553, 5034]}, {"v": [2234, 3555]}, {"v": [3554, 3558]}, {"v": [3554, 5035]}, {"v": [5030, 5032]}, {"v": [5030, 5031]}, {"v": [5031, 5039]}, {"v": [5033, 5038]}, {"v": [5040, 5043]}, {"v": [5040, 5042]}, {"v": [5041, 5042]}, {"v": [5041, 5044]}, {"v": [5043, 5045]}, {"v": [5044, 5045]}, {"v": [3553, 5040]}, {"v": [5031, 5043]}, {"v": [1052, 5044]}, {"v": [3561, 5041]}, {"v": [2252, 2253]}, {"v": [2253, 5030]}, {"v": [2252, 5045]}, {"v": [2252, 2261]}, {"v": [2545, 2550]}, {"v": [2545, 5046]}, {"v": [2546, 5047]}, {"v": [5046, 5047]}, {"v": [3998, 5048]}, {"v": [4002, 4004]}, {"v": [4003, 4004]}, {"v": [4001, 4002]}, {"v": [4001, 5049]}, {"v": [4003, 5050]}, {"v": [5049, 5050]}, {"v": [3559, 5051]}, {"v": [3996, 5052]}, {"v": [5051, 5052]}, {"v": [5054, 5056]}, {"v": [5056, 5059]}, {"v": [3556, 5060]}, {"v": [3560, 5054]}, {"v": [5059, 5060]}, {"v": [5056, 5057]}, {"v": [5046, 5057]}, {"v": [2545, 5061]}, {"v": [5059, 5061]}, {"v": [3557, 5062]}, {"v": [5058, 5060]}, {"v": [5058, 5063]}, {"v": [5062, 5063]}, {"v": [5064, 5067]}, {"v": [5064, 5065]}, {"v": [5065, 5066]}, {"v": [5066, 5069]}, {"v": [5067, 5068]}, {"v": [5068, 5069]}, {"v": [5042, 5067]}, {"v": [3562, 5064]}, {"v": [1042, 5065]}, {"v": [3999, 4004]}, {"v": [4003, 5066]}, {"v": [5050, 5053]}, {"v": [5053, 5069]}, {"v": [3995, 5068]}, {"v": [5052, 5053]}, {"v": [5071, 5074]}, {"v": [5071, 5072]}, {"v": [5072, 5075]}, {"v": [5073, 5074]}, {"v": [5073, 5076]}, {"v": [5075, 5076]}, {"v": [3566, 3569]}, {"v": [3568, 3569]}, {"v": [3567, 5074]}, {"v": [3568, 5071]}, {"v": [4860, 4862]}, {"v": [3449, 4862]}, {"v": [3449, 5075]}, {"v": [4860, 5072]}, {"v": [4816, 5073]}, {"v": [4904, 4905]}, {"v": [4905, 5076]}, {"v": [4813, 4904]}, {"v": [3572, 3573]}, {"v": [3573, 5083]}, {"v": [4073, 5082]}, {"v": [5082, 5083]}, {"v": [3571, 5085]}, {"v": [3573, 5087]}, {"v": [5085, 5087]}, {"v": [5091, 5095]}, {"v": [5091, 5092]}, {"v": [5092, 5093]}, {"v": [5093, 5094]}, {"v": [5094, 5096]}, {"v": [5095, 5096]}, {"v": [5005, 5006]}, {"v": [3589, 5006]}, {"v": [5005, 5098]}, {"v": [3575, 3589]}, {"v": [3575, 5097]}, {"v": [5097, 5098]}, {"v": [5101, 5102]}, {"v": [5101, 5103]}, {"v": [5102, 5104]}, {"v": [5103, 5105]}, {"v": [5104, 5105]}, {"v": [3576, 3578]}, {"v": [3576, 3577]}, {"v": [3580, 5102]}, {"v": [3578, 5101]}, {"v": [2286, 3578]}, {"v": [1063, 5103]}, {"v": [2266, 5104]}, {"v": [2264, 5105]}, {"v": [3615, 3617]}, {"v": [5106, 5108]}, {"v": [5106, 5107]}, {"v": [5107, 5110]}, {"v": [5108, 5109]}, {"v": [5109, 5111]}, {"v": [5110, 5111]}, {"v": [3576, 5108]}, {"v": [2285, 5106]}, {"v": [3586, 5107]}, {"v": [5008, 5009]}, {"v": [5009, 5110]}, {"v": [3587, 5008]}, {"v": [2235, 3588]}, {"v": [3588, 5109]}, {"v": [3588, 5112]}, {"v": [2237, 5113]}, {"v": [5112, 5113]}, {"v": [2205, 2206]}, {"v": [2206, 2207]}, {"v": [2205, 5115]}, {"v": [5113, 5115]}, {"v": [5112, 5119]}, {"v": [5111, 5116]}, {"v": [5116, 5119]}, {"v": [5007, 5009]}, {"v": [5007, 5117]}, {"v": [5116, 5117]}, {"v": [5114, 5115]}, {"v": [5114, 5118]}, {"v": [5118, 5119]}, {"v": [5131, 5133]}, {"v": [5131, 5132]}, {"v": [5132, 5135]}, {"v": [5133, 5134]}, {"v": [5134, 5136]}, {"v": [5135, 5136]}, {"v": [1035, 1038]}, {"v": [3612, 5133]}, {"v": [1037, 1038]}, {"v": [1037, 5131]}, {"v": [1036, 1037]}, {"v": [3614, 5132]}, {"v": [3616, 5135]}, {"v": [3621, 5134]}, {"v": [3619, 5136]}, {"v": [415, 5138]}, {"v": [2045, 5141]}, {"v": [5138, 5141]}, {"v": [3650, 5139]}, {"v": [5138, 5139]}, {"v": [2044, 5140]}, {"v": [5140, 5141]}, {"v": [5139, 5143]}, {"v": [5140, 5142]}, {"v": [5142, 5143]}, {"v": [1083, 5146]}, {"v": [3644, 5145]}, {"v": [5145, 5146]}, {"v": [3688, 3690]}, {"v": [3838, 5152]}, {"v": [3688, 5154]}, {"v": [5152, 5154]}, {"v": [3687, 3688]}, {"v": [3683, 3686]}, {"v": [3686, 5153]}, {"v": [3683, 3687]}, {"v": [5153, 5154]}, {"v": [5155, 5157]}, {"v": [5155, 5156]}, {"v": [5156, 5159]}, {"v": [5157, 5158]}, {"v": [5158, 5160]}, {"v": [5159, 5160]}, {"v": [3679, 3680]}, {"v": [3680, 5157]}, {"v": [3676, 5158]}, {"v": [3683, 5161]}, {"v": [3685, 3686]}, {"v": [3684, 5162]}, {"v": [3684, 3685]}, {"v": [5161, 5162]}, {"v": [3678, 5163]}, {"v": [3680, 5164]}, {"v": [5163, 5164]}, {"v": [2406, 3682]}, {"v": [2406, 3825]}, {"v": [3682, 5166]}, {"v": [3825, 3826]}, {"v": [3826, 5165]}, {"v": [5165, 5166]}, {"v": [3691, 5167]}, {"v": [473, 5169]}, {"v": [5167, 5169]}, {"v": [174, 5168]}, {"v": [5168, 5169]}, {"v": [5174, 5179]}, {"v": [5174, 5175]}, {"v": [5175, 5176]}, {"v": [5176, 5177]}, {"v": [5177, 5178]}, {"v": [5178, 5179]}, {"v": [2309, 5179]}, {"v": [2310, 2311]}, {"v": [2311, 5174]}, {"v": [2311, 2313]}, {"v": [2314, 3700]}, {"v": [3700, 5175]}, {"v": [3699, 5171]}, {"v": [3699, 3700]}, {"v": [5171, 5173]}, {"v": [5173, 5176]}, {"v": [3698, 5172]}, {"v": [3693, 5177]}, {"v": [5172, 5173]}, {"v": [1078, 5178]}, {"v": [3704, 5180]}, {"v": [4627, 5180]}, {"v": [5182, 5183]}, {"v": [5180, 5183]}, {"v": [5181, 5183]}, {"v": [4623, 5181]}, {"v": [5185, 5186]}, {"v": [3202, 5185]}, {"v": [3706, 5185]}, {"v": [3708, 5186]}, {"v": [3705, 5186]}, {"v": [467, 5191]}, {"v": [3724, 5189]}, {"v": [5189, 5191]}, {"v": [464, 5190]}, {"v": [5190, 5191]}, {"v": [2335, 2336]}, {"v": [2335, 5192]}, {"v": [3728, 5193]}, {"v": [5192, 5193]}, {"v": [5199, 5202]}, {"v": [5199, 5200]}, {"v": [5200, 5204]}, {"v": [5201, 5202]}, {"v": [5201, 5203]}, {"v": [5203, 5204]}, {"v": [5198, 5202]}, {"v": [3733, 5198]}, {"v": [3732, 5199]}, {"v": [3735, 5200]}, {"v": [3766, 3767]}, {"v": [3737, 3767]}, {"v": [3737, 5204]}, {"v": [1100, 5205]}, {"v": [3729, 3730]}, {"v": [3730, 5206]}, {"v": [1099, 3729]}, {"v": [5205, 5206]}, {"v": [468, 5208]}, {"v": [5205, 5209]}, {"v": [5208, 5209]}, {"v": [989, 5212]}, {"v": [2104, 5213]}, {"v": [5212, 5213]}, {"v": [2337, 5211]}, {"v": [5211, 5214]}, {"v": [5212, 5214]}, {"v": [2397, 3931]}, {"v": [3740, 5217]}, {"v": [3740, 3930]}, {"v": [2397, 5216]}, {"v": [5216, 5217]}, {"v": [5223, 5225]}, {"v": [5223, 5227]}, {"v": [5224, 5226]}, {"v": [5224, 5228]}, {"v": [5225, 5226]}, {"v": [5227, 5228]}, {"v": [3738, 5223]}, {"v": [3738, 3739]}, {"v": [3739, 3740]}, {"v": [5217, 5225]}, {"v": [3750, 5229]}, {"v": [3745, 5231]}, {"v": [5229, 5231]}, {"v": [2366, 5232]}, {"v": [2335, 5230]}, {"v": [5230, 5232]}, {"v": [5231, 5232]}, {"v": [5233, 5235]}, {"v": [5233, 5234]}, {"v": [5234, 5236]}, {"v": [5235, 5238]}, {"v": [5236, 5237]}, {"v": [5237, 5238]}, {"v": [3816, 3817]}, {"v": [3817, 5234]}, {"v": [3754, 5236]}, {"v": [5216, 5235]}, {"v": [5226, 5238]}, {"v": [3741, 5237]}, {"v": [3742, 5224]}, {"v": [3764, 3765]}, {"v": [3765, 5240]}, {"v": [3767, 5239]}, {"v": [5239, 5240]}, {"v": [2360, 3765]}, {"v": [2360, 4800]}, {"v": [4800, 5241]}, {"v": [5240, 5241]}, {"v": [4799, 4801]}, {"v": [4799, 5244]}, {"v": [5241, 5242]}, {"v": [5242, 5245]}, {"v": [4800, 4801]}, {"v": [5244, 5245]}, {"v": [5246, 5249]}, {"v": [5246, 5247]}, {"v": [5247, 5248]}, {"v": [5248, 5250]}, {"v": [5249, 5251]}, {"v": [5250, 5251]}, {"v": [2384, 2385]}, {"v": [2385, 5246]}, {"v": [2388, 5249]}, {"v": [4720, 4721]}, {"v": [4721, 5251]}, {"v": [2387, 4720]}, {"v": [4721, 4722]}, {"v": [3250, 4722]}, {"v": [3249, 3250]}, {"v": [3249, 5250]}, {"v": [5254, 5257]}, {"v": [5254, 5255]}, {"v": [5255, 5258]}, {"v": [5256, 5257]}, {"v": [5256, 5259]}, {"v": [5258, 5260]}, {"v": [5259, 5260]}, {"v": [3776, 5255]}, {"v": [3775, 3776]}, {"v": [3775, 5253]}, {"v": [5252, 5253]}, {"v": [5252, 5254]}, {"v": [3780, 5256]}, {"v": [3777, 5257]}, {"v": [3777, 3778]}, {"v": [2022, 5259]}, {"v": [4707, 5260]}, {"v": [2385, 5261]}, {"v": [3775, 5247]}, {"v": [3776, 5262]}, {"v": [5261, 5262]}, {"v": [5258, 5264]}, {"v": [5262, 5264]}, {"v": [4708, 5263]}, {"v": [5263, 5264]}, {"v": [3751, 3794]}, {"v": [5229, 5267]}, {"v": [3794, 5265]}, {"v": [5265, 5267]}, {"v": [5230, 5266]}, {"v": [5266, 5267]}, {"v": [3687, 5270]}, {"v": [3689, 5272]}, {"v": [5270, 5272]}, {"v": [2415, 2419]}, {"v": [2415, 5271]}, {"v": [5271, 5272]}, {"v": [2390, 5275]}, {"v": [3797, 5273]}, {"v": [5273, 5275]}, {"v": [2392, 5274]}, {"v": [5274, 5275]}, {"v": [3810, 5282]}, {"v": [2394, 3810]}, {"v": [3889, 3890]}, {"v": [3890, 5283]}, {"v": [5282, 5283]}, {"v": [5287, 5288]}, {"v": [5287, 5289]}, {"v": [5288, 5292]}, {"v": [5289, 5290]}, {"v": [5290, 5291]}, {"v": [5291, 5292]}, {"v": [3929, 3935]}, {"v": [3934, 5289]}, {"v": [3811, 3929]}, {"v": [3811, 5287]}, {"v": [3739, 5290]}, {"v": [3812, 5294]}, {"v": [3812, 5288]}, {"v": [3811, 5295]}, {"v": [5294, 5295]}, {"v": [3815, 5298]}, {"v": [3817, 5301]}, {"v": [5298, 5301]}, {"v": [2398, 5299]}, {"v": [5298, 5299]}, {"v": [2360, 2399]}, {"v": [2399, 5300]}, {"v": [5299, 5300]}, {"v": [5302, 5304]}, {"v": [5302, 5303]}, {"v": [5303, 5305]}, {"v": [5304, 5306]}, {"v": [5305, 5307]}, {"v": [5306, 5307]}, {"v": [2397, 5302]}, {"v": [5233, 5304]}, {"v": [3818, 3932]}, {"v": [3818, 5303]}, {"v": [5301, 5306]}, {"v": [5300, 5307]}, {"v": [2399, 5309]}, {"v": [4801, 5308]}, {"v": [5308, 5309]}, {"v": [5305, 5310]}, {"v": [5309, 5310]}, {"v": [3818, 3819]}, {"v": [3819, 5311]}, {"v": [5310, 5311]}, {"v": [5312, 5313]}, {"v": [5312, 5315]}, {"v": [5313, 5314]}, {"v": [5314, 5316]}, {"v": [5315, 5316]}, {"v": [3824, 3825]}, {"v": [3821, 5317]}, {"v": [3821, 3824]}, {"v": [2406, 5319]}, {"v": [5317, 5319]}, {"v": [3681, 3682]}, {"v": [3822, 5320]}, {"v": [3681, 3822]}, {"v": [5319, 5320]}, {"v": [3824, 5327]}, {"v": [3827, 5328]}, {"v": [3826, 3827]}, {"v": [5327, 5328]}, {"v": [3823, 5329]}, {"v": [2304, 3823]}, {"v": [2308, 5332]}, {"v": [2304, 2306]}, {"v": [5329, 5332]}, {"v": [5146, 5147]}, {"v": [5147, 5330]}, {"v": [1082, 5331]}, {"v": [5330, 5331]}, {"v": [5331, 5332]}, {"v": [2416, 5334]}, {"v": [2415, 2416]}, {"v": [3843, 5336]}, {"v": [5334, 5336]}, {"v": [3846, 5335]}, {"v": [5335, 5336]}, {"v": [2977, 5344]}, {"v": [4399, 5343]}, {"v": [5343, 5344]}, {"v": [2985, 5346]}, {"v": [2986, 2987]}, {"v": [2987, 4418]}, {"v": [4418, 5348]}, {"v": [5346, 5348]}, {"v": [5344, 5345]}, {"v": [5345, 5347]}, {"v": [5346, 5347]}, {"v": [4400, 5350]}, {"v": [3870, 5353]}, {"v": [5350, 5353]}, {"v": [3871, 3873]}, {"v": [3871, 5352]}, {"v": [5352, 5353]}, {"v": [4415, 4416]}, {"v": [4416, 5357]}, {"v": [2982, 5354]}, {"v": [5354, 5357]}, {"v": [2433, 3878]}, {"v": [3878, 5355]}, {"v": [5354, 5355]}, {"v": [2435, 5359]}, {"v": [3880, 5361]}, {"v": [5359, 5361]}, {"v": [3881, 3918]}, {"v": [3881, 5360]}, {"v": [5360, 5361]}, {"v": [2439, 2441]}, {"v": [2439, 5362]}, {"v": [2440, 2441]}, {"v": [2440, 3882]}, {"v": [3882, 5363]}, {"v": [5362, 5363]}, {"v": [1121, 2439]}, {"v": [3871, 5365]}, {"v": [5362, 5365]}, {"v": [4681, 5368]}, {"v": [4683, 5367]}, {"v": [5367, 5368]}, {"v": [4677, 5370]}, {"v": [5368, 5370]}, {"v": [4679, 5369]}, {"v": [5369, 5370]}, {"v": [5371, 5373]}, {"v": [5371, 5372]}, {"v": [5372, 5374]}, {"v": [5373, 5375]}, {"v": [5374, 5376]}, {"v": [5375, 5376]}, {"v": [2444, 5373]}, {"v": [2446, 2447]}, {"v": [2446, 5371]}, {"v": [2437, 2438]}, {"v": [2438, 3884]}, {"v": [2437, 2446]}, {"v": [3884, 5372]}, {"v": [3886, 5375]}, {"v": [3895, 3897]}, {"v": [3895, 5376]}, {"v": [3887, 5377]}, {"v": [3890, 5379]}, {"v": [5377, 5379]}, {"v": [5283, 5285]}, {"v": [2448, 5285]}, {"v": [2448, 5380]}, {"v": [5379, 5380]}, {"v": [5383, 5386]}, {"v": [5383, 5384]}, {"v": [5384, 5385]}, {"v": [5385, 5387]}, {"v": [5386, 5387]}, {"v": [3891, 5384]}, {"v": [5377, 5378]}, {"v": [5378, 5383]}, {"v": [3892, 5381]}, {"v": [5381, 5385]}, {"v": [5391, 5392]}, {"v": [5391, 5394]}, {"v": [5392, 5393]}, {"v": [5393, 5395]}, {"v": [5394, 5395]}, {"v": [3898, 3902]}, {"v": [3900, 5392]}, {"v": [3901, 3902]}, {"v": [3901, 5391]}, {"v": [3937, 5393]}, {"v": [3925, 3940]}, {"v": [3912, 3925]}, {"v": [3912, 5395]}, {"v": [3902, 5397]}, {"v": [5389, 5390]}, {"v": [3901, 5390]}, {"v": [5389, 5396]}, {"v": [5396, 5397]}, {"v": [3943, 5398]}, {"v": [5397, 5398]}, {"v": [5400, 5402]}, {"v": [5400, 5404]}, {"v": [5401, 5403]}, {"v": [5401, 5405]}, {"v": [5402, 5403]}, {"v": [5404, 5405]}, {"v": [3904, 5374]}, {"v": [3904, 5402]}, {"v": [3884, 5400]}, {"v": [2438, 2440]}, {"v": [3882, 5404]}, {"v": [3881, 3903]}, {"v": [5358, 5360]}, {"v": [3903, 5401]}, {"v": [5358, 5405]}, {"v": [5363, 5364]}, {"v": [5358, 5364]}, {"v": [5403, 5406]}, {"v": [3903, 5408]}, {"v": [5406, 5408]}, {"v": [3915, 3916]}, {"v": [3916, 5407]}, {"v": [3921, 5409]}, {"v": [5407, 5409]}, {"v": [5408, 5409]}, {"v": [5410, 5412]}, {"v": [5410, 5411]}, {"v": [5411, 5413]}, {"v": [5412, 5414]}, {"v": [5413, 5415]}, {"v": [5414, 5415]}, {"v": [3894, 5412]}, {"v": [3895, 5410]}, {"v": [3904, 5411]}, {"v": [5406, 5413]}, {"v": [5407, 5415]}, {"v": [5381, 5416]}, {"v": [5382, 5418]}, {"v": [5382, 5387]}, {"v": [5416, 5418]}, {"v": [3908, 5420]}, {"v": [476, 5421]}, {"v": [5420, 5421]}, {"v": [1117, 5423]}, {"v": [5421, 5423]}, {"v": [1116, 5422]}, {"v": [1116, 1118]}, {"v": [5422, 5423]}, {"v": [2488, 5428]}, {"v": [2490, 5425]}, {"v": [5425, 5428]}, {"v": [2498, 2499]}, {"v": [2498, 5427]}, {"v": [5427, 5428]}, {"v": [3941, 5430]}, {"v": [3924, 3925]}, {"v": [3924, 5429]}, {"v": [5429, 5430]}, {"v": [5431, 5435]}, {"v": [5431, 5432]}, {"v": [5432, 5433]}, {"v": [5433, 5434]}, {"v": [5434, 5436]}, {"v": [5435, 5436]}, {"v": [3324, 5431]}, {"v": [3326, 5435]}, {"v": [4787, 5434]}, {"v": [2105, 3926]}, {"v": [3926, 3927]}, {"v": [3927, 5433]}, {"v": [4788, 5436]}, {"v": [3927, 3928]}, {"v": [3928, 5437]}, {"v": [5432, 5440]}, {"v": [5437, 5440]}, {"v": [3946, 5439]}, {"v": [5439, 5440]}, {"v": [5308, 5445]}, {"v": [5311, 5444]}, {"v": [5444, 5445]}, {"v": [5295, 5296]}, {"v": [5296, 5449]}, {"v": [3929, 5450]}, {"v": [5449, 5450]}, {"v": [5450, 5454]}, {"v": [3933, 5451]}, {"v": [5451, 5454]}, {"v": [3819, 5452]}, {"v": [5451, 5452]}, {"v": [5443, 5444]}, {"v": [5443, 5453]}, {"v": [5452, 5453]}, {"v": [5455, 5456]}, {"v": [5455, 5458]}, {"v": [5456, 5460]}, {"v": [5457, 5459]}, {"v": [5457, 5458]}, {"v": [5459, 5460]}, {"v": [2479, 5455]}, {"v": [3505, 5458]}, {"v": [1151, 5459]}, {"v": [2213, 2214]}, {"v": [2214, 5457]}, {"v": [2215, 3507]}, {"v": [2214, 2215]}, {"v": [3955, 5460]}, {"v": [5461, 5462]}, {"v": [5461, 5465]}, {"v": [5462, 5463]}, {"v": [5463, 5464]}, {"v": [5464, 5466]}, {"v": [5465, 5466]}, {"v": [2210, 5461]}, {"v": [3956, 5462]}, {"v": [2478, 5465]}, {"v": [5456, 5463]}, {"v": [3952, 5464]}, {"v": [3954, 5466]}, {"v": [193, 5468]}, {"v": [479, 5467]}, {"v": [479, 1116]}, {"v": [5467, 5468]}, {"v": [2497, 5469]}, {"v": [5468, 5469]}, {"v": [5470, 5473]}, {"v": [5470, 5471]}, {"v": [5471, 5472]}, {"v": [5472, 5474]}, {"v": [5473, 5474]}, {"v": [3923, 4782]}, {"v": [2454, 5473]}, {"v": [3923, 5470]}, {"v": [5426, 5427]}, {"v": [3969, 5471]}, {"v": [2498, 3969]}, {"v": [3923, 5426]}, {"v": [5430, 5474]}, {"v": [3970, 4875]}, {"v": [5477, 5480]}, {"v": [5477, 5482]}, {"v": [5478, 5479]}, {"v": [5478, 5481]}, {"v": [5479, 5480]}, {"v": [5481, 5482]}, {"v": [5476, 5479]}, {"v": [3975, 5476]}, {"v": [3450, 5478]}, {"v": [3974, 4866]}, {"v": [3974, 5486]}, {"v": [3971, 5485]}, {"v": [5485, 5486]}, {"v": [5475, 5480]}, {"v": [5475, 5487]}, {"v": [5476, 5488]}, {"v": [5487, 5488]}, {"v": [3977, 5490]}, {"v": [5488, 5490]}, {"v": [3974, 5489]}, {"v": [5489, 5490]}, {"v": [1171, 5491]}, {"v": [208, 3978]}, {"v": [3978, 5492]}, {"v": [5491, 5492]}, {"v": [2513, 5494]}, {"v": [2522, 5495]}, {"v": [5494, 5495]}, {"v": [5496, 5497]}, {"v": [543, 5497]}, {"v": [3981, 5499]}, {"v": [3982, 5498]}, {"v": [5498, 5499]}, {"v": [5501, 5503]}, {"v": [5501, 5502]}, {"v": [5502, 5505]}, {"v": [5503, 5504]}, {"v": [5504, 5506]}, {"v": [5505, 5506]}, {"v": [1041, 5503]}, {"v": [2727, 5501]}, {"v": [4000, 5502]}, {"v": [4002, 5505]}, {"v": [4005, 5504]}, {"v": [4009, 4010]}, {"v": [4010, 5506]}, {"v": [4007, 4010]}, {"v": [4001, 4007]}, {"v": [4011, 5507]}, {"v": [4011, 4014]}, {"v": [4020, 5507]}, {"v": [5508, 5510]}, {"v": [5508, 5512]}, {"v": [5511, 5512]}, {"v": [5509, 5511]}, {"v": [5509, 5510]}, {"v": [4022, 5512]}, {"v": [4013, 5508]}, {"v": [4011, 5511]}, {"v": [4015, 5509]}, {"v": [2547, 5514]}, {"v": [5061, 5515]}, {"v": [5514, 5515]}, {"v": [5058, 5516]}, {"v": [5515, 5516]}, {"v": [5518, 5519]}, {"v": [4018, 5519]}, {"v": [4021, 5518]}, {"v": [5519, 5520]}, {"v": [5507, 5520]}, {"v": [5524, 5526]}, {"v": [4102, 5526]}, {"v": [4026, 5524]}, {"v": [4025, 4102]}, {"v": [5527, 5528]}, {"v": [5526, 5527]}, {"v": [4023, 4024]}, {"v": [4024, 5523]}, {"v": [5523, 5527]}, {"v": [4023, 5528]}, {"v": [5523, 5525]}, {"v": [5524, 5525]}, {"v": [4040, 5532]}, {"v": [4040, 4041]}, {"v": [4041, 4042]}, {"v": [4043, 5531]}, {"v": [5531, 5532]}, {"v": [2555, 2556]}, {"v": [2555, 4040]}, {"v": [4044, 5533]}, {"v": [2556, 4044]}, {"v": [5532, 5533]}, {"v": [5534, 5537]}, {"v": [5534, 5535]}, {"v": [5535, 5538]}, {"v": [5536, 5539]}, {"v": [5536, 5537]}, {"v": [5538, 5539]}, {"v": [4036, 4037]}, {"v": [4037, 4038]}, {"v": [4038, 5539]}, {"v": [4039, 5536]}, {"v": [2552, 4045]}, {"v": [2552, 2554]}, {"v": [4045, 5537]}, {"v": [4045, 4046]}, {"v": [4046, 5540]}, {"v": [5534, 5543]}, {"v": [5540, 5543]}, {"v": [4044, 5542]}, {"v": [2556, 5535]}, {"v": [5542, 5543]}, {"v": [5547, 5551]}, {"v": [5547, 5548]}, {"v": [5548, 5549]}, {"v": [5549, 5550]}, {"v": [5550, 5552]}, {"v": [5551, 5552]}, {"v": [2557, 5551]}, {"v": [4096, 4097]}, {"v": [4097, 5547]}, {"v": [4050, 5549]}, {"v": [4048, 4049]}, {"v": [4048, 5548]}, {"v": [4060, 4062]}, {"v": [4060, 5553]}, {"v": [4064, 5554]}, {"v": [4061, 4062]}, {"v": [5553, 5554]}, {"v": [4066, 5555]}, {"v": [5554, 5555]}, {"v": [5552, 5556]}, {"v": [5555, 5556]}, {"v": [5553, 5559]}, {"v": [5556, 5557]}, {"v": [5557, 5559]}, {"v": [2558, 4060]}, {"v": [4057, 5558]}, {"v": [2558, 4057]}, {"v": [5558, 5559]}, {"v": [4057, 4059]}, {"v": [5558, 5561]}, {"v": [4058, 5560]}, {"v": [5560, 5561]}, {"v": [4083, 5567]}, {"v": [4089, 5566]}, {"v": [5566, 5567]}, {"v": [4090, 5570]}, {"v": [5565, 5566]}, {"v": [5565, 5569]}, {"v": [5569, 5570]}, {"v": [4093, 5571]}, {"v": [5570, 5571]}, {"v": [4099, 4101]}, {"v": [4100, 4101]}, {"v": [4097, 5572]}, {"v": [4098, 5573]}, {"v": [5572, 5573]}, {"v": [4048, 5575]}, {"v": [5572, 5575]}, {"v": [4100, 5574]}, {"v": [5574, 5575]}, {"v": [2564, 5528]}, {"v": [2551, 2564]}, {"v": [4196, 5576]}, {"v": [4103, 5577]}, {"v": [5576, 5577]}, {"v": [4106, 5578]}, {"v": [5577, 5578]}, {"v": [5580, 5581]}, {"v": [5580, 5583]}, {"v": [5581, 5582]}, {"v": [5582, 5585]}, {"v": [5583, 5584]}, {"v": [5584, 5585]}, {"v": [4116, 5580]}, {"v": [4110, 5581]}, {"v": [1197, 5583]}, {"v": [4112, 5582]}, {"v": [1191, 5585]}, {"v": [1189, 2570]}, {"v": [1189, 5584]}, {"v": [2576, 2577]}, {"v": [1189, 2577]}, {"v": [5586, 5587]}, {"v": [5586, 5588]}, {"v": [5587, 5589]}, {"v": [5588, 5590]}, {"v": [5589, 5591]}, {"v": [5590, 5591]}, {"v": [1204, 5586]}, {"v": [4124, 5587]}, {"v": [715, 5588]}, {"v": [4125, 5589]}, {"v": [4119, 5590]}, {"v": [4122, 5591]}, {"v": [5592, 5597]}, {"v": [5592, 5593]}, {"v": [5593, 5594]}, {"v": [5594, 5595]}, {"v": [5595, 5596]}, {"v": [5596, 5597]}, {"v": [4129, 5592]}, {"v": [4279, 4280]}, {"v": [4130, 4280]}, {"v": [4130, 5597]}, {"v": [4142, 4143]}, {"v": [4143, 5579]}, {"v": [5579, 5593]}, {"v": [2598, 5596]}, {"v": [4107, 5595]}, {"v": [4128, 4130]}, {"v": [5598, 5601]}, {"v": [5598, 5602]}, {"v": [5599, 5603]}, {"v": [5599, 5600]}, {"v": [5600, 5601]}, {"v": [5602, 5603]}, {"v": [4213, 5602]}, {"v": [2654, 4213]}, {"v": [4132, 5598]}, {"v": [4197, 5599]}, {"v": [4199, 4214]}, {"v": [4214, 5603]}, {"v": [2650, 2651]}, {"v": [2649, 2650]}, {"v": [2649, 5600]}, {"v": [5604, 5607]}, {"v": [5604, 5605]}, {"v": [5605, 5606]}, {"v": [5606, 5608]}, {"v": [5607, 5609]}, {"v": [5608, 5609]}, {"v": [4287, 5607]}, {"v": [1392, 5604]}, {"v": [2811, 4134]}, {"v": [4134, 5605]}, {"v": [4133, 4135]}, {"v": [4134, 4135]}, {"v": [4136, 5606]}, {"v": [4137, 5608]}, {"v": [5601, 5613]}, {"v": [2601, 2649]}, {"v": [2601, 5610]}, {"v": [5610, 5613]}, {"v": [4131, 5612]}, {"v": [5612, 5613]}, {"v": [1705, 5615]}, {"v": [1705, 1706]}, {"v": [1708, 5614]}, {"v": [5614, 5615]}, {"v": [2972, 2973]}, {"v": [2973, 5616]}, {"v": [4165, 5617]}, {"v": [5616, 5617]}, {"v": [1228, 5618]}, {"v": [2995, 5620]}, {"v": [5618, 5620]}, {"v": [4169, 5619]}, {"v": [5618, 5619]}, {"v": [4459, 5621]}, {"v": [5620, 5621]}, {"v": [5622, 5623]}, {"v": [4170, 5623]}, {"v": [4216, 5622]}, {"v": [2665, 5622]}, {"v": [2666, 4174]}, {"v": [4173, 4174]}, {"v": [4173, 5623]}, {"v": [4171, 4173]}, {"v": [5624, 5625]}, {"v": [4187, 5624]}, {"v": [2635, 5625]}, {"v": [2632, 2634]}, {"v": [2632, 5625]}, {"v": [2633, 2634]}, {"v": [5626, 5627]}, {"v": [5626, 5629]}, {"v": [5627, 5631]}, {"v": [5628, 5629]}, {"v": [5628, 5630]}, {"v": [5630, 5631]}, {"v": [2634, 4192]}, {"v": [4172, 5627]}, {"v": [4191, 5626]}, {"v": [2639, 5629]}, {"v": [4174, 5631]}, {"v": [1240, 5628]}, {"v": [4177, 4179]}, {"v": [2636, 4179]}, {"v": [4177, 5630]}, {"v": [4177, 4178]}, {"v": [5632, 5636]}, {"v": [5632, 5633]}, {"v": [5633, 5634]}, {"v": [5634, 5635]}, {"v": [5635, 5636]}, {"v": [2637, 4175]}, {"v": [4179, 5633]}, {"v": [4175, 5632]}, {"v": [4176, 5634]}, {"v": [2668, 5635]}, {"v": [5637, 5639]}, {"v": [5637, 5638]}, {"v": [5638, 5641]}, {"v": [5639, 5640]}, {"v": [5640, 5641]}, {"v": [2670, 5637]}, {"v": [2672, 5639]}, {"v": [4175, 5638]}, {"v": [5636, 5641]}, {"v": [4221, 5640]}, {"v": [5642, 5643]}, {"v": [5642, 5644]}, {"v": [5643, 5646]}, {"v": [5644, 5645]}, {"v": [5645, 5647]}, {"v": [5646, 5647]}, {"v": [4185, 5643]}, {"v": [4180, 5642]}, {"v": [2646, 5644]}, {"v": [5624, 5646]}, {"v": [4190, 5645]}, {"v": [2632, 5647]}, {"v": [585, 5648]}, {"v": [4200, 5649]}, {"v": [5648, 5649]}, {"v": [5650, 5651]}, {"v": [5650, 5653]}, {"v": [5651, 5652]}, {"v": [5652, 5655]}, {"v": [5653, 5654]}, {"v": [5654, 5655]}, {"v": [1297, 5650]}, {"v": [4228, 5651]}, {"v": [552, 5653]}, {"v": [550, 551]}, {"v": [4255, 4256]}, {"v": [4256, 5652]}, {"v": [2673, 5654]}, {"v": [2674, 2713]}, {"v": [2674, 5655]}, {"v": [2704, 5657]}, {"v": [4969, 5658]}, {"v": [5657, 5658]}, {"v": [4237, 5660]}, {"v": [5658, 5660]}, {"v": [4970, 4971]}, {"v": [4240, 4971]}, {"v": [3009, 5661]}, {"v": [3009, 4970]}, {"v": [4240, 5662]}, {"v": [5661, 5662]}, {"v": [3010, 3011]}, {"v": [3011, 5665]}, {"v": [2699, 5664]}, {"v": [5664, 5665]}, {"v": [2523, 5667]}, {"v": [4230, 5666]}, {"v": [5666, 5667]}, {"v": [2525, 5668]}, {"v": [5667, 5668]}, {"v": [5498, 5500]}, {"v": [5500, 5669]}, {"v": [5668, 5669]}, {"v": [544, 5672]}, {"v": [1286, 5670]}, {"v": [5670, 5672]}, {"v": [1287, 2711]}, {"v": [2711, 5673]}, {"v": [5672, 5673]}, {"v": [5670, 5671]}, {"v": [5671, 5675]}, {"v": [5673, 5674]}, {"v": [5674, 5675]}, {"v": [542, 5678]}, {"v": [5497, 5676]}, {"v": [5676, 5678]}, {"v": [1285, 5679]}, {"v": [5671, 5677]}, {"v": [5677, 5679]}, {"v": [5678, 5679]}, {"v": [5680, 5683]}, {"v": [5680, 5685]}, {"v": [5681, 5684]}, {"v": [5681, 5682]}, {"v": [5682, 5683]}, {"v": [5684, 5685]}, {"v": [2220, 5681]}, {"v": [5002, 5684]}, {"v": [2712, 5682]}, {"v": [5003, 5685]}, {"v": [2715, 2716]}, {"v": [2714, 2716]}, {"v": [546, 5688]}, {"v": [546, 2714]}, {"v": [2715, 5686]}, {"v": [5686, 5688]}, {"v": [3536, 5689]}, {"v": [546, 4222]}, {"v": [5688, 5689]}, {"v": [5690, 5691]}, {"v": [4253, 5690]}, {"v": [2714, 5691]}, {"v": [2717, 5690]}, {"v": [2716, 2717]}, {"v": [4225, 5691]}, {"v": [2717, 5695]}, {"v": [4253, 5692]}, {"v": [5692, 5695]}, {"v": [2674, 5693]}, {"v": [5692, 5693]}, {"v": [4256, 5694]}, {"v": [5693, 5694]}, {"v": [4257, 5696]}, {"v": [3532, 3535]}, {"v": [3532, 5697]}, {"v": [5696, 5697]}, {"v": [3539, 5699]}, {"v": [4250, 4251]}, {"v": [4251, 5698]}, {"v": [5698, 5699]}, {"v": [5700, 5705]}, {"v": [5700, 5702]}, {"v": [5701, 5702]}, {"v": [5701, 5703]}, {"v": [5703, 5704]}, {"v": [5704, 5705]}, {"v": [4259, 5700]}, {"v": [5696, 5705]}, {"v": [2733, 5702]}, {"v": [2732, 5701]}, {"v": [3537, 5703]}, {"v": [5699, 5704]}, {"v": [5697, 5698]}, {"v": [5706, 5707]}, {"v": [5706, 5709]}, {"v": [5707, 5708]}, {"v": [5708, 5711]}, {"v": [5709, 5710]}, {"v": [5710, 5711]}, {"v": [1329, 5706]}, {"v": [4274, 5707]}, {"v": [2751, 5709]}, {"v": [4273, 5708]}, {"v": [4273, 4275]}, {"v": [4275, 4277]}, {"v": [2761, 5711]}, {"v": [2762, 4273]}, {"v": [2745, 5710]}, {"v": [5715, 5716]}, {"v": [5715, 5717]}, {"v": [5716, 5718]}, {"v": [5717, 5719]}, {"v": [5718, 5719]}, {"v": [4280, 5716]}, {"v": [4127, 5718]}, {"v": [4282, 5719]}, {"v": [2763, 5713]}, {"v": [2764, 5720]}, {"v": [5713, 5714]}, {"v": [5714, 5721]}, {"v": [5720, 5721]}, {"v": [1402, 5722]}, {"v": [5720, 5722]}, {"v": [4276, 5723]}, {"v": [5722, 5723]}, {"v": [4281, 5727]}, {"v": [5717, 5725]}, {"v": [5725, 5727]}, {"v": [1332, 5726]}, {"v": [5726, 5727]}, {"v": [5728, 5731]}, {"v": [5728, 5729]}, {"v": [5729, 5730]}, {"v": [5730, 5732]}, {"v": [5731, 5733]}, {"v": [5732, 5733]}, {"v": [4283, 5731]}, {"v": [4285, 5728]}, {"v": [5609, 5729]}, {"v": [4288, 5730]}, {"v": [1386, 5732]}, {"v": [2781, 5733]}, {"v": [5734, 5737]}, {"v": [5734, 5735]}, {"v": [5735, 5738]}, {"v": [5736, 5739]}, {"v": [5736, 5737]}, {"v": [5738, 5739]}, {"v": [4135, 5735]}, {"v": [4289, 5734]}, {"v": [5612, 5738]}, {"v": [4141, 5736]}, {"v": [4143, 5611]}, {"v": [5611, 5739]}, {"v": [5610, 5611]}, {"v": [4291, 5740]}, {"v": [2817, 5741]}, {"v": [5740, 5741]}, {"v": [1393, 5743]}, {"v": [5741, 5743]}, {"v": [617, 5742]}, {"v": [5742, 5743]}, {"v": [1410, 5746]}, {"v": [1413, 5747]}, {"v": [5746, 5747]}, {"v": [1414, 4292]}, {"v": [4292, 5748]}, {"v": [5747, 5748]}, {"v": [5749, 5752]}, {"v": [5749, 5754]}, {"v": [5750, 5751]}, {"v": [5750, 5753]}, {"v": [5751, 5752]}, {"v": [5753, 5754]}, {"v": [5745, 5748]}, {"v": [5745, 5752]}, {"v": [4292, 5749]}, {"v": [2854, 5754]}, {"v": [2818, 5750]}, {"v": [4298, 5751]}, {"v": [4331, 5753]}, {"v": [5744, 5745]}, {"v": [4303, 5744]}, {"v": [5756, 5757]}, {"v": [5755, 5757]}, {"v": [4309, 5756]}, {"v": [4308, 5755]}, {"v": [2823, 5756]}, {"v": [5758, 5759]}, {"v": [5758, 5760]}, {"v": [5759, 5761]}, {"v": [5760, 5762]}, {"v": [5761, 5763]}, {"v": [5762, 5763]}, {"v": [294, 5758]}, {"v": [4310, 5759]}, {"v": [629, 5760]}, {"v": [4313, 4314]}, {"v": [4314, 5761]}, {"v": [5755, 5762]}, {"v": [5757, 5764]}, {"v": [5763, 5764]}, {"v": [5765, 5766]}, {"v": [5765, 5767]}, {"v": [5766, 5770]}, {"v": [5767, 5768]}, {"v": [5768, 5769]}, {"v": [5769, 5770]}, {"v": [4315, 5766]}, {"v": [4316, 5765]}, {"v": [1447, 5767]}, {"v": [2825, 2826]}, {"v": [2825, 5770]}, {"v": [1446, 5768]}, {"v": [1445, 1450]}, {"v": [1450, 5769]}, {"v": [5771, 5772]}, {"v": [5771, 5773]}, {"v": [5772, 5774]}, {"v": [5773, 5775]}, {"v": [5774, 5776]}, {"v": [5775, 5776]}, {"v": [1463, 5771]}, {"v": [4319, 5772]}, {"v": [1450, 5773]}, {"v": [4322, 5774]}, {"v": [2825, 5775]}, {"v": [1464, 5776]}, {"v": [5777, 5778]}, {"v": [4335, 5777]}, {"v": [4336, 5778]}, {"v": [1509, 5777]}, {"v": [2882, 5778]}, {"v": [2895, 2896]}, {"v": [5779, 5780]}, {"v": [5779, 5781]}, {"v": [5780, 5782]}, {"v": [5781, 5783]}, {"v": [5782, 5784]}, {"v": [5783, 5784]}, {"v": [1506, 5779]}, {"v": [2894, 4338]}, {"v": [4338, 5780]}, {"v": [1865, 5781]}, {"v": [1867, 5783]}, {"v": [2887, 4337]}, {"v": [4342, 5784]}, {"v": [4337, 5782]}, {"v": [5785, 5788]}, {"v": [5785, 5786]}, {"v": [5786, 5790]}, {"v": [5787, 5789]}, {"v": [5787, 5788]}, {"v": [5789, 5790]}, {"v": [4337, 5788]}, {"v": [4338, 5785]}, {"v": [4345, 5786]}, {"v": [4346, 5790]}, {"v": [1902, 5789]}, {"v": [2885, 5787]}, {"v": [5791, 5794]}, {"v": [5791, 5796]}, {"v": [5792, 5793]}, {"v": [5792, 5795]}, {"v": [5793, 5794]}, {"v": [5795, 5796]}, {"v": [4353, 5791]}, {"v": [4354, 5794]}, {"v": [4350, 5796]}, {"v": [2897, 5792]}, {"v": [2900, 5793]}, {"v": [4349, 5795]}, {"v": [5797, 5802]}, {"v": [5797, 5799]}, {"v": [5798, 5799]}, {"v": [5798, 5800]}, {"v": [5800, 5801]}, {"v": [5801, 5802]}, {"v": [4363, 5802]}, {"v": [4365, 5797]}, {"v": [1799, 5799]}, {"v": [866, 5798]}, {"v": [1811, 5800]}, {"v": [1791, 5801]}, {"v": [1627, 5811]}, {"v": [4367, 5808]}, {"v": [5808, 5811]}, {"v": [1721, 5819]}, {"v": [1719, 5816]}, {"v": [5816, 5820]}, {"v": [5819, 5820]}, {"v": [2975, 4373]}, {"v": [2975, 5826]}, {"v": [4373, 4375]}, {"v": [4370, 5827]}, {"v": [5826, 5827]}, {"v": [2974, 2975]}, {"v": [2974, 4369]}, {"v": [4369, 5828]}, {"v": [5826, 5828]}, {"v": [4374, 5831]}, {"v": [2973, 5832]}, {"v": [5831, 5832]}, {"v": [5615, 5616]}, {"v": [1705, 5834]}, {"v": [5832, 5834]}, {"v": [1233, 5833]}, {"v": [5833, 5834]}, {"v": [2974, 4378]}, {"v": [4378, 4379]}, {"v": [4379, 5835]}, {"v": [4373, 5836]}, {"v": [5835, 5836]}, {"v": [5831, 5837]}, {"v": [5836, 5837]}, {"v": [5833, 5838]}, {"v": [5837, 5838]}, {"v": [5839, 5840]}, {"v": [5839, 5841]}, {"v": [5840, 5842]}, {"v": [5841, 5843]}, {"v": [5842, 5843]}, {"v": [1234, 5839]}, {"v": [4376, 5840]}, {"v": [5838, 5841]}, {"v": [5835, 5843]}, {"v": [5844, 5848]}, {"v": [5844, 5845]}, {"v": [5845, 5846]}, {"v": [5846, 5847]}, {"v": [5847, 5849]}, {"v": [5848, 5849]}, {"v": [4377, 5848]}, {"v": [5842, 5844]}, {"v": [4379, 5845]}, {"v": [5813, 5814]}, {"v": [4378, 5814]}, {"v": [5813, 5846]}, {"v": [5815, 5821]}, {"v": [5815, 5847]}, {"v": [5820, 5821]}, {"v": [5816, 5849]}, {"v": [5855, 5856]}, {"v": [5855, 5857]}, {"v": [5856, 5858]}, {"v": [5857, 5859]}, {"v": [5858, 5860]}, {"v": [5859, 5860]}, {"v": [4410, 5855]}, {"v": [4412, 5856]}, {"v": [2980, 5857]}, {"v": [4407, 5858]}, {"v": [2987, 4406]}, {"v": [4406, 5859]}, {"v": [2978, 4405]}, {"v": [4405, 5860]}, {"v": [5861, 5862]}, {"v": [5861, 5863]}, {"v": [5862, 5864]}, {"v": [5863, 5869]}, {"v": [5864, 5867]}, {"v": [5867, 5869]}, {"v": [4416, 5863]}, {"v": [4417, 5868]}, {"v": [5868, 5869]}, {"v": [5875, 5878]}, {"v": [5875, 5876]}, {"v": [5876, 5879]}, {"v": [5877, 5880]}, {"v": [5877, 5878]}, {"v": [5879, 5880]}, {"v": [4434, 5875]}, {"v": [4437, 5878]}, {"v": [3004, 5876]}, {"v": [2999, 4432]}, {"v": [4432, 5879]}, {"v": [1270, 5886]}, {"v": [4438, 5884]}, {"v": [5884, 5886]}, {"v": [1268, 5885]}, {"v": [5885, 5886]}, {"v": [1685, 5887]}, {"v": [5885, 5887]}, {"v": [4440, 4446]}, {"v": [4440, 5888]}, {"v": [4447, 5889]}, {"v": [5888, 5889]}, {"v": [4449, 5890]}, {"v": [5889, 5890]}, {"v": [5891, 5894]}, {"v": [5663, 5891]}, {"v": [5663, 5665]}, {"v": [3011, 5893]}, {"v": [5893, 5894]}, {"v": [5897, 5898]}, {"v": [5897, 5899]}, {"v": [5898, 5902]}, {"v": [5899, 5900]}, {"v": [5900, 5901]}, {"v": [5901, 5902]}, {"v": [4455, 5898]}, {"v": [4456, 5897]}, {"v": [2607, 5899]}, {"v": [3025, 3026]}, {"v": [3027, 5902]}, {"v": [4423, 5900]}, {"v": [4428, 5901]}, {"v": [5868, 5907]}, {"v": [5867, 5905]}, {"v": [5905, 5907]}, {"v": [2983, 5906]}, {"v": [5906, 5907]}, {"v": [3045, 5908]}, {"v": [4477, 4480]}, {"v": [4480, 5909]}, {"v": [5908, 5909]}, {"v": [778, 5910]}, {"v": [774, 5911]}, {"v": [5910, 5911]}, {"v": [1709, 1710]}, {"v": [1631, 5912]}, {"v": [1631, 1709]}, {"v": [5911, 5912]}, {"v": [2988, 4419]}, {"v": [1631, 2988]}, {"v": [4419, 5913]}, {"v": [5912, 5914]}, {"v": [5913, 5914]}, {"v": [776, 5916]}, {"v": [3023, 5917]}, {"v": [5916, 5917]}, {"v": [1712, 3024]}, {"v": [1712, 3477]}, {"v": [3477, 5918]}, {"v": [5917, 5918]}, {"v": [5919, 5922]}, {"v": [5919, 5924]}, {"v": [5920, 5921]}, {"v": [5920, 5923]}, {"v": [5921, 5922]}, {"v": [5923, 5924]}, {"v": [4478, 5922]}, {"v": [4480, 5919]}, {"v": [4462, 4465]}, {"v": [4464, 5921]}, {"v": [4465, 5920]}, {"v": [5903, 5904]}, {"v": [5904, 5923]}, {"v": [4466, 5903]}, {"v": [4465, 4466]}, {"v": [5925, 5927]}, {"v": [5925, 5926]}, {"v": [5926, 5930]}, {"v": [5927, 5928]}, {"v": [5928, 5929]}, {"v": [5929, 5931]}, {"v": [5930, 5931]}, {"v": [1768, 5927]}, {"v": [1770, 5925]}, {"v": [4481, 5926]}, {"v": [4482, 5930]}, {"v": [4547, 5928]}, {"v": [3070, 5931]}, {"v": [5936, 5938]}, {"v": [5936, 5937]}, {"v": [5937, 5940]}, {"v": [5938, 5939]}, {"v": [5939, 5941]}, {"v": [5940, 5941]}, {"v": [1808, 5936]}, {"v": [1809, 5938]}, {"v": [4498, 5937]}, {"v": [4497, 5940]}, {"v": [4502, 5939]}, {"v": [4501, 5941]}, {"v": [4510, 4692]}, {"v": [4691, 5943]}, {"v": [4512, 5942]}, {"v": [5942, 5943]}, {"v": [3235, 5944]}, {"v": [5943, 5944]}, {"v": [4556, 4559]}, {"v": [4556, 5947]}, {"v": [4557, 5948]}, {"v": [5947, 5948]}, {"v": [5949, 5952]}, {"v": [5949, 5953]}, {"v": [5950, 5954]}, {"v": [5950, 5951]}, {"v": [5951, 5952]}, {"v": [5953, 5954]}, {"v": [4515, 5949]}, {"v": [4518, 5952]}, {"v": [1931, 5953]}, {"v": [4552, 4553]}, {"v": [4552, 5954]}, {"v": [4553, 4554]}, {"v": [4555, 5950]}, {"v": [4554, 4555]}, {"v": [4555, 4556]}, {"v": [3140, 5951]}, {"v": [4551, 4552]}, {"v": [1920, 4551]}, {"v": [4670, 5961]}, {"v": [4530, 5959]}, {"v": [5959, 5961]}, {"v": [4674, 4675]}, {"v": [4675, 5962]}, {"v": [5961, 5962]}, {"v": [5963, 5966]}, {"v": [5963, 5964]}, {"v": [5964, 5965]}, {"v": [5965, 5968]}, {"v": [5966, 5967]}, {"v": [5967, 5968]}, {"v": [4665, 4668]}, {"v": [4655, 4668]}, {"v": [4654, 4655]}, {"v": [4654, 5966]}, {"v": [4665, 5963]}, {"v": [5960, 5964]}, {"v": [4664, 5960]}, {"v": [4665, 4666]}, {"v": [4664, 4666]}, {"v": [5959, 5965]}, {"v": [5960, 5962]}, {"v": [4529, 5968]}, {"v": [5956, 5957]}, {"v": [4657, 5957]}, {"v": [4654, 4657]}, {"v": [5956, 5967]}, {"v": [5955, 5956]}, {"v": [4524, 5955]}, {"v": [5969, 5972]}, {"v": [5969, 5970]}, {"v": [5970, 5971]}, {"v": [5971, 5973]}, {"v": [5972, 5974]}, {"v": [5973, 5974]}, {"v": [4601, 5969]}, {"v": [4533, 5972]}, {"v": [1978, 5970]}, {"v": [3084, 5971]}, {"v": [1876, 5973]}, {"v": [3107, 5974]}, {"v": [5975, 5978]}, {"v": [5975, 5976]}, {"v": [5976, 5977]}, {"v": [5977, 5979]}, {"v": [5978, 5980]}, {"v": [5979, 5980]}, {"v": [4540, 5975]}, {"v": [4541, 5978]}, {"v": [1899, 5976]}, {"v": [1896, 5977]}, {"v": [1901, 5979]}, {"v": [3120, 5980]}, {"v": [5932, 5933]}, {"v": [5933, 5983]}, {"v": [1746, 5981]}, {"v": [3050, 5932]}, {"v": [5981, 5983]}, {"v": [941, 5985]}, {"v": [4544, 5984]}, {"v": [1963, 4544]}, {"v": [5984, 5985]}, {"v": [3159, 5986]}, {"v": [5985, 5986]}, {"v": [3166, 5987]}, {"v": [4599, 5990]}, {"v": [4593, 4599]}, {"v": [5987, 5990]}, {"v": [4544, 5988]}, {"v": [5987, 5988]}, {"v": [1911, 5991]}, {"v": [4545, 5992]}, {"v": [5991, 5992]}, {"v": [5993, 5994]}, {"v": [5993, 5995]}, {"v": [5994, 5996]}, {"v": [5995, 5997]}, {"v": [5996, 5998]}, {"v": [5997, 5998]}, {"v": [3071, 5993]}, {"v": [5929, 5994]}, {"v": [1739, 5995]}, {"v": [4548, 5996]}, {"v": [1766, 5997]}, {"v": [4549, 6000]}, {"v": [4595, 5999]}, {"v": [5999, 6000]}, {"v": [3132, 6001]}, {"v": [6000, 6001]}, {"v": [4484, 4485]}, {"v": [4484, 6002]}, {"v": [6001, 6002]}, {"v": [1919, 6003]}, {"v": [4551, 6004]}, {"v": [6003, 6004]}, {"v": [6005, 6008]}, {"v": [6005, 6006]}, {"v": [6006, 6007]}, {"v": [6007, 6010]}, {"v": [6008, 6009]}, {"v": [6009, 6010]}, {"v": [1941, 6008]}, {"v": [402, 6005]}, {"v": [4566, 6006]}, {"v": [4564, 6007]}, {"v": [4560, 6010]}, {"v": [4563, 6009]}, {"v": [3252, 4730]}, {"v": [3252, 6015]}, {"v": [4730, 4733]}, {"v": [4733, 6013]}, {"v": [6013, 6015]}, {"v": [3175, 6016]}, {"v": [4609, 6016]}, {"v": [6020, 6021]}, {"v": [6020, 6023]}, {"v": [6021, 6022]}, {"v": [6022, 6024]}, {"v": [6023, 6024]}, {"v": [4607, 4610]}, {"v": [4607, 6023]}, {"v": [4612, 4615]}, {"v": [4615, 6024]}, {"v": [4629, 6028]}, {"v": [950, 6029]}, {"v": [6028, 6029]}, {"v": [956, 6030]}, {"v": [6029, 6030]}, {"v": [3177, 6031]}, {"v": [6030, 6031]}, {"v": [6032, 6034]}, {"v": [6032, 6033]}, {"v": [6033, 6035]}, {"v": [6034, 6038]}, {"v": [6035, 6036]}, {"v": [6036, 6037]}, {"v": [6037, 6038]}, {"v": [954, 6032]}, {"v": [4617, 4619]}, {"v": [4619, 5184]}, {"v": [5184, 6034]}, {"v": [1985, 6033]}, {"v": [3183, 6035]}, {"v": [4631, 4633]}, {"v": [4631, 4634]}, {"v": [4634, 6036]}, {"v": [3832, 6039]}, {"v": [4642, 6040]}, {"v": [6039, 6040]}, {"v": [4643, 6041]}, {"v": [4643, 6017]}, {"v": [6017, 6019]}, {"v": [6019, 6045]}, {"v": [6041, 6045]}, {"v": [4613, 4643]}, {"v": [4644, 6042]}, {"v": [6041, 6042]}, {"v": [3192, 6044]}, {"v": [3196, 6043]}, {"v": [6043, 6044]}, {"v": [4632, 6018]}, {"v": [6018, 6019]}, {"v": [6044, 6045]}, {"v": [2001, 6046]}, {"v": [962, 4647]}, {"v": [4647, 6047]}, {"v": [6046, 6047]}, {"v": [4659, 4661]}, {"v": [4661, 6055]}, {"v": [3207, 4659]}, {"v": [2004, 6054]}, {"v": [6054, 6055]}, {"v": [2005, 6056]}, {"v": [6054, 6056]}, {"v": [2441, 6059]}, {"v": [2437, 6057]}, {"v": [6057, 6059]}, {"v": [4662, 6058]}, {"v": [6057, 6058]}, {"v": [2443, 6060]}, {"v": [6059, 6060]}, {"v": [6061, 6064]}, {"v": [6061, 6062]}, {"v": [6062, 6063]}, {"v": [6063, 6065]}, {"v": [6064, 6066]}, {"v": [6065, 6066]}, {"v": [5366, 5367]}, {"v": [5366, 6062]}, {"v": [5369, 6063]}, {"v": [4673, 6065]}, {"v": [4675, 6066]}, {"v": [4664, 6064]}, {"v": [3225, 6068]}, {"v": [4684, 6069]}, {"v": [6068, 6069]}, {"v": [3224, 6067]}, {"v": [6067, 6068]}, {"v": [3221, 6073]}, {"v": [3216, 6071]}, {"v": [6071, 6073]}, {"v": [2015, 6072]}, {"v": [6072, 6073]}, {"v": [6070, 6071]}, {"v": [1837, 6075]}, {"v": [6070, 6074]}, {"v": [6074, 6075]}, {"v": [3213, 6076]}, {"v": [6075, 6076]}, {"v": [3255, 3256]}, {"v": [3256, 6079]}, {"v": [3087, 6078]}, {"v": [6078, 6079]}, {"v": [6080, 6084]}, {"v": [6080, 6081]}, {"v": [6081, 6082]}, {"v": [6082, 6083]}, {"v": [6083, 6085]}, {"v": [6084, 6085]}, {"v": [4688, 4689]}, {"v": [3241, 6080]}, {"v": [4689, 6084]}, {"v": [4703, 6081]}, {"v": [4700, 6082]}, {"v": [4687, 4689]}, {"v": [2024, 4687]}, {"v": [2024, 4704]}, {"v": [4704, 6085]}, {"v": [6086, 6087]}, {"v": [6086, 6090]}, {"v": [6087, 6088]}, {"v": [6088, 6089]}, {"v": [6089, 6091]}, {"v": [6090, 6091]}, {"v": [6083, 6087]}, {"v": [3242, 6086]}, {"v": [2355, 6090]}, {"v": [4704, 4705]}, {"v": [4705, 6088]}, {"v": [5220, 5221]}, {"v": [5219, 5221]}, {"v": [4705, 5220]}, {"v": [5219, 6089]}, {"v": [5228, 6091]}, {"v": [5218, 5219]}, {"v": [5218, 5227]}, {"v": [6092, 6093]}, {"v": [6092, 6095]}, {"v": [6093, 6094]}, {"v": [6094, 6096]}, {"v": [6095, 6096]}, {"v": [4717, 4718]}, {"v": [3253, 4718]}, {"v": [3248, 4717]}, {"v": [3248, 6095]}, {"v": [3253, 6092]}, {"v": [4713, 6093]}, {"v": [4714, 6094]}, {"v": [4714, 4715]}, {"v": [4715, 4716]}, {"v": [6097, 6098]}, {"v": [6097, 6099]}, {"v": [6098, 6102]}, {"v": [6099, 6100]}, {"v": [6100, 6101]}, {"v": [6101, 6103]}, {"v": [6102, 6103]}, {"v": [4717, 6098]}, {"v": [4718, 4719]}, {"v": [4719, 6102]}, {"v": [2032, 2033]}, {"v": [2032, 6099]}, {"v": [3259, 6100]}, {"v": [4731, 6101]}, {"v": [4730, 4732]}, {"v": [4733, 6103]}, {"v": [6013, 6014]}, {"v": [4719, 6014]}, {"v": [4722, 6104]}, {"v": [3250, 4714]}, {"v": [4715, 6105]}, {"v": [6104, 6105]}, {"v": [6106, 6107]}, {"v": [6106, 6108]}, {"v": [6107, 6111]}, {"v": [6108, 6109]}, {"v": [6109, 6110]}, {"v": [6110, 6111]}, {"v": [2378, 2386]}, {"v": [2378, 6106]}, {"v": [4720, 6107]}, {"v": [6104, 6111]}, {"v": [4723, 4724]}, {"v": [4724, 4725]}, {"v": [3251, 4723]}, {"v": [4725, 6114]}, {"v": [3251, 6113]}, {"v": [6113, 6114]}, {"v": [6114, 6115]}, {"v": [4727, 6115]}, {"v": [4725, 4726]}, {"v": [6116, 6117]}, {"v": [2425, 6116]}, {"v": [6115, 6117]}, {"v": [6112, 6117]}, {"v": [6112, 6113]}, {"v": [3252, 6118]}, {"v": [4728, 6118]}, {"v": [6120, 6122]}, {"v": [6120, 6121]}, {"v": [6121, 6125]}, {"v": [6122, 6123]}, {"v": [6123, 6124]}, {"v": [6124, 6125]}, {"v": [2017, 6120]}, {"v": [3254, 6122]}, {"v": [4737, 6123]}, {"v": [3256, 6128]}, {"v": [3258, 6126]}, {"v": [6126, 6128]}, {"v": [6121, 6127]}, {"v": [6126, 6127]}, {"v": [6119, 6125]}, {"v": [6119, 6129]}, {"v": [6127, 6129]}, {"v": [6128, 6133]}, {"v": [6129, 6134]}, {"v": [6133, 6134]}, {"v": [4649, 4650]}, {"v": [4650, 6137]}, {"v": [4741, 6135]}, {"v": [3086, 4741]}, {"v": [6135, 6137]}, {"v": [6139, 6142]}, {"v": [6139, 6143]}, {"v": [6140, 6144]}, {"v": [6140, 6141]}, {"v": [6141, 6142]}, {"v": [6143, 6144]}, {"v": [4739, 6139]}, {"v": [4739, 4740]}, {"v": [4740, 4741]}, {"v": [6135, 6142]}, {"v": [5945, 5948]}, {"v": [4513, 6144]}, {"v": [5945, 6140]}, {"v": [6136, 6141]}, {"v": [4648, 6136]}, {"v": [5945, 5946]}, {"v": [4648, 5946]}, {"v": [6136, 6138]}, {"v": [6137, 6138]}, {"v": [6077, 6078]}, {"v": [6077, 6143]}, {"v": [6145, 6147]}, {"v": [6145, 6149]}, {"v": [6146, 6148]}, {"v": [6146, 6150]}, {"v": [6147, 6148]}, {"v": [6149, 6150]}, {"v": [4745, 6145]}, {"v": [4746, 4747]}, {"v": [4748, 6147]}, {"v": [4747, 4748]}, {"v": [4758, 6149]}, {"v": [4748, 6130]}, {"v": [6130, 6131]}, {"v": [4762, 6131]}, {"v": [4762, 6148]}, {"v": [4759, 6150]}, {"v": [4754, 6151]}, {"v": [6146, 6152]}, {"v": [6151, 6152]}, {"v": [3239, 6153]}, {"v": [6151, 6153]}, {"v": [6154, 6155]}, {"v": [6154, 6157]}, {"v": [6155, 6159]}, {"v": [6156, 6157]}, {"v": [6156, 6158]}, {"v": [6158, 6159]}, {"v": [3287, 6154]}, {"v": [4764, 6155]}, {"v": [3294, 6157]}, {"v": [4763, 6159]}, {"v": [3292, 3295]}, {"v": [3292, 3293]}, {"v": [3295, 6156]}, {"v": [3459, 3460]}, {"v": [3295, 3459]}, {"v": [2152, 6158]}, {"v": [6160, 6163]}, {"v": [6160, 6164]}, {"v": [6161, 6165]}, {"v": [6161, 6162]}, {"v": [6162, 6163]}, {"v": [6164, 6165]}, {"v": [4802, 6160]}, {"v": [4803, 4806]}, {"v": [4803, 6163]}, {"v": [4805, 4806]}, {"v": [3348, 6164]}, {"v": [4796, 6161]}, {"v": [4798, 6165]}, {"v": [3331, 6162]}, {"v": [4803, 4855]}, {"v": [4804, 6169]}, {"v": [4806, 6166]}, {"v": [6166, 6169]}, {"v": [2122, 6168]}, {"v": [3415, 6167]}, {"v": [6167, 6168]}, {"v": [6168, 6169]}, {"v": [3356, 6170]}, {"v": [2127, 6172]}, {"v": [6170, 6172]}, {"v": [3361, 6173]}, {"v": [3362, 4825]}, {"v": [4825, 6171]}, {"v": [6171, 6173]}, {"v": [6172, 6173]}, {"v": [4826, 6178]}, {"v": [4826, 4901]}, {"v": [4900, 4901]}, {"v": [3365, 6175]}, {"v": [6175, 6178]}, {"v": [4825, 6176]}, {"v": [6175, 6176]}, {"v": [4895, 6180]}, {"v": [4897, 4898]}, {"v": [4897, 6179]}, {"v": [6179, 6180]}, {"v": [3444, 6181]}, {"v": [6180, 6181]}, {"v": [4901, 4902]}, {"v": [3447, 4902]}, {"v": [4826, 6182]}, {"v": [6181, 6182]}, {"v": [6177, 6178]}, {"v": [6177, 6183]}, {"v": [6182, 6184]}, {"v": [6183, 6184]}, {"v": [6179, 6186]}, {"v": [6184, 6186]}, {"v": [6183, 6188]}, {"v": [6185, 6186]}, {"v": [6185, 6189]}, {"v": [6188, 6189]}, {"v": [3458, 6191]}, {"v": [3458, 3463]}, {"v": [4897, 6192]}, {"v": [6191, 6192]}, {"v": [6185, 6193]}, {"v": [6192, 6193]}, {"v": [3388, 6194]}, {"v": [3385, 6196]}, {"v": [6194, 6196]}, {"v": [4827, 6195]}, {"v": [6194, 6195]}, {"v": [3375, 6200]}, {"v": [4829, 6202]}, {"v": [6200, 6202]}, {"v": [4831, 6201]}, {"v": [6201, 6202]}, {"v": [4812, 6203]}, {"v": [4833, 6204]}, {"v": [6203, 6204]}, {"v": [4845, 6205]}, {"v": [6204, 6205]}, {"v": [3568, 6208]}, {"v": [4860, 6206]}, {"v": [6206, 6208]}, {"v": [5077, 5078]}, {"v": [3569, 5078]}, {"v": [5077, 6207]}, {"v": [6207, 6208]}, {"v": [6207, 6209]}, {"v": [4863, 6209]}, {"v": [5077, 6212]}, {"v": [4863, 6211]}, {"v": [6211, 6212]}, {"v": [6214, 6215]}, {"v": [6214, 6216]}, {"v": [6215, 6218]}, {"v": [6216, 6217]}, {"v": [6217, 6219]}, {"v": [6218, 6219]}, {"v": [4868, 6214]}, {"v": [2173, 6216]}, {"v": [4861, 6217]}, {"v": [4861, 4911]}, {"v": [6206, 6219]}, {"v": [4861, 4862]}, {"v": [6209, 6218]}, {"v": [4870, 6220]}, {"v": [6215, 6221]}, {"v": [6220, 6221]}, {"v": [4863, 6222]}, {"v": [6221, 6222]}, {"v": [4872, 6224]}, {"v": [3431, 6223]}, {"v": [6223, 6224]}, {"v": [6228, 6230]}, {"v": [6228, 6229]}, {"v": [6229, 6232]}, {"v": [6230, 6231]}, {"v": [6231, 6233]}, {"v": [6232, 6233]}, {"v": [3442, 3443]}, {"v": [3442, 6228]}, {"v": [3440, 6230]}, {"v": [3442, 4890]}, {"v": [4890, 4891]}, {"v": [4887, 4891]}, {"v": [4887, 6229]}, {"v": [4887, 4888]}, {"v": [4882, 4883]}, {"v": [4882, 6232]}, {"v": [6223, 6231]}, {"v": [6226, 6227]}, {"v": [6224, 6227]}, {"v": [6226, 6233]}, {"v": [4881, 4882]}, {"v": [4881, 6225]}, {"v": [6225, 6226]}, {"v": [3436, 6237]}, {"v": [4890, 6234]}, {"v": [6234, 6237]}, {"v": [2185, 6236]}, {"v": [2188, 6235]}, {"v": [6235, 6236]}, {"v": [6236, 6237]}, {"v": [2184, 6238]}, {"v": [4884, 6240]}, {"v": [6238, 6240]}, {"v": [4889, 6241]}, {"v": [4891, 6239]}, {"v": [6239, 6241]}, {"v": [4885, 4886]}, {"v": [6240, 6241]}, {"v": [6242, 6245]}, {"v": [6242, 6243]}, {"v": [6243, 6244]}, {"v": [6244, 6246]}, {"v": [6245, 6247]}, {"v": [6246, 6247]}, {"v": [4908, 6243]}, {"v": [5481, 6242]}, {"v": [4880, 6246]}, {"v": [4881, 6247]}, {"v": [2175, 6248]}, {"v": [4892, 6249]}, {"v": [6248, 6249]}, {"v": [4894, 6252]}, {"v": [6249, 6252]}, {"v": [6253, 6254]}, {"v": [6253, 6257]}, {"v": [6254, 6255]}, {"v": [6255, 6256]}, {"v": [6256, 6258]}, {"v": [6257, 6258]}, {"v": [4899, 6253]}, {"v": [4902, 6254]}, {"v": [4823, 6257]}, {"v": [3448, 4903]}, {"v": [4903, 6255]}, {"v": [4904, 4906]}, {"v": [4906, 6256]}, {"v": [4814, 6258]}, {"v": [4906, 6260]}, {"v": [4903, 6259]}, {"v": [6259, 6260]}, {"v": [6252, 6261]}, {"v": [6259, 6261]}, {"v": [6248, 6250]}, {"v": [6250, 6251]}, {"v": [6251, 6262]}, {"v": [6261, 6262]}, {"v": [6263, 6265]}, {"v": [6263, 6264]}, {"v": [6264, 6266]}, {"v": [6265, 6267]}, {"v": [6266, 6268]}, {"v": [6267, 6268]}, {"v": [4912, 6263]}, {"v": [3449, 6265]}, {"v": [4907, 6264]}, {"v": [3456, 4907]}, {"v": [3452, 3456]}, {"v": [6262, 6266]}, {"v": [4907, 6251]}, {"v": [4905, 6267]}, {"v": [6260, 6268]}, {"v": [6269, 6272]}, {"v": [6269, 6270]}, {"v": [6270, 6274]}, {"v": [6271, 6273]}, {"v": [6271, 6272]}, {"v": [6273, 6274]}, {"v": [6244, 6269]}, {"v": [4909, 6272]}, {"v": [4878, 6270]}, {"v": [4879, 6274]}, {"v": [6250, 6273]}, {"v": [3456, 6271]}, {"v": [6190, 6191]}, {"v": [3457, 6190]}, {"v": [3457, 6276]}, {"v": [3458, 6277]}, {"v": [6276, 6277]}, {"v": [3461, 6278]}, {"v": [3461, 3462]}, {"v": [6277, 6278]}, {"v": [1013, 6280]}, {"v": [4932, 6282]}, {"v": [6280, 6282]}, {"v": [432, 6281]}, {"v": [6281, 6282]}, {"v": [3465, 6285]}, {"v": [4923, 4925]}, {"v": [4925, 6283]}, {"v": [3466, 4923]}, {"v": [6283, 6285]}, {"v": [4924, 4925]}, {"v": [3461, 4924]}, {"v": [4919, 6284]}, {"v": [6283, 6284]}, {"v": [4920, 6286]}, {"v": [6284, 6286]}, {"v": [6287, 6290]}, {"v": [6287, 6288]}, {"v": [6288, 6292]}, {"v": [6289, 6290]}, {"v": [6289, 6291]}, {"v": [6291, 6292]}, {"v": [4949, 6290]}, {"v": [4951, 6287]}, {"v": [4940, 6288]}, {"v": [4939, 6292]}, {"v": [4943, 6289]}, {"v": [1712, 6291]}, {"v": [3477, 3478]}, {"v": [6293, 6296]}, {"v": [6293, 6295]}, {"v": [6294, 6298]}, {"v": [6294, 6295]}, {"v": [6296, 6297]}, {"v": [6297, 6298]}, {"v": [6299, 6301]}, {"v": [6299, 6300]}, {"v": [6300, 6302]}, {"v": [6301, 6303]}, {"v": [6302, 6304]}, {"v": [6303, 6304]}, {"v": [3491, 6295]}, {"v": [4957, 6300]}, {"v": [6293, 6299]}, {"v": [4960, 6302]}, {"v": [4242, 6304]}, {"v": [1267, 6303]}, {"v": [4977, 6310]}, {"v": [4961, 4977]}, {"v": [4961, 6313]}, {"v": [6310, 6311]}, {"v": [6311, 6314]}, {"v": [6313, 6314]}, {"v": [4962, 6315]}, {"v": [6311, 6312]}, {"v": [4963, 6312]}, {"v": [6314, 6315]}, {"v": [4239, 4240]}, {"v": [3497, 6323]}, {"v": [4971, 6322]}, {"v": [6322, 6323]}, {"v": [4965, 6319]}, {"v": [6319, 6320]}, {"v": [6320, 6324]}, {"v": [6323, 6324]}, {"v": [6330, 6333]}, {"v": [6330, 6331]}, {"v": [6331, 6332]}, {"v": [6332, 6335]}, {"v": [6333, 6334]}, {"v": [6334, 6335]}, {"v": [6317, 6318]}, {"v": [4973, 6318]}, {"v": [4972, 6332]}, {"v": [4972, 6317]}, {"v": [4973, 6335]}, {"v": [4956, 6298]}, {"v": [4956, 6334]}, {"v": [4973, 6297]}, {"v": [3498, 6341]}, {"v": [3498, 4972]}, {"v": [6331, 6342]}, {"v": [6341, 6342]}, {"v": [6306, 6307]}, {"v": [6307, 6343]}, {"v": [6306, 6330]}, {"v": [6342, 6343]}, {"v": [6340, 6345]}, {"v": [6340, 6341]}, {"v": [6343, 6346]}, {"v": [6345, 6346]}, {"v": [3374, 6353]}, {"v": [3371, 6352]}, {"v": [6352, 6353]}, {"v": [4979, 6355]}, {"v": [3515, 4979]}, {"v": [4988, 6354]}, {"v": [6354, 6355]}, {"v": [6356, 6361]}, {"v": [6356, 6357]}, {"v": [6357, 6358]}, {"v": [6358, 6359]}, {"v": [6359, 6360]}, {"v": [6360, 6361]}, {"v": [3512, 4985]}, {"v": [3514, 6359]}, {"v": [4985, 6358]}, {"v": [1024, 6360]}, {"v": [1022, 3509]}, {"v": [3509, 6361]}, {"v": [6362, 6365]}, {"v": [6362, 6367]}, {"v": [6363, 6364]}, {"v": [6363, 6366]}, {"v": [6364, 6365]}, {"v": [6366, 6367]}, {"v": [4985, 6365]}, {"v": [4986, 6362]}, {"v": [4986, 6357]}, {"v": [3511, 6364]}, {"v": [3517, 6363]}, {"v": [4979, 4980]}, {"v": [4980, 6366]}, {"v": [4983, 4984]}, {"v": [4981, 4983]}, {"v": [4980, 4981]}, {"v": [4984, 6367]}, {"v": [6368, 6369]}, {"v": [6368, 6371]}, {"v": [6369, 6370]}, {"v": [6370, 6373]}, {"v": [6371, 6372]}, {"v": [6372, 6373]}, {"v": [3508, 4993]}, {"v": [2208, 6371]}, {"v": [4993, 6368]}, {"v": [439, 6372]}, {"v": [442, 4994]}, {"v": [4994, 6373]}, {"v": [6374, 6375]}, {"v": [6374, 6378]}, {"v": [6375, 6376]}, {"v": [6376, 6377]}, {"v": [6377, 6379]}, {"v": [6378, 6379]}, {"v": [2215, 6374]}, {"v": [4997, 6375]}, {"v": [4993, 6378]}, {"v": [5000, 6369]}, {"v": [5000, 6379]}, {"v": [3501, 6380]}, {"v": [3502, 4978]}, {"v": [4978, 6347]}, {"v": [6347, 6381]}, {"v": [6380, 6381]}, {"v": [4031, 4032]}, {"v": [2552, 6388]}, {"v": [5017, 6389]}, {"v": [6388, 6389]}, {"v": [5019, 5022]}, {"v": [5019, 6390]}, {"v": [5020, 6391]}, {"v": [6390, 6391]}, {"v": [5127, 6392]}, {"v": [5127, 5128]}, {"v": [5128, 5130]}, {"v": [5129, 5130]}, {"v": [5129, 6393]}, {"v": [6392, 6393]}, {"v": [4027, 6396]}, {"v": [5018, 5027]}, {"v": [5027, 6397]}, {"v": [6396, 6397]}, {"v": [2253, 6398]}, {"v": [6396, 6398]}, {"v": [2260, 6399]}, {"v": [6398, 6399]}, {"v": [5024, 5025]}, {"v": [5028, 6401]}, {"v": [5011, 6402]}, {"v": [6401, 6402]}, {"v": [5012, 6403]}, {"v": [5012, 5014]}, {"v": [5014, 5015]}, {"v": [6402, 6403]}, {"v": [6407, 6408]}, {"v": [6404, 6407]}, {"v": [6404, 6405]}, {"v": [6405, 6406]}, {"v": [6406, 6408]}, {"v": [2544, 6407]}, {"v": [5047, 6404]}, {"v": [5055, 5057]}, {"v": [5055, 6405]}, {"v": [5048, 6408]}, {"v": [5048, 6409]}, {"v": [6406, 6411]}, {"v": [6409, 6411]}, {"v": [4008, 6410]}, {"v": [6409, 6410]}, {"v": [4007, 6412]}, {"v": [6410, 6412]}, {"v": [6413, 6414]}, {"v": [6413, 6417]}, {"v": [6414, 6415]}, {"v": [6415, 6416]}, {"v": [6416, 6418]}, {"v": [6417, 6418]}, {"v": [5049, 6413]}, {"v": [5051, 6414]}, {"v": [6412, 6417]}, {"v": [5054, 6415]}, {"v": [5055, 6416]}, {"v": [6411, 6418]}, {"v": [3554, 6419]}, {"v": [5062, 6420]}, {"v": [6419, 6420]}, {"v": [6212, 6213]}, {"v": [6213, 6423]}, {"v": [5078, 6422]}, {"v": [6422, 6423]}, {"v": [3564, 6425]}, {"v": [6422, 6425]}, {"v": [5562, 5563]}, {"v": [5070, 5563]}, {"v": [5562, 6426]}, {"v": [5070, 6427]}, {"v": [6426, 6427]}, {"v": [6431, 6436]}, {"v": [6431, 6432]}, {"v": [6432, 6433]}, {"v": [6433, 6434]}, {"v": [6434, 6435]}, {"v": [6435, 6436]}, {"v": [4101, 6431]}, {"v": [5574, 6436]}, {"v": [3973, 4099]}, {"v": [3973, 6432]}, {"v": [5086, 6433]}, {"v": [5086, 5483]}, {"v": [3973, 5484]}, {"v": [5483, 5484]}, {"v": [5085, 6434]}, {"v": [5086, 5088]}, {"v": [5087, 5088]}, {"v": [5573, 6435]}, {"v": [6437, 6439]}, {"v": [6437, 6438]}, {"v": [6438, 6442]}, {"v": [6439, 6440]}, {"v": [6440, 6441]}, {"v": [6441, 6442]}, {"v": [2205, 4975]}, {"v": [4975, 6437]}, {"v": [5090, 6438]}, {"v": [5090, 5114]}, {"v": [6443, 6446]}, {"v": [6443, 6444]}, {"v": [6444, 6447]}, {"v": [6445, 6448]}, {"v": [6445, 6446]}, {"v": [6447, 6448]}, {"v": [5097, 6443]}, {"v": [5098, 5099]}, {"v": [5100, 6446]}, {"v": [5099, 5100]}, {"v": [3575, 5096]}, {"v": [5094, 6444]}, {"v": [6384, 6387]}, {"v": [5121, 6387]}, {"v": [6384, 6445]}, {"v": [5121, 6448]}, {"v": [5010, 5100]}, {"v": [5010, 6385]}, {"v": [6384, 6385]}, {"v": [6449, 6450]}, {"v": [6449, 6452]}, {"v": [6450, 6451]}, {"v": [6451, 6453]}, {"v": [6452, 6454]}, {"v": [6453, 6454]}, {"v": [5006, 5007]}, {"v": [3589, 6449]}, {"v": [5117, 6450]}, {"v": [5095, 6452]}, {"v": [5118, 6451]}, {"v": [5090, 6453]}, {"v": [5089, 6454]}, {"v": [3574, 5089]}, {"v": [3574, 5091]}, {"v": [5089, 6442]}, {"v": [5120, 5121]}, {"v": [5120, 6459]}, {"v": [6447, 6461]}, {"v": [6459, 6461]}, {"v": [5093, 6462]}, {"v": [6461, 6462]}, {"v": [4976, 5092]}, {"v": [4976, 6463]}, {"v": [6462, 6464]}, {"v": [6463, 6464]}, {"v": [6459, 6460]}, {"v": [6460, 6465]}, {"v": [6464, 6465]}, {"v": [6469, 6474]}, {"v": [6469, 6470]}, {"v": [6470, 6471]}, {"v": [6471, 6472]}, {"v": [6472, 6473]}, {"v": [6473, 6474]}, {"v": [6386, 6387]}, {"v": [6455, 6471]}, {"v": [6386, 6455]}, {"v": [5120, 6472]}, {"v": [6457, 6460]}, {"v": [6457, 6473]}, {"v": [5099, 5137]}, {"v": [5137, 6475]}, {"v": [5005, 6477]}, {"v": [6475, 6477]}, {"v": [5008, 6476]}, {"v": [6476, 6477]}, {"v": [3643, 6478]}, {"v": [6476, 6478]}, {"v": [6479, 6481]}, {"v": [6479, 6480]}, {"v": [6480, 6482]}, {"v": [6481, 6483]}, {"v": [6482, 6484]}, {"v": [6483, 6484]}, {"v": [5010, 6479]}, {"v": [5137, 6480]}, {"v": [3623, 6484]}, {"v": [5019, 6483]}, {"v": [1077, 6487]}, {"v": [5142, 6485]}, {"v": [6485, 6487]}, {"v": [2312, 6486]}, {"v": [6486, 6487]}, {"v": [3651, 6488]}, {"v": [5143, 6489]}, {"v": [6488, 6489]}, {"v": [6490, 6491]}, {"v": [6490, 6492]}, {"v": [6491, 6495]}, {"v": [6492, 6493]}, {"v": [6493, 6494]}, {"v": [6494, 6495]}, {"v": [5144, 5147]}, {"v": [5144, 6491]}, {"v": [5145, 6490]}, {"v": [2315, 6492]}, {"v": [5144, 5148]}, {"v": [5148, 5150]}, {"v": [3667, 5150]}, {"v": [3667, 6495]}, {"v": [3699, 6493]}, {"v": [5170, 5171]}, {"v": [1105, 6494]}, {"v": [1105, 5170]}, {"v": [1105, 2401]}, {"v": [2405, 3667]}, {"v": [5160, 6499]}, {"v": [3677, 6498]}, {"v": [6498, 6499]}, {"v": [1087, 6500]}, {"v": [6498, 6500]}, {"v": [183, 6503]}, {"v": [1085, 6504]}, {"v": [6503, 6504]}, {"v": [6500, 6505]}, {"v": [6504, 6505]}, {"v": [6499, 6501]}, {"v": [6502, 6506]}, {"v": [6501, 6502]}, {"v": [6505, 6506]}, {"v": [6506, 6508]}, {"v": [5151, 6502]}, {"v": [5151, 6507]}, {"v": [6507, 6508]}, {"v": [6503, 6510]}, {"v": [6508, 6510]}, {"v": [54, 6509]}, {"v": [6509, 6510]}, {"v": [6511, 6513]}, {"v": [6511, 6512]}, {"v": [6512, 6515]}, {"v": [6513, 6514]}, {"v": [6514, 6516]}, {"v": [6515, 6516]}, {"v": [5151, 6496]}, {"v": [6501, 6511]}, {"v": [6496, 6513]}, {"v": [5159, 6512]}, {"v": [3674, 3675]}, {"v": [3674, 6515]}, {"v": [3675, 5156]}, {"v": [5152, 6497]}, {"v": [6497, 6514]}, {"v": [5153, 6516]}, {"v": [3674, 3685]}, {"v": [5161, 6518]}, {"v": [5270, 6519]}, {"v": [6518, 6519]}, {"v": [5269, 6520]}, {"v": [5269, 5271]}, {"v": [6519, 6520]}, {"v": [6517, 6520]}, {"v": [6517, 6521]}, {"v": [6518, 6522]}, {"v": [6521, 6522]}, {"v": [6522, 6526]}, {"v": [5162, 6525]}, {"v": [6525, 6526]}, {"v": [5155, 6527]}, {"v": [5164, 6528]}, {"v": [6527, 6528]}, {"v": [6531, 6534]}, {"v": [6531, 6533]}, {"v": [6532, 6533]}, {"v": [6532, 6535]}, {"v": [6534, 6536]}, {"v": [6535, 6536]}, {"v": [5163, 6531]}, {"v": [6528, 6530]}, {"v": [6530, 6534]}, {"v": [2404, 6533]}, {"v": [5149, 5150]}, {"v": [5149, 6532]}, {"v": [5165, 6536]}, {"v": [5166, 6529]}, {"v": [6529, 6530]}, {"v": [2407, 3827]}, {"v": [2407, 6535]}, {"v": [186, 6539]}, {"v": [5168, 6537]}, {"v": [6537, 6539]}, {"v": [6507, 6538]}, {"v": [6509, 6541]}, {"v": [6538, 6541]}, {"v": [3198, 3200]}, {"v": [185, 6540]}, {"v": [6539, 6540]}, {"v": [6540, 6541]}, {"v": [6542, 6545]}, {"v": [6542, 6543]}, {"v": [6543, 6546]}, {"v": [6544, 6545]}, {"v": [6544, 6547]}, {"v": [6546, 6547]}, {"v": [5167, 6542]}, {"v": [6537, 6545]}, {"v": [3841, 6543]}, {"v": [6497, 6546]}, {"v": [6538, 6544]}, {"v": [6496, 6547]}, {"v": [6548, 6550]}, {"v": [6548, 6549]}, {"v": [6549, 6553]}, {"v": [6550, 6551]}, {"v": [6551, 6552]}, {"v": [6552, 6553]}, {"v": [3668, 6550]}, {"v": [2402, 6548]}, {"v": [5170, 6549]}, {"v": [5172, 6553]}, {"v": [1092, 6551]}, {"v": [3692, 6552]}, {"v": [6554, 6557]}, {"v": [6554, 6555]}, {"v": [6555, 6556]}, {"v": [6556, 6558]}, {"v": [6557, 6559]}, {"v": [6558, 6559]}, {"v": [5182, 6554]}, {"v": [5181, 6557]}, {"v": [4618, 6556]}, {"v": [4619, 4620]}, {"v": [4620, 6555]}, {"v": [6026, 6558]}, {"v": [3178, 6026]}, {"v": [4625, 6027]}, {"v": [6027, 6559]}, {"v": [2377, 5315]}, {"v": [5312, 6563]}, {"v": [3795, 6560]}, {"v": [2377, 3795]}, {"v": [6560, 6563]}, {"v": [3821, 6562]}, {"v": [5313, 5318]}, {"v": [5317, 5318]}, {"v": [6562, 6563]}, {"v": [3729, 6564]}, {"v": [5190, 6565]}, {"v": [6564, 6565]}, {"v": [6566, 6568]}, {"v": [6566, 6567]}, {"v": [6567, 6570]}, {"v": [6568, 6569]}, {"v": [6569, 6571]}, {"v": [6570, 6571]}, {"v": [3795, 6568]}, {"v": [6560, 6561]}, {"v": [5188, 6561]}, {"v": [5188, 6566]}, {"v": [5194, 5195]}, {"v": [5195, 6567]}, {"v": [5187, 5188]}, {"v": [5187, 5194]}, {"v": [5193, 5196]}, {"v": [5195, 5196]}, {"v": [5192, 6570]}, {"v": [2377, 3793]}, {"v": [3793, 5268]}, {"v": [5268, 6569]}, {"v": [5265, 5268]}, {"v": [5266, 6571]}, {"v": [3722, 6572]}, {"v": [3725, 3726]}, {"v": [3726, 6573]}, {"v": [6572, 6573]}, {"v": [2304, 3721]}, {"v": [3721, 6574]}, {"v": [6572, 6574]}, {"v": [6576, 6581]}, {"v": [6576, 6577]}, {"v": [6577, 6578]}, {"v": [6578, 6579]}, {"v": [6579, 6580]}, {"v": [6580, 6581]}, {"v": [6575, 6578]}, {"v": [6574, 6575]}, {"v": [6573, 6577]}, {"v": [5196, 6579]}, {"v": [5194, 6575]}, {"v": [3727, 6580]}, {"v": [5197, 5198]}, {"v": [5197, 6581]}, {"v": [5206, 6583]}, {"v": [5207, 5209]}, {"v": [5207, 6582]}, {"v": [6582, 6583]}, {"v": [3730, 3731]}, {"v": [3731, 3736]}, {"v": [3736, 6584]}, {"v": [6583, 6584]}, {"v": [3736, 5203]}, {"v": [3737, 6585]}, {"v": [6584, 6585]}, {"v": [5214, 5215]}, {"v": [5210, 5215]}, {"v": [5210, 6588]}, {"v": [5211, 6590]}, {"v": [6588, 6590]}, {"v": [2338, 6589]}, {"v": [6589, 6590]}, {"v": [6096, 6592]}, {"v": [3249, 6591]}, {"v": [6591, 6592]}, {"v": [5248, 6593]}, {"v": [6591, 6593]}, {"v": [5253, 6594]}, {"v": [6593, 6594]}, {"v": [2030, 6596]}, {"v": [2032, 6595]}, {"v": [6595, 6596]}, {"v": [3777, 6597]}, {"v": [6596, 6597]}, {"v": [5252, 6598]}, {"v": [6597, 6598]}, {"v": [6599, 6601]}, {"v": [6599, 6600]}, {"v": [6600, 6604]}, {"v": [6601, 6602]}, {"v": [6602, 6603]}, {"v": [6603, 6604]}, {"v": [3800, 6601]}, {"v": [3801, 6599]}, {"v": [5261, 6600]}, {"v": [5263, 6604]}, {"v": [3790, 6602]}, {"v": [3246, 6603]}, {"v": [2378, 6605]}, {"v": [5274, 6606]}, {"v": [6605, 6606]}, {"v": [5277, 6613]}, {"v": [5277, 6517]}, {"v": [5269, 6614]}, {"v": [6613, 6614]}, {"v": [2416, 6616]}, {"v": [6614, 6616]}, {"v": [3854, 5333]}, {"v": [3854, 6615]}, {"v": [5333, 5334]}, {"v": [6615, 6616]}, {"v": [6617, 6621]}, {"v": [6617, 6618]}, {"v": [6618, 6619]}, {"v": [6619, 6620]}, {"v": [6620, 6622]}, {"v": [6621, 6622]}, {"v": [5278, 6617]}, {"v": [5278, 5279]}, {"v": [5279, 5281]}, {"v": [5280, 5281]}, {"v": [5280, 6621]}, {"v": [5339, 5340]}, {"v": [5340, 6619]}, {"v": [6607, 6608]}, {"v": [5276, 6608]}, {"v": [5276, 5339]}, {"v": [6607, 6618]}, {"v": [4723, 5280]}, {"v": [3251, 5337]}, {"v": [5337, 6622]}, {"v": [5282, 6625]}, {"v": [5284, 5285]}, {"v": [5284, 6624]}, {"v": [6624, 6625]}, {"v": [3812, 5286]}, {"v": [5292, 6628]}, {"v": [5286, 6627]}, {"v": [6627, 6628]}, {"v": [6630, 6633]}, {"v": [6630, 6631]}, {"v": [6631, 6632]}, {"v": [6632, 6635]}, {"v": [6633, 6634]}, {"v": [6634, 6635]}, {"v": [5218, 6630]}, {"v": [5221, 5222]}, {"v": [5222, 6633]}, {"v": [3738, 6631]}, {"v": [5291, 6632]}, {"v": [6628, 6629]}, {"v": [6629, 6635]}, {"v": [5293, 5297]}, {"v": [5296, 5297]}, {"v": [5293, 6636]}, {"v": [5294, 6637]}, {"v": [6636, 6637]}, {"v": [2396, 3813]}, {"v": [2396, 2449]}, {"v": [3813, 5293]}, {"v": [2449, 6639]}, {"v": [6636, 6639]}, {"v": [2448, 2449]}, {"v": [5284, 6638]}, {"v": [6638, 6639]}, {"v": [6640, 6643]}, {"v": [6640, 6641]}, {"v": [6641, 6642]}, {"v": [6642, 6644]}, {"v": [6643, 6644]}, {"v": [3793, 6640]}, {"v": [3794, 6643]}, {"v": [5316, 5321]}, {"v": [5321, 6641]}, {"v": [5321, 5324]}, {"v": [5323, 5324]}, {"v": [5322, 5323]}, {"v": [5322, 6642]}, {"v": [3796, 6644]}, {"v": [3799, 5322]}, {"v": [3798, 3799]}, {"v": [5314, 6646]}, {"v": [5324, 6647]}, {"v": [6646, 6647]}, {"v": [6648, 6651]}, {"v": [6648, 6649]}, {"v": [6649, 6650]}, {"v": [6650, 6653]}, {"v": [6651, 6652]}, {"v": [6652, 6653]}, {"v": [5325, 5326]}, {"v": [5325, 6648]}, {"v": [5326, 5328]}, {"v": [5327, 6651]}, {"v": [3823, 5325]}, {"v": [3721, 6649]}, {"v": [5187, 6650]}, {"v": [6561, 6653]}, {"v": [6562, 6652]}, {"v": [6654, 6655]}, {"v": [6654, 6657]}, {"v": [6655, 6656]}, {"v": [6656, 6658]}, {"v": [6657, 6659]}, {"v": [6658, 6659]}, {"v": [5329, 6655]}, {"v": [5330, 6654]}, {"v": [5148, 6657]}, {"v": [5326, 6656]}, {"v": [2407, 6658]}, {"v": [5149, 6659]}, {"v": [6660, 6661]}, {"v": [3828, 6660]}, {"v": [180, 6661]}, {"v": [177, 6660]}, {"v": [3829, 6661]}, {"v": [6662, 6665]}, {"v": [6662, 6663]}, {"v": [6663, 6664]}, {"v": [6664, 6667]}, {"v": [6665, 6666]}, {"v": [6666, 6667]}, {"v": [3862, 6665]}, {"v": [3861, 6662]}, {"v": [5335, 6663]}, {"v": [5333, 6664]}, {"v": [3854, 3855]}, {"v": [3855, 3858]}, {"v": [3858, 6667]}, {"v": [3857, 6666]}, {"v": [3859, 3860]}, {"v": [3858, 3859]}, {"v": [3859, 6668]}, {"v": [3855, 5338]}, {"v": [5338, 6669]}, {"v": [6668, 6669]}, {"v": [5340, 5341]}, {"v": [5341, 6671]}, {"v": [6620, 6670]}, {"v": [6670, 6671]}, {"v": [6672, 6675]}, {"v": [6672, 6673]}, {"v": [6673, 6674]}, {"v": [6674, 6676]}, {"v": [6675, 6677]}, {"v": [6676, 6677]}, {"v": [3878, 6675]}, {"v": [3879, 5356]}, {"v": [3879, 6672]}, {"v": [5355, 5356]}, {"v": [3874, 3879]}, {"v": [3875, 5342]}, {"v": [3874, 3875]}, {"v": [5342, 6673]}, {"v": [5342, 5345]}, {"v": [5343, 6674]}, {"v": [5350, 6676]}, {"v": [5349, 6677]}, {"v": [3876, 5349]}, {"v": [5349, 5351]}, {"v": [5351, 5352]}, {"v": [4380, 6679]}, {"v": [4380, 5850]}, {"v": [5850, 5852]}, {"v": [5852, 5854]}, {"v": [5854, 6678]}, {"v": [6678, 6679]}, {"v": [5853, 5854]}, {"v": [3874, 5853]}, {"v": [3875, 6680]}, {"v": [6678, 6680]}, {"v": [5347, 6681]}, {"v": [6680, 6681]}, {"v": [6682, 6686]}, {"v": [6682, 6683]}, {"v": [6683, 6684]}, {"v": [6684, 6685]}, {"v": [6685, 6686]}, {"v": [5364, 6686]}, {"v": [5365, 6682]}, {"v": [5351, 6683]}, {"v": [3877, 6684]}, {"v": [5359, 6685]}, {"v": [6687, 6688]}, {"v": [6687, 6689]}, {"v": [6688, 6692]}, {"v": [6689, 6690]}, {"v": [6690, 6691]}, {"v": [6691, 6692]}, {"v": [5396, 6687]}, {"v": [5388, 5389]}, {"v": [3905, 5388]}, {"v": [3905, 6689]}, {"v": [5417, 5418]}, {"v": [3905, 5417]}, {"v": [5382, 6690]}, {"v": [5399, 6691]}, {"v": [5386, 5399]}, {"v": [6688, 6693]}, {"v": [5398, 6694]}, {"v": [6693, 6694]}, {"v": [2396, 6696]}, {"v": [5380, 6698]}, {"v": [6696, 6698]}, {"v": [5378, 6699]}, {"v": [5399, 6697]}, {"v": [6697, 6699]}, {"v": [6698, 6699]}, {"v": [3813, 6700]}, {"v": [5297, 6702]}, {"v": [6700, 6702]}, {"v": [5448, 5449]}, {"v": [5448, 6701]}, {"v": [6701, 6702]}, {"v": [6703, 6706]}, {"v": [6703, 6704]}, {"v": [6704, 6708]}, {"v": [6705, 6706]}, {"v": [6705, 6707]}, {"v": [6707, 6708]}, {"v": [6697, 6706]}, {"v": [6692, 6703]}, {"v": [6693, 6695]}, {"v": [6695, 6704]}, {"v": [6696, 6705]}, {"v": [6700, 6707]}, {"v": [5416, 6709]}, {"v": [2452, 6710]}, {"v": [6709, 6710]}, {"v": [5414, 6711]}, {"v": [6710, 6711]}, {"v": [3906, 3916]}, {"v": [3906, 6712]}, {"v": [6711, 6712]}, {"v": [6709, 6715]}, {"v": [5417, 6713]}, {"v": [6713, 6715]}, {"v": [6712, 6714]}, {"v": [6714, 6715]}, {"v": [6716, 6717]}, {"v": [6716, 6718]}, {"v": [6717, 6719]}, {"v": [6718, 6720]}, {"v": [6719, 6720]}, {"v": [5419, 5420]}, {"v": [5419, 6717]}, {"v": [5422, 6716]}, {"v": [3911, 6718]}, {"v": [479, 3911]}, {"v": [5424, 6720]}, {"v": [3909, 5424]}, {"v": [3910, 3911]}, {"v": [3909, 3910]}, {"v": [3907, 6721]}, {"v": [5419, 6722]}, {"v": [6721, 6722]}, {"v": [3906, 6723]}, {"v": [3914, 6724]}, {"v": [6723, 6724]}, {"v": [3909, 3924]}, {"v": [3912, 6725]}, {"v": [5424, 6726]}, {"v": [6725, 6726]}, {"v": [5394, 6727]}, {"v": [6725, 6729]}, {"v": [6727, 6729]}, {"v": [5390, 6728]}, {"v": [6727, 6728]}, {"v": [6731, 6736]}, {"v": [6731, 6733]}, {"v": [6732, 6734]}, {"v": [6732, 6733]}, {"v": [6734, 6735]}, {"v": [6735, 6736]}, {"v": [5425, 6736]}, {"v": [5426, 6731]}, {"v": [4781, 6733]}, {"v": [3314, 6732]}, {"v": [3316, 6734]}, {"v": [1170, 6735]}, {"v": [5467, 6739]}, {"v": [3910, 6737]}, {"v": [6737, 6739]}, {"v": [5429, 6738]}, {"v": [6737, 6738]}, {"v": [5472, 6740]}, {"v": [6738, 6740]}, {"v": [6741, 6742]}, {"v": [6741, 6743]}, {"v": [6742, 6746]}, {"v": [6743, 6744]}, {"v": [6744, 6745]}, {"v": [6745, 6746]}, {"v": [3926, 6741]}, {"v": [3928, 5441]}, {"v": [5441, 6742]}, {"v": [5213, 6743]}, {"v": [5215, 6744]}, {"v": [3768, 5243]}, {"v": [3768, 5210]}, {"v": [5243, 6745]}, {"v": [5243, 5245]}, {"v": [5244, 5442]}, {"v": [5442, 6746]}, {"v": [6747, 6750]}, {"v": [6747, 6748]}, {"v": [6748, 6752]}, {"v": [6749, 6750]}, {"v": [6749, 6751]}, {"v": [6751, 6752]}, {"v": [5443, 5446]}, {"v": [5445, 6750]}, {"v": [5446, 6747]}, {"v": [5437, 5438]}, {"v": [5438, 6748]}, {"v": [5441, 6752]}, {"v": [4799, 6749]}, {"v": [5442, 6751]}, {"v": [3950, 5447]}, {"v": [5439, 6755]}, {"v": [5447, 6753]}, {"v": [6753, 6755]}, {"v": [5438, 6754]}, {"v": [6754, 6755]}, {"v": [5446, 6756]}, {"v": [6754, 6756]}, {"v": [6757, 6760]}, {"v": [6757, 6759]}, {"v": [6758, 6762]}, {"v": [6758, 6759]}, {"v": [6760, 6761]}, {"v": [6761, 6762]}, {"v": [5453, 6760]}, {"v": [5454, 6757]}, {"v": [5448, 6759]}, {"v": [6756, 6761]}, {"v": [6753, 6762]}, {"v": [6763, 6766]}, {"v": [6763, 6764]}, {"v": [6764, 6767]}, {"v": [6765, 6766]}, {"v": [6765, 6768]}, {"v": [6767, 6768]}, {"v": [6739, 6766]}, {"v": [5469, 6763]}, {"v": [3968, 6764]}, {"v": [2500, 6767]}, {"v": [6740, 6765]}, {"v": [3969, 6768]}, {"v": [6245, 6771]}, {"v": [5482, 6773]}, {"v": [6771, 6773]}, {"v": [6225, 6772]}, {"v": [6771, 6772]}, {"v": [6773, 6774]}, {"v": [6774, 6775]}, {"v": [5477, 6776]}, {"v": [6775, 6776]}, {"v": [5475, 6769]}, {"v": [6769, 6778]}, {"v": [6776, 6778]}, {"v": [6779, 6782]}, {"v": [6782, 6783]}, {"v": [6779, 6780]}, {"v": [6780, 6781]}, {"v": [6781, 6783]}, {"v": [6775, 6780]}, {"v": [6777, 6778]}, {"v": [6777, 6781]}, {"v": [3970, 6782]}, {"v": [5081, 5084]}, {"v": [5081, 5082]}, {"v": [5083, 6786]}, {"v": [5084, 6784]}, {"v": [6784, 6786]}, {"v": [3972, 5084]}, {"v": [5485, 6785]}, {"v": [6784, 6785]}, {"v": [5088, 6787]}, {"v": [6786, 6787]}, {"v": [1177, 6790]}, {"v": [3978, 6790]}, {"v": [5499, 6793]}, {"v": [5495, 6791]}, {"v": [6791, 6793]}, {"v": [6794, 6797]}, {"v": [6794, 6795]}, {"v": [6795, 6796]}, {"v": [6796, 6798]}, {"v": [6797, 6799]}, {"v": [6798, 6799]}, {"v": [5491, 6794]}, {"v": [5492, 5493]}, {"v": [5493, 6788]}, {"v": [6788, 6797]}, {"v": [2503, 6795]}, {"v": [5494, 6796]}, {"v": [6791, 6792]}, {"v": [6792, 6798]}, {"v": [5496, 6801]}, {"v": [5676, 6802]}, {"v": [6801, 6802]}, {"v": [5677, 6803]}, {"v": [6802, 6803]}, {"v": [6804, 6807]}, {"v": [6804, 6805]}, {"v": [6805, 6808]}, {"v": [6806, 6807]}, {"v": [6806, 6809]}, {"v": [6808, 6809]}, {"v": [4012, 6808]}, {"v": [5513, 5514]}, {"v": [5513, 6805]}, {"v": [5510, 6809]}, {"v": [4017, 6806]}, {"v": [5520, 6812]}, {"v": [5518, 6810]}, {"v": [6810, 6812]}, {"v": [4016, 5521]}, {"v": [4019, 6813]}, {"v": [5521, 5522]}, {"v": [5522, 6811]}, {"v": [6811, 6813]}, {"v": [6812, 6813]}, {"v": [6807, 6814]}, {"v": [5521, 6815]}, {"v": [6814, 6815]}, {"v": [6818, 6823]}, {"v": [6818, 6819]}, {"v": [6819, 6820]}, {"v": [6820, 6821]}, {"v": [6821, 6822]}, {"v": [6822, 6823]}, {"v": [4035, 4038]}, {"v": [4035, 6821]}, {"v": [5530, 6820]}, {"v": [4037, 5530]}, {"v": [4035, 6826]}, {"v": [5529, 6822]}, {"v": [5529, 6824]}, {"v": [6824, 6826]}, {"v": [5538, 6827]}, {"v": [2555, 6825]}, {"v": [6825, 6827]}, {"v": [6826, 6827]}, {"v": [6828, 6829]}, {"v": [6828, 6830]}, {"v": [6829, 6833]}, {"v": [6830, 6831]}, {"v": [6831, 6832]}, {"v": [6832, 6833]}, {"v": [5541, 5542]}, {"v": [5533, 6829]}, {"v": [5541, 6828]}, {"v": [5531, 6833]}, {"v": [4051, 4062]}, {"v": [4051, 6830]}, {"v": [2558, 6831]}, {"v": [4053, 6832]}, {"v": [6834, 6838]}, {"v": [6834, 6835]}, {"v": [6835, 6836]}, {"v": [6836, 6837]}, {"v": [6837, 6839]}, {"v": [6838, 6839]}, {"v": [4047, 6834]}, {"v": [2553, 4047]}, {"v": [2553, 4046]}, {"v": [5540, 6835]}, {"v": [5541, 6836]}, {"v": [4051, 6837]}, {"v": [4052, 6839]}, {"v": [6840, 6845]}, {"v": [6840, 6842]}, {"v": [6841, 6842]}, {"v": [6841, 6843]}, {"v": [6843, 6844]}, {"v": [6844, 6845]}, {"v": [5544, 5546]}, {"v": [5544, 5545]}, {"v": [5545, 6845]}, {"v": [5546, 6840]}, {"v": [5013, 5014]}, {"v": [5013, 6842]}, {"v": [5012, 5546]}, {"v": [5567, 5568]}, {"v": [5568, 6841]}, {"v": [4085, 6843]}, {"v": [6838, 6844]}, {"v": [4047, 5545]}, {"v": [6222, 6848]}, {"v": [6210, 6211]}, {"v": [6210, 6846]}, {"v": [6846, 6848]}, {"v": [6220, 6849]}, {"v": [6848, 6849]}, {"v": [6850, 6852]}, {"v": [6850, 6851]}, {"v": [6851, 6853]}, {"v": [6852, 6854]}, {"v": [6853, 6855]}, {"v": [6854, 6855]}, {"v": [5013, 6850]}, {"v": [5016, 6852]}, {"v": [5568, 6851]}, {"v": [5565, 6853]}, {"v": [5128, 6854]}, {"v": [3549, 5127]}, {"v": [3598, 5124]}, {"v": [3598, 6856]}, {"v": [5124, 5125]}, {"v": [5125, 5129]}, {"v": [5130, 6857]}, {"v": [6856, 6857]}, {"v": [6855, 6858]}, {"v": [6857, 6858]}, {"v": [5569, 6859]}, {"v": [6858, 6859]}, {"v": [6860, 6863]}, {"v": [6860, 6861]}, {"v": [6861, 6862]}, {"v": [6862, 6864]}, {"v": [6863, 6865]}, {"v": [6864, 6865]}, {"v": [5571, 6860]}, {"v": [6859, 6863]}, {"v": [4091, 6861]}, {"v": [5563, 5564]}, {"v": [4071, 5564]}, {"v": [5070, 6862]}, {"v": [6427, 6428]}, {"v": [5080, 6428]}, {"v": [5080, 6864]}, {"v": [6856, 6865]}, {"v": [3598, 5079]}, {"v": [5079, 5080]}, {"v": [6866, 6867]}, {"v": [4102, 6866]}, {"v": [4054, 6866]}, {"v": [5560, 6867]}, {"v": [5578, 6868]}, {"v": [2575, 6869]}, {"v": [6868, 6869]}, {"v": [2577, 6870]}, {"v": [6869, 6870]}, {"v": [2647, 6871]}, {"v": [5576, 6872]}, {"v": [6871, 6872]}, {"v": [6868, 6873]}, {"v": [6872, 6873]}, {"v": [2601, 6874]}, {"v": [5579, 6875]}, {"v": [6874, 6875]}, {"v": [2650, 6876]}, {"v": [6874, 6876]}, {"v": [6871, 6877]}, {"v": [6876, 6877]}, {"v": [6878, 6879]}, {"v": [6878, 6880]}, {"v": [6879, 6883]}, {"v": [6880, 6881]}, {"v": [6881, 6882]}, {"v": [6882, 6883]}, {"v": [4166, 6878]}, {"v": [5617, 6879]}, {"v": [4159, 6880]}, {"v": [5614, 6883]}, {"v": [2611, 6881]}, {"v": [2627, 6882]}, {"v": [6884, 6885]}, {"v": [6884, 6886]}, {"v": [6885, 6887]}, {"v": [6886, 6888]}, {"v": [6887, 6889]}, {"v": [6888, 6889]}, {"v": [4167, 6884]}, {"v": [5619, 6885]}, {"v": [2629, 6886]}, {"v": [5621, 6887]}, {"v": [3034, 6888]}, {"v": [4461, 6889]}, {"v": [4213, 6891]}, {"v": [4214, 6890]}, {"v": [6890, 6891]}, {"v": [6892, 6893]}, {"v": [6892, 6894]}, {"v": [6893, 6897]}, {"v": [6894, 6895]}, {"v": [6895, 6896]}, {"v": [6896, 6897]}, {"v": [5659, 5660]}, {"v": [5656, 5659]}, {"v": [5656, 6892]}, {"v": [5657, 6893]}, {"v": [4235, 5656]}, {"v": [1039, 6894]}, {"v": [2231, 6897]}, {"v": [2677, 6895]}, {"v": [1038, 6896]}, {"v": [6898, 6899]}, {"v": [6898, 6900]}, {"v": [6899, 6903]}, {"v": [6900, 6901]}, {"v": [6901, 6902]}, {"v": [6902, 6903]}, {"v": [5663, 6899]}, {"v": [5662, 6898]}, {"v": [5661, 5892]}, {"v": [5891, 5892]}, {"v": [4238, 6900]}, {"v": [5664, 6903]}, {"v": [5659, 6901]}, {"v": [4236, 6902]}, {"v": [5666, 6904]}, {"v": [1288, 6905]}, {"v": [6904, 6905]}, {"v": [2711, 6906]}, {"v": [6905, 6906]}, {"v": [6907, 6912]}, {"v": [6907, 6908]}, {"v": [6908, 6909]}, {"v": [6909, 6910]}, {"v": [6910, 6911]}, {"v": [6911, 6912]}, {"v": [5686, 5687]}, {"v": [5687, 6912]}, {"v": [5689, 6907]}, {"v": [3532, 6908]}, {"v": [4251, 6909]}, {"v": [4249, 6910]}, {"v": [5680, 6911]}, {"v": [4252, 5683]}, {"v": [4252, 5687]}, {"v": [6913, 6916]}, {"v": [6913, 6914]}, {"v": [6914, 6917]}, {"v": [6915, 6916]}, {"v": [6915, 6918]}, {"v": [6917, 6918]}, {"v": [5694, 6916]}, {"v": [5695, 6913]}, {"v": [2715, 6914]}, {"v": [4252, 6917]}, {"v": [4254, 6915]}, {"v": [4248, 6918]}, {"v": [6919, 6924]}, {"v": [6919, 6921]}, {"v": [6920, 6921]}, {"v": [6920, 6922]}, {"v": [6922, 6923]}, {"v": [6923, 6924]}, {"v": [5712, 5714]}, {"v": [5712, 6924]}, {"v": [5713, 6919]}, {"v": [4290, 6921]}, {"v": [5737, 6920]}, {"v": [4278, 6922]}, {"v": [5715, 6923]}, {"v": [5712, 5724]}, {"v": [5724, 5725]}, {"v": [6925, 6927]}, {"v": [6925, 6930]}, {"v": [6926, 6928]}, {"v": [6926, 6929]}, {"v": [6927, 6928]}, {"v": [6929, 6930]}, {"v": [5721, 6927]}, {"v": [5723, 6925]}, {"v": [4275, 6930]}, {"v": [5724, 6928]}, {"v": [5726, 6926]}, {"v": [1331, 6929]}, {"v": [6931, 6933]}, {"v": [6931, 6932]}, {"v": [6932, 6934]}, {"v": [6933, 6935]}, {"v": [6934, 6935]}, {"v": [1411, 6931]}, {"v": [5746, 6933]}, {"v": [5742, 6932]}, {"v": [5740, 6934]}, {"v": [5744, 6935]}, {"v": [6936, 6937]}, {"v": [5764, 6936]}, {"v": [4312, 6937]}, {"v": [4314, 6936]}, {"v": [1551, 6937]}, {"v": [2966, 6939]}, {"v": [2968, 6940]}, {"v": [2968, 2969]}, {"v": [6939, 6940]}, {"v": [6943, 6947]}, {"v": [6943, 6944]}, {"v": [6944, 6945]}, {"v": [6945, 6946]}, {"v": [6946, 6947]}, {"v": [5808, 5809]}, {"v": [5809, 5810]}, {"v": [5810, 6943]}, {"v": [5811, 6947]}, {"v": [1629, 5812]}, {"v": [1642, 6946]}, {"v": [5812, 6945]}, {"v": [6948, 6952]}, {"v": [6948, 6949]}, {"v": [6949, 6950]}, {"v": [6950, 6951]}, {"v": [6951, 6953]}, {"v": [6952, 6953]}, {"v": [5812, 6948]}, {"v": [6941, 6944]}, {"v": [6941, 6952]}, {"v": [4405, 6949]}, {"v": [4406, 6950]}, {"v": [4418, 5823]}, {"v": [5823, 6951]}, {"v": [5822, 6942]}, {"v": [5822, 5824]}, {"v": [5823, 5824]}, {"v": [6942, 6953]}, {"v": [6954, 6957]}, {"v": [6954, 6955]}, {"v": [6955, 6960]}, {"v": [6956, 6957]}, {"v": [6956, 6959]}, {"v": [6959, 6960]}, {"v": [4369, 6961]}, {"v": [5814, 6962]}, {"v": [6961, 6962]}, {"v": [5819, 6965]}, {"v": [2955, 6967]}, {"v": [6965, 6967]}, {"v": [2956, 6966]}, {"v": [6966, 6967]}, {"v": [5818, 6970]}, {"v": [5815, 5818]}, {"v": [5821, 6968]}, {"v": [6968, 6970]}, {"v": [5828, 5830]}, {"v": [5830, 6975]}, {"v": [6961, 6977]}, {"v": [6975, 6977]}, {"v": [6962, 6964]}, {"v": [6963, 6964]}, {"v": [6963, 6976]}, {"v": [6976, 6977]}, {"v": [6959, 6963]}, {"v": [6956, 6978]}, {"v": [6976, 6978]}, {"v": [4380, 6957]}, {"v": [5850, 6979]}, {"v": [6978, 6979]}, {"v": [6980, 6985]}, {"v": [6980, 6982]}, {"v": [6981, 6982]}, {"v": [6981, 6983]}, {"v": [6983, 6984]}, {"v": [6984, 6985]}, {"v": [5851, 5852]}, {"v": [5851, 6985]}, {"v": [5853, 6980]}, {"v": [5356, 6982]}, {"v": [5357, 6981]}, {"v": [5861, 6983]}, {"v": [5865, 5866]}, {"v": [5862, 5866]}, {"v": [5865, 6984]}, {"v": [5864, 5871]}, {"v": [5871, 6987]}, {"v": [5866, 6986]}, {"v": [6986, 6987]}, {"v": [4419, 6990]}, {"v": [2988, 5872]}, {"v": [5872, 5873]}, {"v": [5873, 6991]}, {"v": [6990, 6991]}, {"v": [5873, 5874]}, {"v": [4420, 5874]}, {"v": [6988, 6992]}, {"v": [4420, 6988]}, {"v": [6991, 6992]}, {"v": [6986, 6989]}, {"v": [6987, 6993]}, {"v": [6988, 6989]}, {"v": [6992, 6993]}, {"v": [6994, 6996]}, {"v": [6994, 6995]}, {"v": [6995, 6998]}, {"v": [6996, 6997]}, {"v": [6997, 6999]}, {"v": [6998, 6999]}, {"v": [5827, 6994]}, {"v": [5829, 5830]}, {"v": [5829, 6996]}, {"v": [4372, 6995]}, {"v": [1709, 6998]}, {"v": [5825, 5829]}, {"v": [4420, 5825]}, {"v": [5874, 6997]}, {"v": [5872, 6999]}, {"v": [6326, 6327]}, {"v": [5882, 6327]}, {"v": [5881, 7000]}, {"v": [5881, 5882]}, {"v": [6326, 7004]}, {"v": [7000, 7004]}, {"v": [5892, 7001]}, {"v": [5894, 5895]}, {"v": [5895, 7002]}, {"v": [7001, 7002]}, {"v": [3009, 7003]}, {"v": [7001, 7003]}, {"v": [6325, 6326]}, {"v": [4970, 6325]}, {"v": [7003, 7004]}, {"v": [7005, 7006]}, {"v": [7005, 7007]}, {"v": [7006, 7009]}, {"v": [7007, 7008]}, {"v": [7008, 7009]}, {"v": [4432, 7005]}, {"v": [4433, 5880]}, {"v": [4433, 5883]}, {"v": [5883, 7006]}, {"v": [2998, 7007]}, {"v": [3500, 5882]}, {"v": [5881, 7008]}, {"v": [5884, 7011]}, {"v": [5887, 7010]}, {"v": [7010, 7011]}, {"v": [3013, 7014]}, {"v": [1683, 7012]}, {"v": [7012, 7014]}, {"v": [3006, 7013]}, {"v": [7012, 7013]}, {"v": [5890, 7015]}, {"v": [7014, 7015]}, {"v": [5877, 7018]}, {"v": [4433, 7016]}, {"v": [7016, 7018]}, {"v": [3008, 7019]}, {"v": [7013, 7017]}, {"v": [7017, 7019]}, {"v": [7018, 7019]}, {"v": [4439, 7020]}, {"v": [7011, 7022]}, {"v": [7020, 7022]}, {"v": [5893, 7021]}, {"v": [7020, 7021]}, {"v": [5896, 7009]}, {"v": [5896, 7025]}, {"v": [5883, 7024]}, {"v": [7024, 7025]}, {"v": [6993, 7031]}, {"v": [6990, 7029]}, {"v": [7029, 7031]}, {"v": [5870, 5871]}, {"v": [5870, 7030]}, {"v": [7030, 7031]}, {"v": [1728, 7032]}, {"v": [5906, 7033]}, {"v": [7032, 7033]}, {"v": [7034, 7035]}, {"v": [7034, 7036]}, {"v": [7035, 7039]}, {"v": [7036, 7037]}, {"v": [7037, 7038]}, {"v": [7038, 7039]}, {"v": [5870, 7034]}, {"v": [5905, 7035]}, {"v": [7028, 7030]}, {"v": [7028, 7036]}, {"v": [7033, 7039]}, {"v": [5924, 7040]}, {"v": [5909, 7041]}, {"v": [7040, 7041]}, {"v": [5914, 5915]}, {"v": [5915, 7045]}, {"v": [5910, 7044]}, {"v": [7044, 7045]}, {"v": [5916, 7046]}, {"v": [7044, 7046]}, {"v": [7047, 7048]}, {"v": [7047, 7050]}, {"v": [7048, 7049]}, {"v": [7050, 7051]}, {"v": [7049, 7051]}, {"v": [3049, 7047]}, {"v": [5932, 7048]}, {"v": [803, 7050]}, {"v": [5933, 5934]}, {"v": [5935, 7049]}, {"v": [5934, 5935]}, {"v": [4485, 7051]}, {"v": [4484, 5935]}, {"v": [819, 7052]}, {"v": [3130, 7053]}, {"v": [7052, 7053]}, {"v": [1950, 7057]}, {"v": [5986, 7058]}, {"v": [7057, 7058]}, {"v": [3055, 7059]}, {"v": [5991, 7060]}, {"v": [7059, 7060]}, {"v": [1912, 7061]}, {"v": [7059, 7061]}, {"v": [4546, 7063]}, {"v": [5992, 7062]}, {"v": [7062, 7063]}, {"v": [7064, 7067]}, {"v": [7064, 7066]}, {"v": [7065, 7066]}, {"v": [7065, 7068]}, {"v": [7067, 7069]}, {"v": [7068, 7069]}, {"v": [5999, 7064]}, {"v": [6002, 7067]}, {"v": [4599, 7066]}, {"v": [5982, 6012]}, {"v": [5982, 7068]}, {"v": [6011, 6012]}, {"v": [6011, 7065]}, {"v": [5934, 7069]}, {"v": [5982, 5983]}, {"v": [4553, 7071]}, {"v": [6004, 7072]}, {"v": [7071, 7072]}, {"v": [7075, 7080]}, {"v": [7075, 7076]}, {"v": [7076, 7077]}, {"v": [7077, 7078]}, {"v": [7078, 7079]}, {"v": [7079, 7080]}, {"v": [5946, 7075]}, {"v": [5947, 7080]}, {"v": [7071, 7073]}, {"v": [7073, 7078]}, {"v": [4554, 7079]}, {"v": [3253, 7089]}, {"v": [6014, 7088]}, {"v": [7088, 7089]}, {"v": [4734, 7090]}, {"v": [7089, 7090]}, {"v": [7091, 7092]}, {"v": [6016, 7091]}, {"v": [6020, 7092]}, {"v": [4607, 7091]}, {"v": [4616, 7092]}, {"v": [6021, 6025]}, {"v": [4616, 6025]}, {"v": [7093, 7094]}, {"v": [7093, 7095]}, {"v": [7094, 7096]}, {"v": [7095, 7098]}, {"v": [7096, 7097]}, {"v": [7097, 7098]}, {"v": [4621, 7093]}, {"v": [6027, 7094]}, {"v": [4628, 7095]}, {"v": [6026, 7096]}, {"v": [6028, 7098]}, {"v": [6031, 7097]}, {"v": [4634, 7099]}, {"v": [6037, 7101]}, {"v": [7099, 7101]}, {"v": [7102, 7103]}, {"v": [6042, 7105]}, {"v": [6043, 7104]}, {"v": [7104, 7105]}, {"v": [4645, 7106]}, {"v": [7105, 7106]}, {"v": [6039, 7107]}, {"v": [7106, 7107]}, {"v": [7108, 7111]}, {"v": [7108, 7109]}, {"v": [7109, 7110]}, {"v": [7110, 7113]}, {"v": [7111, 7112]}, {"v": [7112, 7113]}, {"v": [3195, 7108]}, {"v": [3199, 7111]}, {"v": [7104, 7109]}, {"v": [7107, 7110]}, {"v": [6040, 7113]}, {"v": [4641, 7112]}, {"v": [2002, 7116]}, {"v": [6046, 7114]}, {"v": [7114, 7116]}, {"v": [3101, 7115]}, {"v": [7115, 7116]}, {"v": [7115, 7117]}, {"v": [7117, 7119]}, {"v": [4522, 7121]}, {"v": [7119, 7121]}, {"v": [5955, 7122]}, {"v": [5957, 5958]}, {"v": [5958, 7120]}, {"v": [7120, 7122]}, {"v": [7121, 7122]}, {"v": [4656, 5958]}, {"v": [4656, 6049]}, {"v": [7120, 7125]}, {"v": [6049, 7123]}, {"v": [7123, 7125]}, {"v": [7119, 7126]}, {"v": [7125, 7126]}, {"v": [3209, 7129]}, {"v": [3210, 3211]}, {"v": [3210, 7131]}, {"v": [7129, 7131]}, {"v": [6056, 7130]}, {"v": [7129, 7130]}, {"v": [4667, 4668]}, {"v": [3210, 4667]}, {"v": [4655, 7132]}, {"v": [7131, 7132]}, {"v": [6058, 7136]}, {"v": [6060, 7133]}, {"v": [7133, 7136]}, {"v": [3883, 7135]}, {"v": [7133, 7135]}, {"v": [5366, 7134]}, {"v": [7134, 7135]}, {"v": [6069, 7142]}, {"v": [6067, 7139]}, {"v": [7139, 7142]}, {"v": [6072, 7140]}, {"v": [7139, 7140]}, {"v": [6070, 7141]}, {"v": [7140, 7141]}, {"v": [3215, 7143]}, {"v": [6076, 7143]}, {"v": [4511, 7146]}, {"v": [4740, 7145]}, {"v": [7145, 7146]}, {"v": [4693, 7147]}, {"v": [7146, 7147]}, {"v": [4739, 7149]}, {"v": [6077, 7148]}, {"v": [7148, 7149]}, {"v": [7144, 7145]}, {"v": [7144, 7150]}, {"v": [7149, 7150]}, {"v": [7152, 7154]}, {"v": [7152, 7153]}, {"v": [7153, 7155]}, {"v": [7154, 7156]}, {"v": [7155, 7157]}, {"v": [7156, 7157]}, {"v": [5281, 7152]}, {"v": [4724, 7154]}, {"v": [6110, 7153]}, {"v": [5279, 6109]}, {"v": [6105, 7155]}, {"v": [2026, 7156]}, {"v": [4712, 7157]}, {"v": [4747, 7159]}, {"v": [4742, 7158]}, {"v": [7158, 7159]}, {"v": [7163, 7164]}, {"v": [4737, 7164]}, {"v": [6124, 7162]}, {"v": [7162, 7164]}, {"v": [7148, 7166]}, {"v": [7150, 7151]}, {"v": [7151, 7165]}, {"v": [7165, 7166]}, {"v": [6079, 7167]}, {"v": [7166, 7167]}, {"v": [6133, 7168]}, {"v": [7167, 7168]}, {"v": [7169, 7171]}, {"v": [7169, 7173]}, {"v": [7170, 7172]}, {"v": [7170, 7174]}, {"v": [7171, 7172]}, {"v": [7173, 7174]}, {"v": [6132, 6134]}, {"v": [6132, 7170]}, {"v": [7168, 7172]}, {"v": [7165, 7171]}, {"v": [6130, 7161]}, {"v": [7160, 7161]}, {"v": [6131, 7173]}, {"v": [7160, 7174]}, {"v": [7169, 7177]}, {"v": [7151, 7175]}, {"v": [7175, 7177]}, {"v": [4762, 7178]}, {"v": [6152, 7176]}, {"v": [7176, 7178]}, {"v": [7177, 7178]}, {"v": [7179, 7184]}, {"v": [7179, 7180]}, {"v": [7180, 7181]}, {"v": [7181, 7182]}, {"v": [7182, 7183]}, {"v": [7183, 7184]}, {"v": [6166, 7184]}, {"v": [6167, 7179]}, {"v": [3413, 7180]}, {"v": [4846, 7181]}, {"v": [4852, 7182]}, {"v": [4859, 7183]}, {"v": [2151, 7185]}, {"v": [6170, 7186]}, {"v": [7185, 7186]}, {"v": [6174, 7187]}, {"v": [3401, 6174]}, {"v": [7185, 7187]}, {"v": [6171, 7188]}, {"v": [7186, 7188]}, {"v": [6193, 7192]}, {"v": [6189, 7189]}, {"v": [7189, 7192]}, {"v": [3369, 7190]}, {"v": [2183, 3457]}, {"v": [6190, 7191]}, {"v": [7190, 7191]}, {"v": [7191, 7192]}, {"v": [2148, 7193]}, {"v": [6196, 7194]}, {"v": [7193, 7194]}, {"v": [6174, 7195]}, {"v": [7193, 7195]}, {"v": [6195, 7197]}, {"v": [7194, 7197]}, {"v": [3590, 3591]}, {"v": [3590, 7198]}, {"v": [3591, 3592]}, {"v": [3593, 7201]}, {"v": [7198, 7201]}, {"v": [2239, 3590]}, {"v": [2239, 6197]}, {"v": [6197, 6198]}, {"v": [6198, 7199]}, {"v": [7198, 7199]}, {"v": [4837, 7200]}, {"v": [7200, 7201]}, {"v": [7205, 7210]}, {"v": [6199, 7205]}, {"v": [6199, 7203]}, {"v": [7202, 7203]}, {"v": [7202, 7209]}, {"v": [7209, 7210]}, {"v": [6201, 7212]}, {"v": [4809, 7214]}, {"v": [7212, 7214]}, {"v": [7215, 7216]}, {"v": [7215, 7217]}, {"v": [7216, 7220]}, {"v": [7217, 7218]}, {"v": [7218, 7219]}, {"v": [7219, 7220]}, {"v": [6234, 7216]}, {"v": [6235, 7215]}, {"v": [6285, 7217]}, {"v": [6239, 7220]}, {"v": [6286, 7218]}, {"v": [6238, 7219]}, {"v": [7221, 7224]}, {"v": [7221, 7223]}, {"v": [7222, 7223]}, {"v": [7222, 7225]}, {"v": [7224, 7226]}, {"v": [7225, 7226]}, {"v": [3459, 6279]}, {"v": [4918, 7223]}, {"v": [6279, 7221]}, {"v": [4915, 7222]}, {"v": [6276, 7225]}, {"v": [6275, 6278]}, {"v": [6275, 7226]}, {"v": [428, 7227]}, {"v": [979, 7228]}, {"v": [7227, 7228]}, {"v": [3292, 7229]}, {"v": [7228, 7229]}, {"v": [6279, 7230]}, {"v": [7229, 7230]}, {"v": [7224, 7231]}, {"v": [7230, 7232]}, {"v": [7231, 7232]}, {"v": [7227, 7234]}, {"v": [7232, 7234]}, {"v": [6281, 7233]}, {"v": [7233, 7234]}, {"v": [7235, 7236]}, {"v": [7235, 7237]}, {"v": [7236, 7238]}, {"v": [7237, 7240]}, {"v": [7238, 7239]}, {"v": [7239, 7240]}, {"v": [6309, 6312]}, {"v": [6309, 7238]}, {"v": [6310, 7236]}, {"v": [6382, 7239]}, {"v": [6382, 7241]}, {"v": [6309, 7242]}, {"v": [7241, 7242]}, {"v": [4995, 7243]}, {"v": [7242, 7243]}, {"v": [3509, 7245]}, {"v": [4994, 7246]}, {"v": [7245, 7246]}, {"v": [4996, 7247]}, {"v": [7243, 7244]}, {"v": [7244, 7248]}, {"v": [7247, 7248]}, {"v": [4982, 4983]}, {"v": [4984, 7249]}, {"v": [7247, 7249]}, {"v": [4986, 7250]}, {"v": [7249, 7250]}, {"v": [7251, 7254]}, {"v": [7251, 7253]}, {"v": [7252, 7253]}, {"v": [7252, 7255]}, {"v": [7254, 7256]}, {"v": [7255, 7256]}, {"v": [6316, 6321]}, {"v": [6316, 6317]}, {"v": [6318, 7251]}, {"v": [6321, 7254]}, {"v": [6296, 7253]}, {"v": [6301, 7252]}, {"v": [3496, 7255]}, {"v": [6319, 7256]}, {"v": [6320, 6321]}, {"v": [6327, 7257]}, {"v": [3499, 7258]}, {"v": [7257, 7258]}, {"v": [3495, 6336]}, {"v": [6336, 6337]}, {"v": [6337, 7259]}, {"v": [7258, 7259]}, {"v": [4956, 6328]}, {"v": [6333, 7260]}, {"v": [6328, 7262]}, {"v": [7260, 7262]}, {"v": [6305, 6308]}, {"v": [6305, 7264]}, {"v": [6307, 6308]}, {"v": [6306, 7265]}, {"v": [7264, 7265]}, {"v": [7260, 7266]}, {"v": [7265, 7266]}, {"v": [7262, 7263]}, {"v": [7261, 7263]}, {"v": [7261, 7267]}, {"v": [7266, 7267]}, {"v": [7270, 7273]}, {"v": [7270, 7272]}, {"v": [7271, 7274]}, {"v": [7271, 7272]}, {"v": [7273, 7275]}, {"v": [7274, 7275]}, {"v": [6328, 7270]}, {"v": [7263, 7268]}, {"v": [7268, 7273]}, {"v": [6294, 7272]}, {"v": [2206, 7271]}, {"v": [4975, 7274]}, {"v": [6439, 7269]}, {"v": [7269, 7275]}, {"v": [6349, 7282]}, {"v": [6349, 7208]}, {"v": [7207, 7208]}, {"v": [6329, 7280]}, {"v": [6329, 7207]}, {"v": [7280, 7282]}, {"v": [6348, 6351]}, {"v": [6348, 6349]}, {"v": [6350, 6351]}, {"v": [6350, 7281]}, {"v": [7281, 7282]}, {"v": [3492, 7283]}, {"v": [4981, 7285]}, {"v": [7283, 7285]}, {"v": [6355, 7286]}, {"v": [7285, 7286]}, {"v": [6346, 7287]}, {"v": [6308, 7288]}, {"v": [7287, 7288]}, {"v": [4961, 6305]}, {"v": [6313, 7289]}, {"v": [7288, 7289]}, {"v": [6315, 7290]}, {"v": [7289, 7290]}, {"v": [7276, 7279]}, {"v": [7279, 7293]}, {"v": [6441, 7292]}, {"v": [6440, 7276]}, {"v": [7292, 7293]}, {"v": [3574, 7294]}, {"v": [7292, 7294]}, {"v": [4976, 7295]}, {"v": [7294, 7295]}, {"v": [2133, 7297]}, {"v": [6200, 7298]}, {"v": [7297, 7298]}, {"v": [7212, 7213]}, {"v": [7213, 7299]}, {"v": [7298, 7299]}, {"v": [6348, 7303]}, {"v": [6347, 6351]}, {"v": [4978, 7300]}, {"v": [7300, 7303]}, {"v": [6353, 7301]}, {"v": [7300, 7301]}, {"v": [7304, 7305]}, {"v": [7304, 7307]}, {"v": [7305, 7306]}, {"v": [7306, 7309]}, {"v": [7307, 7308]}, {"v": [7308, 7309]}, {"v": [3519, 7304]}, {"v": [6354, 7305]}, {"v": [3493, 7307]}, {"v": [7284, 7286]}, {"v": [7284, 7306]}, {"v": [6336, 7308]}, {"v": [6337, 6338]}, {"v": [6338, 6339]}, {"v": [6339, 7309]}, {"v": [6381, 7311]}, {"v": [6350, 7312]}, {"v": [7311, 7312]}, {"v": [7314, 7315]}, {"v": [7314, 7319]}, {"v": [7315, 7316]}, {"v": [7316, 7317]}, {"v": [7317, 7318]}, {"v": [7318, 7319]}, {"v": [6382, 6383]}, {"v": [7240, 7315]}, {"v": [6383, 7314]}, {"v": [4999, 6383]}, {"v": [6376, 7319]}, {"v": [4999, 6377]}, {"v": [7310, 7313]}, {"v": [7237, 7313]}, {"v": [7310, 7316]}, {"v": [7310, 7311]}, {"v": [6380, 7317]}, {"v": [4998, 7318]}, {"v": [7320, 7323]}, {"v": [7320, 7321]}, {"v": [7321, 7324]}, {"v": [7322, 7325]}, {"v": [7322, 7323]}, {"v": [7324, 7325]}, {"v": [6385, 7320]}, {"v": [6386, 7323]}, {"v": [6481, 7321]}, {"v": [6390, 7324]}, {"v": [5123, 6456]}, {"v": [5123, 7322]}, {"v": [6455, 6456]}, {"v": [2553, 7326]}, {"v": [6388, 7327]}, {"v": [7326, 7327]}, {"v": [5544, 7328]}, {"v": [7326, 7328]}, {"v": [6403, 7329]}, {"v": [7328, 7329]}, {"v": [7330, 7335]}, {"v": [7330, 7331]}, {"v": [7331, 7332]}, {"v": [7332, 7333]}, {"v": [7333, 7334]}, {"v": [7334, 7335]}, {"v": [7325, 7330]}, {"v": [6391, 7335]}, {"v": [6395, 7331]}, {"v": [5123, 6395]}, {"v": [6392, 7332]}, {"v": [6393, 6394]}, {"v": [6394, 6395]}, {"v": [5023, 7333]}, {"v": [5026, 7334]}, {"v": [7336, 7339]}, {"v": [7336, 7337]}, {"v": [7337, 7342]}, {"v": [7338, 7340]}, {"v": [7338, 7339]}, {"v": [7340, 7341]}, {"v": [7341, 7342]}, {"v": [6397, 7336]}, {"v": [6399, 7339]}, {"v": [3624, 7340]}, {"v": [3631, 7338]}, {"v": [3551, 7341]}, {"v": [5029, 6400]}, {"v": [6400, 7342]}, {"v": [5037, 7344]}, {"v": [6419, 7343]}, {"v": [7343, 7344]}, {"v": [4028, 7345]}, {"v": [7344, 7345]}, {"v": [7346, 7352]}, {"v": [7346, 7347]}, {"v": [7347, 7348]}, {"v": [7348, 7350]}, {"v": [7349, 7350]}, {"v": [7349, 7351]}, {"v": [7351, 7352]}, {"v": [5517, 6804]}, {"v": [5517, 7346]}, {"v": [5513, 7352]}, {"v": [5063, 7349]}, {"v": [6420, 6421]}, {"v": [6421, 7350]}, {"v": [5516, 7351]}, {"v": [6423, 6424]}, {"v": [6424, 7353]}, {"v": [6425, 7355]}, {"v": [7353, 7355]}, {"v": [3565, 7354]}, {"v": [7354, 7355]}, {"v": [6213, 7356]}, {"v": [6210, 7357]}, {"v": [7356, 7357]}, {"v": [6846, 6847]}, {"v": [5562, 6847]}, {"v": [6426, 7358]}, {"v": [7357, 7358]}, {"v": [7359, 7360]}, {"v": [7359, 7362]}, {"v": [7360, 7361]}, {"v": [7361, 7363]}, {"v": [7362, 7364]}, {"v": [7363, 7364]}, {"v": [6429, 6430]}, {"v": [6430, 6469]}, {"v": [6429, 7359]}, {"v": [6470, 7360]}, {"v": [6456, 7361]}, {"v": [6394, 7363]}, {"v": [5124, 5126]}, {"v": [5125, 7364]}, {"v": [5126, 7362]}, {"v": [7365, 7368]}, {"v": [7365, 7366]}, {"v": [7366, 7370]}, {"v": [7367, 7368]}, {"v": [7367, 7369]}, {"v": [7369, 7370]}, {"v": [6465, 6466]}, {"v": [6466, 7365]}, {"v": [6457, 7368]}, {"v": [6458, 6474]}, {"v": [6458, 7367]}, {"v": [7372, 7373]}, {"v": [7372, 7374]}, {"v": [7373, 7375]}, {"v": [7374, 7376]}, {"v": [7375, 7377]}, {"v": [7376, 7377]}, {"v": [6475, 7373]}, {"v": [6478, 7372]}, {"v": [3641, 7374]}, {"v": [6482, 7375]}, {"v": [2238, 7376]}, {"v": [3622, 7377]}, {"v": [2295, 7380]}, {"v": [3648, 7378]}, {"v": [7378, 7380]}, {"v": [6486, 7379]}, {"v": [7378, 7379]}, {"v": [6485, 7381]}, {"v": [7379, 7381]}, {"v": [7382, 7383]}, {"v": [7382, 7384]}, {"v": [7383, 7387]}, {"v": [7384, 7385]}, {"v": [7385, 7386]}, {"v": [7386, 7387]}, {"v": [3681, 7382]}, {"v": [6529, 7383]}, {"v": [3822, 6523]}, {"v": [6523, 6524]}, {"v": [6524, 7384]}, {"v": [6527, 7387]}, {"v": [6524, 6525]}, {"v": [3684, 7385]}, {"v": [3675, 7386]}, {"v": [5182, 7388]}, {"v": [4620, 7388]}, {"v": [7102, 7389]}, {"v": [7099, 7100]}, {"v": [7100, 7102]}, {"v": [7101, 7389]}, {"v": [5189, 7390]}, {"v": [6565, 7391]}, {"v": [7390, 7391]}, {"v": [3726, 7392]}, {"v": [7390, 7392]}, {"v": [6576, 7393]}, {"v": [7392, 7393]}, {"v": [7394, 7395]}, {"v": [7394, 7396]}, {"v": [7395, 7399]}, {"v": [7396, 7397]}, {"v": [7397, 7398]}, {"v": [7398, 7399]}, {"v": [3731, 7394]}, {"v": [6564, 7395]}, {"v": [5201, 7396]}, {"v": [7391, 7399]}, {"v": [5197, 7397]}, {"v": [7393, 7398]}, {"v": [7400, 7402]}, {"v": [7400, 7401]}, {"v": [7401, 7403]}, {"v": [7402, 7405]}, {"v": [7403, 7404]}, {"v": [7404, 7405]}, {"v": [5239, 7400]}, {"v": [5242, 7402]}, {"v": [6585, 7401]}, {"v": [6582, 7403]}, {"v": [3768, 7405]}, {"v": [6586, 6587]}, {"v": [6587, 7404]}, {"v": [5207, 6586]}, {"v": [6587, 6588]}, {"v": [7406, 7407]}, {"v": [7406, 7408]}, {"v": [7407, 7410]}, {"v": [7408, 7409]}, {"v": [7409, 7410]}, {"v": [6586, 7407]}, {"v": [6589, 7406]}, {"v": [3334, 7408]}, {"v": [5208, 7410]}, {"v": [470, 7409]}, {"v": [7411, 7415]}, {"v": [7411, 7412]}, {"v": [7412, 7413]}, {"v": [7413, 7414]}, {"v": [7414, 7416]}, {"v": [7415, 7416]}, {"v": [3248, 7411]}, {"v": [6097, 7415]}, {"v": [6592, 7412]}, {"v": [6594, 7413]}, {"v": [6598, 7414]}, {"v": [6595, 7416]}, {"v": [5278, 7419]}, {"v": [6108, 7417]}, {"v": [7417, 7419]}, {"v": [6605, 7418]}, {"v": [7417, 7418]}, {"v": [6607, 7420]}, {"v": [7419, 7420]}, {"v": [6606, 7421]}, {"v": [7418, 7422]}, {"v": [7421, 7422]}, {"v": [7420, 7423]}, {"v": [7422, 7423]}, {"v": [5277, 6609]}, {"v": [6521, 7424]}, {"v": [6609, 7425]}, {"v": [7424, 7425]}, {"v": [6609, 6610]}, {"v": [6611, 6612]}, {"v": [6610, 6612]}, {"v": [6611, 7426]}, {"v": [7425, 7426]}, {"v": [7427, 7428]}, {"v": [7427, 7429]}, {"v": [7428, 7431]}, {"v": [7429, 7430]}, {"v": [7430, 7432]}, {"v": [7431, 7432]}, {"v": [6613, 7428]}, {"v": [6615, 7427]}, {"v": [5338, 7429]}, {"v": [6610, 7431]}, {"v": [6669, 6671]}, {"v": [5341, 7430]}, {"v": [5339, 7432]}, {"v": [5276, 6612]}, {"v": [7433, 7436]}, {"v": [7433, 7434]}, {"v": [7434, 7438]}, {"v": [7435, 7436]}, {"v": [7435, 7437]}, {"v": [7437, 7438]}, {"v": [5286, 7434]}, {"v": [6637, 7438]}, {"v": [6638, 7437]}, {"v": [6624, 7435]}, {"v": [4658, 4660]}, {"v": [4658, 6048]}, {"v": [6626, 7439]}, {"v": [4660, 6626]}, {"v": [6048, 7440]}, {"v": [7439, 7440]}, {"v": [6048, 6049]}, {"v": [7123, 7124]}, {"v": [7124, 7441]}, {"v": [7440, 7441]}, {"v": [4659, 7442]}, {"v": [4660, 4661]}, {"v": [6626, 7443]}, {"v": [7442, 7443]}, {"v": [6646, 7444]}, {"v": [5318, 7445]}, {"v": [7444, 7445]}, {"v": [5320, 7446]}, {"v": [7445, 7446]}, {"v": [6523, 7447]}, {"v": [7446, 7447]}, {"v": [7448, 7449]}, {"v": [7448, 7450]}, {"v": [7449, 7451]}, {"v": [7450, 7452]}, {"v": [7451, 7453]}, {"v": [7452, 7453]}, {"v": [3856, 7448]}, {"v": [6668, 7449]}, {"v": [6116, 7450]}, {"v": [6670, 7451]}, {"v": [6112, 7452]}, {"v": [5337, 7453]}, {"v": [7454, 7455]}, {"v": [7454, 7458]}, {"v": [7455, 7456]}, {"v": [7456, 7457]}, {"v": [7457, 7459]}, {"v": [7458, 7459]}, {"v": [6679, 7455]}, {"v": [6954, 7454]}, {"v": [6681, 7456]}, {"v": [5348, 7457]}, {"v": [5824, 7459]}, {"v": [3942, 7460]}, {"v": [6694, 7461]}, {"v": [7460, 7461]}, {"v": [3949, 7463]}, {"v": [7460, 7463]}, {"v": [6695, 7462]}, {"v": [7461, 7462]}, {"v": [7464, 7465]}, {"v": [7464, 7466]}, {"v": [7465, 7467]}, {"v": [7466, 7468]}, {"v": [7467, 7469]}, {"v": [7468, 7469]}, {"v": [6708, 7465]}, {"v": [6701, 7464]}, {"v": [6758, 7466]}, {"v": [7462, 7467]}, {"v": [5447, 7468]}, {"v": [7463, 7469]}, {"v": [6726, 7472]}, {"v": [6719, 7470]}, {"v": [7470, 7472]}, {"v": [6722, 7471]}, {"v": [7470, 7471]}, {"v": [6729, 6730]}, {"v": [6730, 7473]}, {"v": [7472, 7473]}, {"v": [6714, 7474]}, {"v": [6723, 7475]}, {"v": [7474, 7475]}, {"v": [3913, 7477]}, {"v": [6724, 7476]}, {"v": [7476, 7477]}, {"v": [1137, 7478]}, {"v": [7477, 7478]}, {"v": [6721, 7479]}, {"v": [7478, 7479]}, {"v": [7483, 7484]}, {"v": [7483, 7486]}, {"v": [7484, 7485]}, {"v": [7485, 7488]}, {"v": [7486, 7487]}, {"v": [7487, 7488]}, {"v": [6774, 7484]}, {"v": [6779, 7483]}, {"v": [3970, 7486]}, {"v": [6772, 7485]}, {"v": [6227, 7488]}, {"v": [4873, 7487]}, {"v": [7489, 7493]}, {"v": [7489, 7491]}, {"v": [7490, 7491]}, {"v": [7490, 7492]}, {"v": [7492, 7494]}, {"v": [7493, 7494]}, {"v": [6785, 7493]}, {"v": [6787, 7489]}, {"v": [5483, 7491]}, {"v": [7137, 7138]}, {"v": [5484, 7138]}, {"v": [7137, 7490]}, {"v": [5486, 7480]}, {"v": [7480, 7494]}, {"v": [6788, 7495]}, {"v": [6789, 6799]}, {"v": [6789, 7496]}, {"v": [7495, 7496]}, {"v": [6789, 7499]}, {"v": [6792, 7500]}, {"v": [7499, 7500]}, {"v": [7502, 7503]}, {"v": [5496, 7503]}, {"v": [6800, 6801]}, {"v": [7501, 7503]}, {"v": [6800, 7501]}, {"v": [7498, 7502]}, {"v": [6811, 7509]}, {"v": [7504, 7505]}, {"v": [7505, 7507]}, {"v": [5522, 7504]}, {"v": [7507, 7509]}, {"v": [6810, 7508]}, {"v": [7508, 7509]}, {"v": [6817, 7348]}, {"v": [6816, 7511]}, {"v": [6816, 6817]}, {"v": [7347, 7510]}, {"v": [7510, 7511]}, {"v": [5517, 7512]}, {"v": [7510, 7512]}, {"v": [6814, 7513]}, {"v": [7512, 7513]}, {"v": [7514, 7515]}, {"v": [7514, 7516]}, {"v": [7515, 7519]}, {"v": [7516, 7517]}, {"v": [7517, 7518]}, {"v": [7518, 7519]}, {"v": [6824, 7515]}, {"v": [6825, 7514]}, {"v": [4041, 7516]}, {"v": [5525, 7517]}, {"v": [4024, 7518]}, {"v": [7520, 7523]}, {"v": [7520, 7521]}, {"v": [7523, 7524]}, {"v": [7521, 7522]}, {"v": [7522, 7524]}, {"v": [6867, 7523]}, {"v": [5561, 7520]}, {"v": [5557, 7521]}, {"v": [5550, 7522]}, {"v": [4050, 7524]}, {"v": [7525, 7530]}, {"v": [7525, 7526]}, {"v": [7526, 7527]}, {"v": [7527, 7528]}, {"v": [7528, 7529]}, {"v": [7529, 7530]}, {"v": [6847, 7530]}, {"v": [6849, 7525]}, {"v": [3430, 7526]}, {"v": [5081, 7527]}, {"v": [4075, 7528]}, {"v": [5564, 7529]}, {"v": [7531, 7532]}, {"v": [7531, 7536]}, {"v": [7532, 7533]}, {"v": [7533, 7534]}, {"v": [7534, 7535]}, {"v": [7535, 7536]}, {"v": [6873, 7531]}, {"v": [6877, 7532]}, {"v": [6870, 7536]}, {"v": [6875, 7533]}, {"v": [5594, 7534]}, {"v": [4108, 7535]}, {"v": [7537, 7540]}, {"v": [7537, 7538]}, {"v": [7538, 7539]}, {"v": [7539, 7541]}, {"v": [7540, 7542]}, {"v": [7541, 7542]}, {"v": [6890, 7537]}, {"v": [4204, 7538]}, {"v": [4206, 7539]}, {"v": [4202, 7541]}, {"v": [5649, 7542]}, {"v": [7543, 7545]}, {"v": [7543, 7544]}, {"v": [7544, 7547]}, {"v": [7545, 7546]}, {"v": [7546, 7548]}, {"v": [7547, 7548]}, {"v": [2655, 7545]}, {"v": [2792, 7543]}, {"v": [586, 7544]}, {"v": [5648, 7547]}, {"v": [6891, 7546]}, {"v": [7540, 7548]}, {"v": [7549, 7550]}, {"v": [7549, 7551]}, {"v": [7550, 7553]}, {"v": [7551, 7552]}, {"v": [7552, 7554]}, {"v": [7553, 7554]}, {"v": [5669, 7551]}, {"v": [6904, 7552]}, {"v": [6906, 7554]}, {"v": [5674, 7553]}, {"v": [6800, 7555]}, {"v": [6803, 7558]}, {"v": [7555, 7558]}, {"v": [5675, 7557]}, {"v": [7550, 7556]}, {"v": [7556, 7557]}, {"v": [7557, 7558]}, {"v": [7559, 7561]}, {"v": [7559, 7560]}, {"v": [7560, 7564]}, {"v": [7561, 7562]}, {"v": [7562, 7563]}, {"v": [7563, 7564]}, {"v": [1616, 7559]}, {"v": [4368, 7561]}, {"v": [6939, 7560]}, {"v": [6938, 7564]}, {"v": [6938, 6940]}, {"v": [5809, 7562]}, {"v": [5803, 5805]}, {"v": [5803, 5810]}, {"v": [5805, 7563]}, {"v": [5804, 5806]}, {"v": [5804, 6938]}, {"v": [5805, 5807]}, {"v": [5806, 5807]}, {"v": [7565, 7567]}, {"v": [7565, 7566]}, {"v": [7566, 7569]}, {"v": [7567, 7568]}, {"v": [7568, 7570]}, {"v": [7569, 7570]}, {"v": [5807, 7565]}, {"v": [5803, 7567]}, {"v": [6941, 7568]}, {"v": [6942, 7570]}, {"v": [7571, 7575]}, {"v": [7571, 7572]}, {"v": [7572, 7573]}, {"v": [7573, 7574]}, {"v": [7574, 7575]}, {"v": [6958, 6960]}, {"v": [6958, 7575]}, {"v": [6964, 7571]}, {"v": [5813, 7572]}, {"v": [5818, 7573]}, {"v": [5817, 7574]}, {"v": [5817, 6969]}, {"v": [6969, 6970]}, {"v": [6971, 6973]}, {"v": [6958, 6973]}, {"v": [5817, 6971]}, {"v": [2968, 7577]}, {"v": [5804, 7576]}, {"v": [7576, 7577]}, {"v": [1608, 7578]}, {"v": [7577, 7578]}, {"v": [6966, 7579]}, {"v": [7578, 7579]}, {"v": [6969, 7580]}, {"v": [6971, 6972]}, {"v": [6972, 7583]}, {"v": [7580, 7583]}, {"v": [7566, 7582]}, {"v": [5806, 7581]}, {"v": [7581, 7582]}, {"v": [6974, 7569]}, {"v": [6972, 6974]}, {"v": [7582, 7583]}, {"v": [7584, 7586]}, {"v": [7584, 7585]}, {"v": [7585, 7587]}, {"v": [7586, 7588]}, {"v": [7587, 7589]}, {"v": [7588, 7589]}, {"v": [6965, 7584]}, {"v": [7579, 7586]}, {"v": [6968, 7585]}, {"v": [7580, 7587]}, {"v": [7576, 7588]}, {"v": [7581, 7589]}, {"v": [7590, 7591]}, {"v": [7590, 7592]}, {"v": [7591, 7594]}, {"v": [7592, 7593]}, {"v": [7593, 7594]}, {"v": [5822, 7590]}, {"v": [6974, 7591]}, {"v": [7458, 7592]}, {"v": [6973, 7594]}, {"v": [6955, 7593]}, {"v": [7595, 7598]}, {"v": [7595, 7599]}, {"v": [7596, 7600]}, {"v": [7596, 7597]}, {"v": [7597, 7598]}, {"v": [7599, 7600]}, {"v": [6975, 7598]}, {"v": [6979, 7595]}, {"v": [5851, 7599]}, {"v": [5865, 7600]}, {"v": [6989, 7596]}, {"v": [5825, 7597]}, {"v": [7601, 7602]}, {"v": [7601, 7603]}, {"v": [7602, 7604]}, {"v": [7603, 7605]}, {"v": [7604, 7605]}, {"v": [7000, 7601]}, {"v": [7002, 7602]}, {"v": [5896, 7603]}, {"v": [7025, 7026]}, {"v": [7023, 7026]}, {"v": [7023, 7605]}, {"v": [7010, 7606]}, {"v": [1686, 7607]}, {"v": [7606, 7607]}, {"v": [767, 7608]}, {"v": [7607, 7608]}, {"v": [4444, 7609]}, {"v": [7608, 7609]}, {"v": [7610, 7611]}, {"v": [7610, 7612]}, {"v": [7611, 7613]}, {"v": [7612, 7615]}, {"v": [7613, 7614]}, {"v": [7614, 7615]}, {"v": [7015, 7610]}, {"v": [7017, 7611]}, {"v": [5888, 7612]}, {"v": [7016, 7613]}, {"v": [7027, 7615]}, {"v": [4441, 7027]}, {"v": [4440, 4441]}, {"v": [7024, 7614]}, {"v": [7026, 7027]}, {"v": [7023, 7616]}, {"v": [4441, 7618]}, {"v": [7616, 7618]}, {"v": [4445, 7617]}, {"v": [7617, 7618]}, {"v": [7619, 7624]}, {"v": [7619, 7621]}, {"v": [7620, 7621]}, {"v": [7620, 7622]}, {"v": [7622, 7623]}, {"v": [7623, 7624]}, {"v": [7032, 7619]}, {"v": [7038, 7624]}, {"v": [1731, 7621]}, {"v": [3040, 7620]}, {"v": [3037, 7622]}, {"v": [4466, 7623]}, {"v": [5903, 7037]}, {"v": [7625, 7626]}, {"v": [7625, 7627]}, {"v": [7626, 7628]}, {"v": [7627, 7630]}, {"v": [7628, 7629]}, {"v": [7629, 7630]}, {"v": [5913, 7625]}, {"v": [5915, 7043]}, {"v": [7043, 7626]}, {"v": [7029, 7627]}, {"v": [7040, 7628]}, {"v": [7041, 7042]}, {"v": [7042, 7043]}, {"v": [7028, 7630]}, {"v": [5904, 7629]}, {"v": [7631, 7633]}, {"v": [7631, 7632]}, {"v": [7632, 7634]}, {"v": [7633, 7635]}, {"v": [7634, 7636]}, {"v": [7635, 7636]}, {"v": [7042, 7631]}, {"v": [5908, 7633]}, {"v": [7045, 7632]}, {"v": [7046, 7634]}, {"v": [3476, 7635]}, {"v": [5918, 7636]}, {"v": [7637, 7639]}, {"v": [7637, 7638]}, {"v": [7638, 7640]}, {"v": [7639, 7641]}, {"v": [7640, 7641]}, {"v": [7087, 7639]}, {"v": [6012, 7087]}, {"v": [5981, 7637]}, {"v": [7052, 7638]}, {"v": [7054, 7055]}, {"v": [7055, 7640]}, {"v": [7053, 7054]}, {"v": [7084, 7641]}, {"v": [7084, 7085]}, {"v": [7085, 7086]}, {"v": [7086, 7087]}, {"v": [3131, 7642]}, {"v": [7054, 7643]}, {"v": [7642, 7643]}, {"v": [5998, 7644]}, {"v": [7642, 7644]}, {"v": [3129, 7645]}, {"v": [7644, 7645]}, {"v": [7646, 7647]}, {"v": [7646, 7648]}, {"v": [7647, 7651]}, {"v": [7648, 7649]}, {"v": [7649, 7650]}, {"v": [7650, 7651]}, {"v": [3127, 3128]}, {"v": [3128, 7648]}, {"v": [3125, 7649]}, {"v": [3123, 7650]}, {"v": [7057, 7651]}, {"v": [7652, 7656]}, {"v": [7652, 7654]}, {"v": [7653, 7655]}, {"v": [7653, 7654]}, {"v": [7655, 7656]}, {"v": [7058, 7656]}, {"v": [7647, 7652]}, {"v": [5988, 5989]}, {"v": [5989, 7653]}, {"v": [5984, 7655]}, {"v": [7645, 7658]}, {"v": [7061, 7657]}, {"v": [7657, 7658]}, {"v": [7643, 7659]}, {"v": [7658, 7659]}, {"v": [7070, 7662]}, {"v": [6050, 7070]}, {"v": [6050, 6051]}, {"v": [6051, 7128]}, {"v": [7128, 7663]}, {"v": [7662, 7663]}, {"v": [7665, 7666]}, {"v": [7665, 7667]}, {"v": [7666, 7670]}, {"v": [7667, 7668]}, {"v": [7668, 7669]}, {"v": [7669, 7670]}, {"v": [3205, 7667]}, {"v": [6003, 7665]}, {"v": [4653, 7668]}, {"v": [4652, 6053]}, {"v": [6053, 7661]}, {"v": [7661, 7669]}, {"v": [7661, 7664]}, {"v": [7663, 7664]}, {"v": [7662, 7670]}, {"v": [7671, 7673]}, {"v": [7671, 7672]}, {"v": [7672, 7675]}, {"v": [7673, 7674]}, {"v": [7674, 7676]}, {"v": [7675, 7676]}, {"v": [7666, 7673]}, {"v": [7070, 7671]}, {"v": [7072, 7674]}, {"v": [7073, 7676]}, {"v": [7074, 7077]}, {"v": [7074, 7675]}, {"v": [7672, 7678]}, {"v": [6050, 7677]}, {"v": [7677, 7678]}, {"v": [4650, 7681]}, {"v": [6138, 7081]}, {"v": [7081, 7682]}, {"v": [7681, 7682]}, {"v": [7081, 7683]}, {"v": [4648, 7684]}, {"v": [7683, 7684]}, {"v": [7076, 7685]}, {"v": [7684, 7685]}, {"v": [2024, 7687]}, {"v": [5220, 7688]}, {"v": [7687, 7688]}, {"v": [4686, 7690]}, {"v": [4687, 7689]}, {"v": [7689, 7690]}, {"v": [5944, 7691]}, {"v": [7690, 7691]}, {"v": [7692, 7695]}, {"v": [7692, 7693]}, {"v": [7693, 7694]}, {"v": [7694, 7696]}, {"v": [7695, 7696]}, {"v": [5989, 7692]}, {"v": [5990, 7695]}, {"v": [7056, 7654]}, {"v": [7056, 7082]}, {"v": [7082, 7693]}, {"v": [7082, 7083]}, {"v": [7086, 7694]}, {"v": [7083, 7085]}, {"v": [6011, 7696]}, {"v": [7697, 7698]}, {"v": [6015, 7697]}, {"v": [7090, 7698]}, {"v": [7088, 7697]}, {"v": [4736, 7698]}, {"v": [7699, 7700]}, {"v": [7103, 7699]}, {"v": [4614, 6022]}, {"v": [4614, 7700]}, {"v": [6025, 7700]}, {"v": [7699, 7701]}, {"v": [4614, 7702]}, {"v": [7701, 7702]}, {"v": [4615, 7703]}, {"v": [7702, 7703]}, {"v": [6017, 7704]}, {"v": [7703, 7704]}, {"v": [6047, 7118]}, {"v": [7118, 7705]}, {"v": [7114, 7706]}, {"v": [7705, 7706]}, {"v": [7117, 7707]}, {"v": [7706, 7707]}, {"v": [7127, 7128]}, {"v": [7127, 7708]}, {"v": [7664, 7711]}, {"v": [7708, 7711]}, {"v": [7712, 7715]}, {"v": [7712, 7714]}, {"v": [7713, 7714]}, {"v": [7713, 7716]}, {"v": [7715, 7717]}, {"v": [7716, 7717]}, {"v": [7130, 7715]}, {"v": [7132, 7712]}, {"v": [4657, 7714]}, {"v": [4656, 7713]}, {"v": [4658, 7716]}, {"v": [6055, 7717]}, {"v": [7718, 7721]}, {"v": [7718, 7719]}, {"v": [7719, 7720]}, {"v": [7720, 7722]}, {"v": [7721, 7723]}, {"v": [7722, 7723]}, {"v": [6061, 7718]}, {"v": [4666, 7721]}, {"v": [7134, 7719]}, {"v": [7136, 7720]}, {"v": [4663, 7722]}, {"v": [4667, 7723]}, {"v": [4099, 7724]}, {"v": [7138, 7724]}, {"v": [7724, 7728]}, {"v": [7137, 7725]}, {"v": [7725, 7728]}, {"v": [7481, 7492]}, {"v": [7481, 7726]}, {"v": [7725, 7726]}, {"v": [7729, 7730]}, {"v": [7143, 7730]}, {"v": [7142, 7729]}, {"v": [6074, 7730]}, {"v": [7141, 7729]}, {"v": [7731, 7734]}, {"v": [7731, 7732]}, {"v": [7732, 7733]}, {"v": [7733, 7736]}, {"v": [7734, 7735]}, {"v": [7735, 7736]}, {"v": [7144, 7734]}, {"v": [7147, 7731]}, {"v": [4698, 7732]}, {"v": [6153, 7733]}, {"v": [7176, 7736]}, {"v": [7175, 7735]}, {"v": [7159, 7738]}, {"v": [7161, 7739]}, {"v": [7738, 7739]}, {"v": [7163, 7740]}, {"v": [7740, 7741]}, {"v": [7737, 7740]}, {"v": [7737, 7739]}, {"v": [7738, 7741]}, {"v": [7742, 7743]}, {"v": [6118, 7742]}, {"v": [4743, 7742]}, {"v": [7158, 7743]}, {"v": [7741, 7743]}, {"v": [7744, 7745]}, {"v": [7744, 7748]}, {"v": [7745, 7746]}, {"v": [7746, 7747]}, {"v": [7747, 7749]}, {"v": [7748, 7749]}, {"v": [7160, 7744]}, {"v": [7737, 7745]}, {"v": [6132, 7748]}, {"v": [7163, 7746]}, {"v": [7162, 7747]}, {"v": [6119, 7749]}, {"v": [7750, 7751]}, {"v": [7750, 7753]}, {"v": [7751, 7752]}, {"v": [7752, 7755]}, {"v": [7753, 7754]}, {"v": [7754, 7755]}, {"v": [7195, 7196]}, {"v": [7196, 7750]}, {"v": [7187, 7751]}, {"v": [7188, 7752]}, {"v": [6176, 7755]}, {"v": [6177, 7754]}, {"v": [6187, 6188]}, {"v": [6187, 7753]}, {"v": [7756, 7759]}, {"v": [7756, 7757]}, {"v": [7757, 7760]}, {"v": [7758, 7761]}, {"v": [7758, 7759]}, {"v": [7760, 7761]}, {"v": [7189, 7756]}, {"v": [7190, 7759]}, {"v": [6187, 7757]}, {"v": [7196, 7760]}, {"v": [4828, 7758]}, {"v": [7197, 7761]}, {"v": [7763, 7764]}, {"v": [7763, 7767]}, {"v": [7764, 7765]}, {"v": [7765, 7766]}, {"v": [7766, 7767]}, {"v": [6467, 7370]}, {"v": [6467, 7767]}, {"v": [7204, 7366]}, {"v": [7204, 7763]}, {"v": [7205, 7765]}, {"v": [7210, 7211]}, {"v": [7206, 7211]}, {"v": [7206, 7764]}, {"v": [6197, 7766]}, {"v": [6198, 6199]}, {"v": [2239, 5122]}, {"v": [5122, 6467]}, {"v": [7303, 7769]}, {"v": [7208, 7768]}, {"v": [7768, 7769]}, {"v": [7301, 7302]}, {"v": [7302, 7770]}, {"v": [7769, 7770]}, {"v": [7773, 7776]}, {"v": [7773, 7774]}, {"v": [7774, 7775]}, {"v": [7775, 7777]}, {"v": [7776, 7778]}, {"v": [7777, 7778]}, {"v": [7231, 7773]}, {"v": [7233, 7776]}, {"v": [6275, 7774]}, {"v": [4924, 7775]}, {"v": [4923, 7777]}, {"v": [6280, 7778]}, {"v": [7241, 7779]}, {"v": [7244, 7782]}, {"v": [7779, 7782]}, {"v": [4999, 7780]}, {"v": [7779, 7780]}, {"v": [5000, 7781]}, {"v": [7780, 7781]}, {"v": [6370, 7783]}, {"v": [7246, 7784]}, {"v": [7783, 7784]}, {"v": [7781, 7785]}, {"v": [7783, 7785]}, {"v": [7782, 7786]}, {"v": [7785, 7786]}, {"v": [7787, 7788]}, {"v": [7787, 7789]}, {"v": [7788, 7792]}, {"v": [7789, 7790]}, {"v": [7790, 7791]}, {"v": [7791, 7792]}, {"v": [6356, 7787]}, {"v": [7245, 7788]}, {"v": [7250, 7789]}, {"v": [7784, 7792]}, {"v": [7248, 7790]}, {"v": [7786, 7791]}, {"v": [4974, 7794]}, {"v": [4974, 6344]}, {"v": [6344, 6345]}, {"v": [6340, 7793]}, {"v": [7793, 7794]}, {"v": [4974, 6338]}, {"v": [7259, 7795]}, {"v": [7794, 7795]}, {"v": [7264, 7797]}, {"v": [7267, 7796]}, {"v": [7796, 7797]}, {"v": [4977, 7798]}, {"v": [7797, 7798]}, {"v": [7235, 7799]}, {"v": [7798, 7799]}, {"v": [7268, 7800]}, {"v": [7269, 7801]}, {"v": [7800, 7801]}, {"v": [7276, 7802]}, {"v": [7801, 7802]}, {"v": [7278, 7279]}, {"v": [7277, 7803]}, {"v": [7277, 7278]}, {"v": [7802, 7803]}, {"v": [7800, 7805]}, {"v": [7261, 7804]}, {"v": [7804, 7805]}, {"v": [7803, 7807]}, {"v": [7805, 7807]}, {"v": [6329, 7277]}, {"v": [7280, 7806]}, {"v": [7806, 7807]}, {"v": [7808, 7809]}, {"v": [7808, 7810]}, {"v": [7809, 7813]}, {"v": [7810, 7811]}, {"v": [7811, 7812]}, {"v": [7812, 7813]}, {"v": [6344, 7808]}, {"v": [7287, 7809]}, {"v": [6339, 7810]}, {"v": [7290, 7813]}, {"v": [7284, 7811]}, {"v": [7283, 7812]}, {"v": [6463, 7817]}, {"v": [6466, 7816]}, {"v": [7816, 7817]}, {"v": [7204, 7818]}, {"v": [7816, 7818]}, {"v": [7206, 7291]}, {"v": [7291, 7819]}, {"v": [7818, 7819]}, {"v": [7293, 7820]}, {"v": [7295, 7821]}, {"v": [7820, 7821]}, {"v": [7817, 7822]}, {"v": [7821, 7822]}, {"v": [7819, 7823]}, {"v": [7822, 7823]}, {"v": [7824, 7825]}, {"v": [7824, 7826]}, {"v": [7825, 7829]}, {"v": [7826, 7827]}, {"v": [7827, 7828]}, {"v": [7828, 7829]}, {"v": [7296, 7299]}, {"v": [7296, 7825]}, {"v": [7297, 7824]}, {"v": [6352, 7826]}, {"v": [7302, 7827]}, {"v": [7830, 7833]}, {"v": [7830, 7832]}, {"v": [7831, 7836]}, {"v": [7831, 7832]}, {"v": [7833, 7834]}, {"v": [7834, 7835]}, {"v": [7835, 7836]}, {"v": [7327, 7833]}, {"v": [7329, 7830]}, {"v": [6401, 7832]}, {"v": [6400, 7831]}, {"v": [7337, 7836]}, {"v": [6389, 7834]}, {"v": [5027, 7835]}, {"v": [7343, 7837]}, {"v": [6421, 7838]}, {"v": [7837, 7838]}, {"v": [6817, 7840]}, {"v": [7838, 7840]}, {"v": [6816, 6818]}, {"v": [6819, 7839]}, {"v": [7839, 7840]}, {"v": [7841, 7843]}, {"v": [7841, 7842]}, {"v": [7842, 7846]}, {"v": [7843, 7844]}, {"v": [7844, 7845]}, {"v": [7845, 7846]}, {"v": [3591, 7841]}, {"v": [5122, 7843]}, {"v": [7354, 7842]}, {"v": [7353, 7371]}, {"v": [7371, 7846]}, {"v": [6468, 7844]}, {"v": [6468, 7369]}, {"v": [6424, 7847]}, {"v": [7356, 7848]}, {"v": [7847, 7848]}, {"v": [6468, 7852]}, {"v": [7845, 7849]}, {"v": [7849, 7852]}, {"v": [6458, 7851]}, {"v": [6430, 7850]}, {"v": [7850, 7851]}, {"v": [7851, 7852]}, {"v": [3665, 7853]}, {"v": [7380, 7854]}, {"v": [7853, 7854]}, {"v": [7381, 7856]}, {"v": [7854, 7856]}, {"v": [6489, 7855]}, {"v": [7855, 7856]}, {"v": [7857, 7858]}, {"v": [7388, 7857]}, {"v": [7389, 7858]}, {"v": [5184, 7857]}, {"v": [6038, 7858]}, {"v": [5273, 7859]}, {"v": [7421, 7860]}, {"v": [7859, 7860]}, {"v": [3799, 7861]}, {"v": [7859, 7861]}, {"v": [5323, 6645]}, {"v": [6645, 7862]}, {"v": [7861, 7862]}, {"v": [7863, 7864]}, {"v": [7863, 7865]}, {"v": [7864, 7868]}, {"v": [7865, 7866]}, {"v": [7866, 7867]}, {"v": [7867, 7868]}, {"v": [6608, 7863]}, {"v": [7423, 7864]}, {"v": [6611, 7865]}, {"v": [7860, 7868]}, {"v": [7862, 7867]}, {"v": [7866, 7871]}, {"v": [7426, 7869]}, {"v": [7869, 7871]}, {"v": [6645, 7872]}, {"v": [6647, 7870]}, {"v": [7870, 7872]}, {"v": [7871, 7872]}, {"v": [3206, 7875]}, {"v": [7442, 7873]}, {"v": [7873, 7875]}, {"v": [2395, 7874]}, {"v": [7874, 7875]}, {"v": [7877, 7880]}, {"v": [7877, 7878]}, {"v": [7878, 7879]}, {"v": [7879, 7881]}, {"v": [7880, 7882]}, {"v": [7881, 7882]}, {"v": [7424, 7877]}, {"v": [7869, 7880]}, {"v": [6526, 7878]}, {"v": [7447, 7879]}, {"v": [7444, 7881]}, {"v": [7870, 7882]}, {"v": [7883, 7885]}, {"v": [7883, 7884]}, {"v": [7884, 7888]}, {"v": [7885, 7886]}, {"v": [7886, 7887]}, {"v": [7887, 7888]}, {"v": [6728, 7885]}, {"v": [6730, 7883]}, {"v": [5388, 7886]}, {"v": [6713, 7887]}, {"v": [7474, 7888]}, {"v": [7889, 7891]}, {"v": [7889, 7890]}, {"v": [7890, 7892]}, {"v": [7891, 7893]}, {"v": [7892, 7894]}, {"v": [7893, 7894]}, {"v": [7471, 7889]}, {"v": [7473, 7891]}, {"v": [7479, 7890]}, {"v": [7476, 7892]}, {"v": [7884, 7893]}, {"v": [7475, 7894]}, {"v": [7895, 7900]}, {"v": [7895, 7896]}, {"v": [7896, 7897]}, {"v": [7897, 7898]}, {"v": [7898, 7899]}, {"v": [7899, 7900]}, {"v": [5489, 7895]}, {"v": [5487, 7900]}, {"v": [7480, 7896]}, {"v": [7481, 7897]}, {"v": [7726, 7727]}, {"v": [7482, 7727]}, {"v": [7482, 7898]}, {"v": [6769, 6770]}, {"v": [6770, 7899]}, {"v": [7728, 7901]}, {"v": [7727, 7901]}, {"v": [7902, 7903]}, {"v": [6790, 7902]}, {"v": [5493, 7902]}, {"v": [7495, 7903]}, {"v": [7498, 7903]}, {"v": [7496, 7497]}, {"v": [7497, 7498]}, {"v": [7497, 7904]}, {"v": [7502, 7906]}, {"v": [7904, 7906]}, {"v": [7499, 7905]}, {"v": [7904, 7905]}, {"v": [7501, 7907]}, {"v": [7906, 7907]}, {"v": [4021, 7910]}, {"v": [7508, 7910]}, {"v": [6823, 7911]}, {"v": [7511, 7912]}, {"v": [7911, 7912]}, {"v": [7616, 7913]}, {"v": [7604, 7916]}, {"v": [7913, 7916]}, {"v": [5895, 7915]}, {"v": [7021, 7914]}, {"v": [7914, 7915]}, {"v": [7915, 7916]}, {"v": [7060, 7919]}, {"v": [7062, 7918]}, {"v": [7918, 7919]}, {"v": [7657, 7920]}, {"v": [7919, 7920]}, {"v": [7921, 7924]}, {"v": [7921, 7923]}, {"v": [7922, 7923]}, {"v": [7922, 7925]}, {"v": [7924, 7926]}, {"v": [7925, 7926]}, {"v": [7083, 7660]}, {"v": [7056, 7923]}, {"v": [7660, 7921]}, {"v": [7646, 7922]}, {"v": [3128, 7925]}, {"v": [7063, 7926]}, {"v": [7917, 7918]}, {"v": [7917, 7924]}, {"v": [7683, 7686]}, {"v": [7686, 7931]}, {"v": [7682, 7932]}, {"v": [7931, 7932]}, {"v": [7933, 7934]}, {"v": [7933, 7936]}, {"v": [7934, 7935]}, {"v": [7935, 7938]}, {"v": [7936, 7937]}, {"v": [7937, 7938]}, {"v": [7074, 7933]}, {"v": [7685, 7934]}, {"v": [7678, 7936]}, {"v": [7686, 7935]}, {"v": [7930, 7931]}, {"v": [7680, 7930]}, {"v": [7680, 7938]}, {"v": [7927, 7928]}, {"v": [7928, 7937]}, {"v": [7677, 7927]}, {"v": [7679, 7929]}, {"v": [7679, 7680]}, {"v": [7928, 7929]}, {"v": [6627, 7941]}, {"v": [6629, 7939]}, {"v": [7939, 7941]}, {"v": [7433, 7940]}, {"v": [7940, 7941]}, {"v": [7943, 7948]}, {"v": [7943, 7945]}, {"v": [7944, 7945]}, {"v": [7944, 7946]}, {"v": [7946, 7947]}, {"v": [7947, 7948]}, {"v": [7701, 7948]}, {"v": [7704, 7943]}, {"v": [6018, 7945]}, {"v": [4631, 7944]}, {"v": [7100, 7946]}, {"v": [7103, 7947]}, {"v": [7126, 7950]}, {"v": [7124, 7949]}, {"v": [7949, 7950]}, {"v": [7707, 7951]}, {"v": [7950, 7951]}, {"v": [7952, 7953]}, {"v": [7952, 7955]}, {"v": [7953, 7954]}, {"v": [7954, 7956]}, {"v": [7955, 7956]}, {"v": [4647, 7952]}, {"v": [7118, 7710]}, {"v": [7710, 7953]}, {"v": [959, 7955]}, {"v": [7708, 7709]}, {"v": [7709, 7710]}, {"v": [7711, 7954]}, {"v": [6053, 7956]}, {"v": [7957, 7960]}, {"v": [7957, 7958]}, {"v": [7958, 7962]}, {"v": [7959, 7960]}, {"v": [7959, 7961]}, {"v": [7961, 7962]}, {"v": [7203, 7958]}, {"v": [7199, 7962]}, {"v": [6205, 7762]}, {"v": [4844, 7959]}, {"v": [7762, 7960]}, {"v": [7200, 7961]}, {"v": [7213, 7963]}, {"v": [7214, 7964]}, {"v": [7963, 7964]}, {"v": [6203, 7965]}, {"v": [7964, 7965]}, {"v": [7762, 7966]}, {"v": [7965, 7966]}, {"v": [6322, 7967]}, {"v": [6325, 7968]}, {"v": [7967, 7968]}, {"v": [7257, 7969]}, {"v": [7968, 7969]}, {"v": [7795, 7970]}, {"v": [7969, 7970]}, {"v": [7313, 7973]}, {"v": [7799, 7971]}, {"v": [7971, 7973]}, {"v": [7312, 7972]}, {"v": [7972, 7973]}, {"v": [7974, 7977]}, {"v": [7974, 7975]}, {"v": [7975, 7976]}, {"v": [7976, 7978]}, {"v": [7977, 7979]}, {"v": [7978, 7979]}, {"v": [7209, 7771]}, {"v": [7771, 7977]}, {"v": [7211, 7974]}, {"v": [7291, 7814]}, {"v": [7814, 7975]}, {"v": [7768, 7815]}, {"v": [7770, 7978]}, {"v": [7815, 7976]}, {"v": [7771, 7772]}, {"v": [7772, 7829]}, {"v": [7828, 7979]}, {"v": [7980, 7983]}, {"v": [7980, 7981]}, {"v": [7981, 7984]}, {"v": [7982, 7985]}, {"v": [7982, 7983]}, {"v": [7984, 7985]}, {"v": [7820, 7980]}, {"v": [7823, 7983]}, {"v": [7278, 7981]}, {"v": [7207, 7984]}, {"v": [7814, 7982]}, {"v": [7815, 7985]}, {"v": [7986, 7987]}, {"v": [7986, 7989]}, {"v": [7987, 7988]}, {"v": [7988, 7991]}, {"v": [7989, 7990]}, {"v": [7990, 7991]}, {"v": [5530, 7986]}, {"v": [7839, 7987]}, {"v": [4034, 7989]}, {"v": [7837, 7988]}, {"v": [7345, 7991]}, {"v": [4033, 7990]}, {"v": [6429, 7992]}, {"v": [5126, 7993]}, {"v": [7992, 7993]}, {"v": [5079, 7994]}, {"v": [7993, 7994]}, {"v": [7849, 7997]}, {"v": [7371, 7995]}, {"v": [7995, 7997]}, {"v": [7847, 7996]}, {"v": [7995, 7996]}, {"v": [7850, 7998]}, {"v": [7997, 7998]}, {"v": [7992, 7999]}, {"v": [7998, 7999]}, {"v": [8000, 8001]}, {"v": [8000, 8003]}, {"v": [8001, 8002]}, {"v": [8002, 8005]}, {"v": [8003, 8004]}, {"v": [8004, 8005]}, {"v": [3664, 8000]}, {"v": [7853, 8001]}, {"v": [3659, 8003]}, {"v": [7855, 8002]}, {"v": [6488, 8005]}, {"v": [2303, 8004]}, {"v": [3810, 8006]}, {"v": [6623, 6625]}, {"v": [6623, 8008]}, {"v": [8006, 8008]}, {"v": [7874, 8007]}, {"v": [8006, 8007]}, {"v": [6051, 8010]}, {"v": [6052, 8009]}, {"v": [6052, 7127]}, {"v": [8009, 8010]}, {"v": [7927, 8011]}, {"v": [8010, 8011]}, {"v": [7443, 8013]}, {"v": [7439, 7876]}, {"v": [7876, 8012]}, {"v": [8012, 8013]}, {"v": [6623, 8015]}, {"v": [7436, 8016]}, {"v": [8015, 8016]}, {"v": [7905, 8020]}, {"v": [7907, 8017]}, {"v": [8017, 8020]}, {"v": [7555, 8018]}, {"v": [8017, 8018]}, {"v": [7556, 8019]}, {"v": [8018, 8019]}, {"v": [8021, 8022]}, {"v": [7910, 8021]}, {"v": [7506, 8022]}, {"v": [7507, 8021]}, {"v": [7505, 7506]}, {"v": [2551, 8022]}, {"v": [2551, 7908]}, {"v": [7506, 7909]}, {"v": [7908, 7909]}, {"v": [5529, 8024]}, {"v": [7519, 8023]}, {"v": [8023, 8024]}, {"v": [7911, 8025]}, {"v": [8024, 8025]}, {"v": [7513, 8026]}, {"v": [7912, 8027]}, {"v": [8026, 8027]}, {"v": [8028, 8029]}, {"v": [8028, 8031]}, {"v": [8029, 8030]}, {"v": [8030, 8033]}, {"v": [8031, 8032]}, {"v": [8032, 8033]}, {"v": [7022, 8028]}, {"v": [7914, 8029]}, {"v": [7606, 8031]}, {"v": [7913, 8030]}, {"v": [7617, 8033]}, {"v": [7609, 8032]}, {"v": [8034, 8035]}, {"v": [8034, 8036]}, {"v": [8035, 8037]}, {"v": [8036, 8038]}, {"v": [8037, 8039]}, {"v": [8038, 8039]}, {"v": [7660, 8034]}, {"v": [7917, 8035]}, {"v": [7084, 8036]}, {"v": [7920, 8037]}, {"v": [7055, 8038]}, {"v": [7659, 8039]}, {"v": [4651, 8040]}, {"v": [7681, 8041]}, {"v": [8040, 8041]}, {"v": [7930, 8042]}, {"v": [7942, 8043]}, {"v": [7679, 7942]}, {"v": [8042, 8043]}, {"v": [8047, 8052]}, {"v": [8047, 8048]}, {"v": [8048, 8049]}, {"v": [8049, 8050]}, {"v": [8050, 8051]}, {"v": [8051, 8052]}, {"v": [8042, 8049]}, {"v": [8045, 8046]}, {"v": [8044, 8046]}, {"v": [8043, 8044]}, {"v": [8045, 8048]}, {"v": [7932, 8050]}, {"v": [8041, 8051]}, {"v": [7687, 8055]}, {"v": [7689, 8054]}, {"v": [8054, 8055]}, {"v": [7940, 8057]}, {"v": [8016, 8059]}, {"v": [8057, 8059]}, {"v": [8014, 8060]}, {"v": [8014, 8015]}, {"v": [8059, 8060]}, {"v": [8046, 8062]}, {"v": [8061, 8062]}, {"v": [8061, 8064]}, {"v": [8045, 8063]}, {"v": [8063, 8064]}, {"v": [8067, 8068]}, {"v": [8067, 8070]}, {"v": [8068, 8069]}, {"v": [8069, 8072]}, {"v": [8070, 8071]}, {"v": [8071, 8072]}, {"v": [7705, 8067]}, {"v": [7951, 8068]}, {"v": [7709, 8070]}, {"v": [6052, 8071]}, {"v": [8073, 8075]}, {"v": [8073, 8074]}, {"v": [8074, 8078]}, {"v": [8075, 8076]}, {"v": [8076, 8077]}, {"v": [8077, 8078]}, {"v": [7772, 8075]}, {"v": [7296, 8073]}, {"v": [7963, 8074]}, {"v": [7966, 8078]}, {"v": [7202, 8076]}, {"v": [7957, 8077]}, {"v": [8079, 8080]}, {"v": [8079, 8084]}, {"v": [8080, 8081]}, {"v": [8081, 8082]}, {"v": [8082, 8083]}, {"v": [8083, 8084]}, {"v": [6324, 8079]}, {"v": [7967, 8080]}, {"v": [6316, 8084]}, {"v": [7970, 8081]}, {"v": [7793, 8082]}, {"v": [3498, 8083]}, {"v": [8085, 8086]}, {"v": [8085, 8087]}, {"v": [8086, 8090]}, {"v": [8087, 8088]}, {"v": [8088, 8089]}, {"v": [8089, 8090]}, {"v": [7796, 8085]}, {"v": [7971, 8086]}, {"v": [7804, 8087]}, {"v": [7972, 8090]}, {"v": [7806, 8088]}, {"v": [7281, 8089]}, {"v": [8091, 8094]}, {"v": [8091, 8092]}, {"v": [8092, 8095]}, {"v": [8093, 8094]}, {"v": [8093, 8096]}, {"v": [8095, 8096]}, {"v": [7999, 8094]}, {"v": [7994, 8091]}, {"v": [6428, 8092]}, {"v": [7358, 8095]}, {"v": [7996, 8093]}, {"v": [7848, 8096]}, {"v": [8008, 8097]}, {"v": [8014, 8098]}, {"v": [8097, 8098]}, {"v": [8101, 8102]}, {"v": [8101, 8103]}, {"v": [8102, 8104]}, {"v": [8103, 8105]}, {"v": [8104, 8106]}, {"v": [8105, 8106]}, {"v": [7873, 8101]}, {"v": [8007, 8102]}, {"v": [8013, 8103]}, {"v": [8097, 8104]}, {"v": [8098, 8100]}, {"v": [8099, 8100]}, {"v": [8099, 8106]}, {"v": [8012, 8108]}, {"v": [8105, 8107]}, {"v": [8107, 8108]}, {"v": [7929, 8109]}, {"v": [8011, 8110]}, {"v": [8109, 8110]}, {"v": [8062, 8112]}, {"v": [8044, 8111]}, {"v": [8111, 8112]}, {"v": [8113, 8114]}, {"v": [8113, 8116]}, {"v": [8116, 8117]}, {"v": [8114, 8115]}, {"v": [8115, 8117]}, {"v": [6770, 8114]}, {"v": [6777, 8113]}, {"v": [6783, 8116]}, {"v": [7482, 8115]}, {"v": [7901, 8117]}, {"v": [8118, 8121]}, {"v": [8118, 8120]}, {"v": [8119, 8122]}, {"v": [8119, 8120]}, {"v": [8121, 8123]}, {"v": [8122, 8123]}, {"v": [8019, 8118]}, {"v": [8020, 8121]}, {"v": [7549, 8120]}, {"v": [5500, 8119]}, {"v": [6793, 8122]}, {"v": [7500, 8123]}, {"v": [2564, 8125]}, {"v": [7908, 8124]}, {"v": [8124, 8125]}, {"v": [4023, 8126]}, {"v": [8125, 8126]}, {"v": [8023, 8127]}, {"v": [8126, 8127]}, {"v": [7504, 8129]}, {"v": [7909, 8128]}, {"v": [8128, 8129]}, {"v": [6815, 8130]}, {"v": [8129, 8130]}, {"v": [8026, 8131]}, {"v": [8130, 8131]}, {"v": [8132, 8135]}, {"v": [8132, 8133]}, {"v": [8133, 8137]}, {"v": [8134, 8135]}, {"v": [8134, 8136]}, {"v": [8136, 8137]}, {"v": [8025, 8132]}, {"v": [8127, 8135]}, {"v": [8027, 8133]}, {"v": [8131, 8137]}, {"v": [8124, 8134]}, {"v": [8128, 8136]}, {"v": [5942, 8138]}, {"v": [7691, 8141]}, {"v": [8138, 8141]}, {"v": [8040, 8139]}, {"v": [8138, 8139]}, {"v": [8052, 8140]}, {"v": [8139, 8140]}, {"v": [7688, 8145]}, {"v": [8055, 8056]}, {"v": [8056, 8143]}, {"v": [8143, 8145]}, {"v": [5222, 8144]}, {"v": [8144, 8145]}, {"v": [8064, 8065]}, {"v": [8053, 8065]}, {"v": [8061, 8148]}, {"v": [8053, 8146]}, {"v": [8146, 8148]}, {"v": [8057, 8058]}, {"v": [8058, 8147]}, {"v": [8060, 8149]}, {"v": [8147, 8149]}, {"v": [8047, 8150]}, {"v": [8063, 8151]}, {"v": [8150, 8151]}, {"v": [8065, 8066]}, {"v": [8066, 8152]}, {"v": [8151, 8152]}, {"v": [8066, 8142]}, {"v": [8056, 8153]}, {"v": [8142, 8143]}, {"v": [8152, 8153]}, {"v": [8154, 8155]}, {"v": [8155, 8157]}, {"v": [8107, 8159]}, {"v": [8108, 8154]}, {"v": [8157, 8159]}, {"v": [8099, 8158]}, {"v": [8158, 8159]}, {"v": [8160, 8165]}, {"v": [8160, 8161]}, {"v": [8161, 8162]}, {"v": [8162, 8163]}, {"v": [8163, 8164]}, {"v": [8164, 8165]}, {"v": [7942, 8161]}, {"v": [8111, 8160]}, {"v": [8109, 8162]}, {"v": [8156, 8165]}, {"v": [8156, 8158]}, {"v": [8157, 8164]}, {"v": [8166, 8167]}, {"v": [8166, 8169]}, {"v": [8167, 8168]}, {"v": [8168, 8170]}, {"v": [8169, 8170]}, {"v": [8156, 8166]}, {"v": [8112, 8167]}, {"v": [8100, 8169]}, {"v": [8148, 8168]}, {"v": [8146, 8147]}, {"v": [8149, 8170]}, {"v": [8171, 8173]}, {"v": [8171, 8172]}, {"v": [8172, 8174]}, {"v": [8173, 8175]}, {"v": [8174, 8175]}, {"v": [8153, 8173]}, {"v": [8054, 8171]}, {"v": [8141, 8172]}, {"v": [8140, 8174]}, {"v": [8150, 8175]}, {"v": [8176, 8179]}, {"v": [8176, 8177]}, {"v": [8177, 8181]}, {"v": [8178, 8179]}, {"v": [8178, 8180]}, {"v": [8180, 8181]}, {"v": [8142, 8176]}, {"v": [8144, 8179]}, {"v": [8053, 8177]}, {"v": [8058, 8181]}, {"v": [6634, 8178]}, {"v": [7939, 8180]}, {"v": [8182, 8185]}, {"v": [8182, 8184]}, {"v": [8183, 8184]}, {"v": [8183, 8186]}, {"v": [8185, 8187]}, {"v": [8186, 8187]}, {"v": [8154, 8182]}, {"v": [7876, 8184]}, {"v": [7441, 8183]}, {"v": [7949, 8186]}, {"v": [8069, 8187]}, {"v": [8188, 8189]}, {"v": [8188, 8190]}, {"v": [8189, 8193]}, {"v": [8190, 8191]}, {"v": [8191, 8192]}, {"v": [8192, 8193]}, {"v": [8072, 8188]}, {"v": [8185, 8189]}, {"v": [8009, 8190]}, {"v": [8155, 8193]}, {"v": [8110, 8191]}, {"v": [8163, 8192]}], "face_cells": [[1092, 840], [1092, 3599], [1092, 1516], [1092, 1191], [1092, 3844], [1092, 1937], [240, 703], [240, 1898], [240, 1046], [240, 3244], [240, 1658], [240, 3068], [3063, 1397], [3063, 1603], [3063, 653], [3063, 3535], [3063, 190], [3063, 1750], [1847, 3844], [1847, 1191], [1847, 653], [1847, 1603], [1847, 2869], [1847, 1910], [1603, 653], [1603, 1082], [1603, 1397], [1603, 1910], [3294, 2667], [3294, 2835], [3294, 692], [3294, 3092], [3294, 1025], [3294, 429], [1269, 3239], [1269, 2011], [1269, 599], [1269, 1365], [1269, 536], [1269, 112], [3239, 31], [3239, 2993], [3239, 2011], [3239, 599], [3239, 497], [190, 1750], [190, 154], [190, 149], [190, 3535], [190, 3141], [149, 31], [149, 497], [149, 742], [149, 154], [149, 3141], [31, 3141], [31, 497], [31, 2993], [31, 542], [4016, 1365], [4016, 3748], [4016, 3737], [4016, 353], [4016, 3021], [4016, 1926], [1365, 2011], [1365, 1926], [1365, 3748], [1365, 536], [3737, 3748], [3737, 276], [3737, 1102], [3737, 2463], [3737, 637], [3737, 353], [536, 112], [536, 3748], [536, 3902], [276, 1614], [276, 1206], [276, 1102], [276, 3748], [276, 3902], [3748, 3902], [3902, 112], [3902, 1614], [3902, 3976], [154, 1750], [154, 3666], [154, 742], [154, 3062], [3008, 3843], [3008, 3271], [3008, 2972], [3008, 2383], [3008, 953], [3008, 3931], [2972, 953], [2972, 2792], [2972, 2383], [2972, 3131], [2972, 3366], [1082, 1397], [1082, 629], [1082, 1910], [1082, 2163], [1082, 2169], [3230, 2372], [3230, 3840], [3230, 4049], [3230, 1724], [3230, 2181], [3230, 741], [4049, 2372], [4049, 1331], [4049, 2181], [4049, 3972], [4049, 2122], [1898, 703], [1898, 1744], [1898, 1251], [1898, 3068], [1898, 3860], [261, 3833], [261, 2525], [261, 2068], [261, 38], [261, 3480], [261, 3525], [1135, 796], [1135, 2592], [1135, 1395], [1135, 186], [1135, 2954], [1135, 3944], [2068, 3833], [2068, 38], [2068, 2954], [2068, 1395], [2068, 1922], [840, 944], [840, 3139], [840, 3599], [840, 1516], [840, 3772], [2163, 1910], [2163, 1044], [2163, 3077], [2163, 2169], [2163, 334], [1910, 2869], [1910, 334], [659, 944], [659, -1], [659, 2667], [659, 1025], [659, 1516], [944, -1], [944, 3139], [944, 1516], [2667, 1025], [2667, -1], [2667, 2835], [1025, 429], [1025, 1937], [1025, 1516], [1516, 1937], [1937, 3844], [1937, 429], [1937, 2623], [3844, 1191], [3844, 653], [3844, 2623], [653, 3535], [653, 2623], [417, 1605], [417, 2754], [417, 3647], [417, 1685], [417, 2463], [417, 1547], [417, 1102], [1685, 3154], [1685, 1469], [1685, 637], [1685, 2463], [1685, 1605], [2463, 637], [2463, 1102], [1102, 1206], [1102, 1547], [901, -1], [1469, -1], [361, -1], [1469, 3154], [1469, 901], [1469, 1605], [1605, 901], [1605, 2754], [1605, 2318], [361, 901], [361, 777], [361, 3964], [361, 2318], [901, 2318], [334, 2869], [334, 1044], [334, 1964], [334, 3721], [1028, 3141], [1028, 3535], [1028, 429], [1028, 3092], [1028, 542], [1028, 2623], [3141, 3535], [3141, 542], [3535, 2623], [429, 3092], [429, 2623], [3092, 542], [3092, 1712], [3092, 692], [542, 2993], [542, 1712], [2011, 1926], [2011, 2993], [2011, 1755], [2993, 1712], [2993, 1755], [1712, 692], [1712, 1279], [1712, 1755], [497, 599], [497, 742], [497, 3691], [599, 112], [599, 3691], [599, 1626], [112, 3976], [112, 1626], [1614, 3976], [1614, 1206], [1614, 2317], [1614, 2956], [2638, 3114], [2638, 2462], [2638, 3968], [2638, 222], [2638, 698], [2638, 1261], [1084, 64], [1084, 380], [1084, 3249], [1084, 1840], [1084, 2149], [1084, 2684], [4009, 64], [4009, 1382], [4009, 2203], [4009, 380], [4009, 2990], [4009, 3875], [380, 3249], [380, 821], [380, 64], [380, 3875], [2383, 2792], [2383, 2257], [2383, 3931], [2383, 3308], [3271, 3843], [3271, 2687], [3271, 3931], [3271, 3727], [3131, 3318], [3131, 953], [3131, 961], [3131, 3366], [3131, 683], [3077, 517], [3077, 3664], [3077, 2169], [3077, 1044], [3077, 3747], [1933, 1462], [1933, 1339], [1933, 2257], [1933, 3191], [1933, 3308], [2257, 3558], [2257, 2792], [2257, 1339], [2257, 3308], [2238, 1750], [2238, 3666], [2238, 3831], [2238, 365], [2238, 629], [2238, 1397], [1750, 3666], [1750, 1397], [3666, 3062], [3666, 3831], [3666, 1464], [1397, 629], [3393, 53], [3393, -1], [3393, 1071], [3393, 3746], [3393, 3514], [1744, 881], [1744, 781], [1744, 1251], [1744, 3860], [1744, 2016], [781, 139], [781, 881], [781, 3856], [781, 2016], [781, 130], [2341, 3007], [2341, 381], [2341, 346], [2341, 434], [2341, 1223], [2341, 298], [2341, 1532], [2525, 3833], [2525, 3480], [2525, 492], [2525, 1989], [304, 965], [304, 3396], [304, 1693], [304, 872], [304, 1046], [304, 1658], [1658, 51], [1658, 703], [1658, 1046], [1658, 965], [965, 1446], [965, 3396], [965, 51], [965, 534], [3480, 3133], [3480, 680], [3480, 492], [3480, 3525], [3480, 2031], [2486, 1922], [2486, 1395], [2486, 796], [2486, 3262], [2486, 2036], [2486, 854], [1922, 38], [1922, 2036], [1922, 2209], [1922, 1395], [1395, 2954], [1395, 796], [796, 3262], [796, 1449], [796, 2592], [3262, 1449], [3262, 2332], [3262, 854], [3262, 1503], [2036, 2209], [2036, 1075], [2036, 3637], [2036, 854], [854, 3637], [854, 1005], [854, 1503], [3599, 1191], [3599, 3670], [3599, 3772], [3599, 1295], [3772, 3137], [3772, 3139], [3772, 1638], [3772, 2473], [3772, 1295], [2869, 1191], [2869, 1964], [2869, 4074], [1191, 3670], [1191, 4074], [2688, 2318], [2688, 2754], [2688, 3964], [2688, 15], [2688, 3703], [2688, 1754], [2318, 2754], [2318, 3964], [2754, 3647], [2754, 15], [3964, 330], [3964, 777], [3964, 1754], [3021, 1926], [3021, 353], [3021, 1710], [3021, 484], [3021, 1300], [1926, 1755], [1926, 1300], [1755, 1279], [1755, 1300], [3691, 1626], [3691, 246], [3691, 742], [3691, 633], [3062, 742], [3062, 1464], [3062, 1097], [3062, 633], [742, 633], [633, 246], [633, 1097], [633, 1573], [3496, 3022], [3496, 3731], [3496, 2562], [3496, 1328], [3496, 2114], [3496, 1812], [222, 3114], [222, 892], [222, 698], [222, 419], [222, 1996], [1804, 3791], [1804, 1305], [1804, 2650], [1804, 3850], [1804, 1248], [3850, 3791], [3850, 3877], [3850, 1819], [3850, 2159], [3850, 1248], [3276, 2154], [3276, 124], [3276, 2274], [3276, 2934], [3276, 2214], [3276, 2986], [195, 978], [195, 2313], [195, 3674], [195, 1305], [195, 3773], [195, 2936], [1305, 3674], [1305, 2650], [1305, 3791], [1305, 2936], [2650, 2986], [2650, 1248], [2650, 2274], [2650, 2936], [469, 565], [469, 3731], [469, 1328], [469, 2793], [469, 2517], [469, 3097], [1328, 3731], [1328, 2114], [1328, 2793], [1328, 223], [2793, 2517], [2793, 223], [2793, 1761], [2793, 2679], [1761, 223], [1761, 1833], [1761, 2679], [1761, -1], [2517, 2679], [2517, 3097], [2517, 1506], [2517, 3965], [3882, 2565], [3882, 3875], [3882, 2578], [3882, 194], [3882, 3090], [3882, 821], [3875, 2990], [3875, 821], [3875, 2565], [2990, 2565], [2990, 2203], [2990, 2774], [2990, 107], [2565, 3090], [2565, 444], [2565, 107], [2679, -1], [2679, 1506], [670, -1], [3059, -1], [1580, -1], [821, 3249], [821, 194], [821, 3353], [2203, 2774], [2203, 3132], [2203, 1382], [2203, 1836], [989, 3345], [989, 3472], [989, 1403], [989, 2155], [989, 720], [989, 2778], [1403, 2155], [1403, 3595], [1403, 3472], [1403, 1018], [1403, 1170], [3114, 2462], [3114, 787], [3114, 892], [3114, 540], [787, 45], [787, 3148], [787, 2462], [787, 1096], [787, 540], [892, 540], [892, 1996], [892, 1876], [892, 1417], [540, 3786], [540, 3148], [540, 1417], [45, 877], [45, 3148], [45, 1096], [45, 686], [45, 72], [3843, 2687], [3843, 1277], [3843, 953], [3843, 272], [953, 3318], [953, 272], [1598, 2583], [1598, 920], [1598, 3683], [1598, 1113], [1598, 3107], [1598, 900], [1858, 1790], [1858, 1009], [1858, 3663], [1858, 2910], [1858, 395], [3663, 1009], [3663, 2994], [3663, 1791], [3663, 4050], [3663, 395], [1791, 2994], [1791, 395], [1791, 76], [1791, 2601], [1791, 382], [418, 948], [418, 941], [418, 3721], [418, 3747], [418, 2591], [418, 1044], [1044, 3721], [1044, 3747], [1339, 2101], [1339, 3558], [1339, 1462], [1339, 3664], [1339, 1907], [3664, 517], [3664, 1462], [3664, 3747], [3664, 1907], [3747, 2591], [3747, 1907], [3558, 2101], [3558, 1249], [3558, 2792], [3558, 3548], [3366, 683], [3366, 326], [3366, 2792], [3366, 3548], [2792, 3548], [365, 629], [365, 3831], [365, 857], [365, 1889], [365, 3601], [629, 2169], [629, 3601], [2169, 517], [2169, 3601], [3831, 857], [3831, 1464], [3831, 3111], [647, 3707], [647, 2158], [647, 1976], [647, 2319], [647, 3374], [647, 2567], [2851, 731], [2851, 359], [2851, 1049], [2851, 1478], [2851, 483], [2851, 2310], [1503, 3128], [1503, 1005], [1503, 2332], [1503, 1633], [1196, 676], [1196, -1], [1196, 184], [1196, 3032], [1196, 3124], [3003, -1], [3560, -1], [184, 3032], [184, -1], [184, 3560], [184, 1110], [3560, 3003], [3560, 2668], [3560, 1110], [1402, 3482], [1402, 3514], [1402, 3746], [1402, 2761], [1402, 838], [1402, 3032], [3746, 3514], [3746, 3124], [3746, 1071], [3746, 3032], [3032, 1110], [3032, 3124], [3032, 838], [1846, 676], [1846, -1], [1846, -1], [1846, 1071], [1846, 3124], [676, -1], [676, 3124], [1071, -1], [1071, 3124], [1312, 2235], [1312, 1923], [1312, 617], [1312, 1680], [1312, 2213], [1312, 4035], [1852, 3432], [1852, 2025], [1852, 575], [1852, 4045], [1852, 2003], [1852, 1021], [3432, 424], [3432, 2025], [3432, 1496], [3432, 355], [3432, 4045], [4045, 2695], [4045, 2003], [4045, 762], [4045, 1496], [2003, 3400], [2003, 1021], [2003, 2695], [1021, 3829], [1021, 3400], [1021, 2552], [1021, 575], [3829, 2552], [3829, 3448], [3829, 3121], [3829, 3400], [3829, 3978], [1007, 2119], [1007, 3448], [1007, 3978], [1007, 3785], [1007, 2755], [1007, 219], [3978, 3121], [3978, 3448], [3978, 3785], [3978, 3387], [2580, 2255], [2580, 453], [2580, 2806], [2580, 206], [2580, 1592], [2580, 1862], [3044, -1], [820, 3914], [820, 1193], [820, 2065], [820, 3652], [820, 1613], [820, 782], [2537, 3991], [2537, 1688], [2537, 4015], [2537, 923], [2537, 2914], [2537, 755], [4047, 570], [4047, 3561], [4047, 1340], [4047, 3279], [4047, 757], [4047, 1612], [32, 700], [32, 3268], [32, 3102], [32, 2689], [32, 818], [32, 1943], [1943, 2797], [1943, 3698], [1943, 700], [1943, 2742], [1943, 818], [1850, 117], [1850, 3481], [1850, 2948], [1850, 1747], [1850, 3282], [1850, 3019], [3687, 2695], [3687, 3400], [3687, 3121], [3687, 2549], [3687, 810], [3687, 3241], [2695, 3241], [2695, 762], [2695, 3400], [3400, 3121], [1680, 736], [1680, 2213], [1680, 2235], [1680, 871], [1680, 104], [3729, 1663], [3729, 3206], [3729, 2670], [3729, 513], [3729, 832], [3729, 1780], [584, 2863], [584, 2862], [584, 3087], [584, 2705], [584, 1619], [584, 2985], [703, 51], [703, 1251], [703, 3138], [51, 534], [51, 2324], [51, 3138], [570, 3561], [570, 757], [570, 2302], [570, 3064], [570, 960], [916, -1], [1011, 2644], [1011, 2083], [1011, 1670], [1011, 2780], [1011, 2599], [1011, 2771], [3223, 1124], [3223, 3809], [3223, 456], [3223, 3258], [3223, 235], [3223, 249], [3833, 1989], [3833, 2954], [3833, 3185], [2954, 3944], [2954, 3185], [2352, 1039], [2352, 1706], [2352, 3620], [2352, 3524], [2352, 4042], [2352, 938], [2745, 795], [2745, 1667], [2745, 3836], [2745, 2236], [2745, 473], [2745, 1789], [3531, 2350], [3531, 3775], [3531, 500], [3531, 3041], [3531, 87], [3531, 3995], [87, 457], [87, 1947], [87, 3041], [87, 3174], [87, 3995], [457, 1947], [457, 3041], [457, 1032], [457, 2930], [3068, 3860], [3068, 3244], [3068, 1935], [3068, 1380], [1693, 3389], [1693, 2931], [1693, 872], [1693, 3396], [1693, 2507], [1046, 3244], [1046, 872], [1046, 1741], [872, 2507], [872, 896], [872, 1741], [2181, 2122], [2181, 1724], [2181, 1531], [2181, 1518], [2122, 3972], [2122, 1594], [2122, 1518], [2122, 1544], [1518, 1531], [1518, 3091], [1518, 785], [1518, 1544], [1005, 3128], [1005, 3637], [1005, 702], [1005, 2117], [3637, 1075], [3637, 3866], [3637, 2117], [559, 4089], [559, 1863], [559, 1701], [559, 2038], [559, 136], [559, 550], [1863, 3983], [1863, 3419], [1863, 4089], [1863, 3864], [1863, 550], [4089, 3419], [4089, 136], [4089, 799], [4089, 4020], [1158, 3743], [1158, 3861], [1158, 788], [1158, 1630], [1158, 2176], [1158, 4087], [2176, 1630], [2176, 1558], [2176, 2358], [2176, 4087], [1558, 2358], [1558, 858], [1558, 1856], [1558, 1630], [1558, 3922], [62, 1856], [62, 1521], [62, 858], [62, 2031], [62, 680], [62, 2631], [858, 3922], [858, 1187], [858, 1856], [858, 2631], [680, 2031], [680, 3133], [680, 2631], [1856, 2358], [1856, 1521], [1856, 3371], [4087, 788], [4087, 2358], [4087, 1502], [4087, 1610], [1964, 3721], [1964, 4074], [1964, 3894], [1964, 3615], [3721, 941], [3721, 3615], [3137, -1], [3137, 3139], [3137, 1638], [3139, -1], [2831, 2465], [2831, 3344], [2831, 2127], [2831, 381], [2831, 1223], [2831, 1886], [1223, 381], [1223, 298], [1223, 2850], [1223, 1886], [3033, -1], [3308, 3931], [3308, 3191], [3308, 2254], [2254, 3931], [2254, 2935], [2254, 84], [2254, 3191], [2254, 725], [3931, 3727], [3931, 725], [800, 1487], [800, 3818], [800, 2398], [800, 3359], [800, 1834], [800, 3846], [2687, 315], [2687, 3727], [2687, 1277], [2687, 3710], [3330, 63], [3330, 850], [3330, 3473], [3330, 1141], [3330, 847], [850, 1141], [850, 3505], [850, 2144], [850, 63], [850, 885], [2928, 3622], [2928, 1364], [2928, 1405], [2928, 829], [2928, 2913], [2928, 1637], [1206, 2317], [1206, 1547], [1206, 1209], [2317, 2956], [2317, 3014], [2317, 3778], [2317, 1209], [3647, 15], [3647, 1547], [3647, 3437], [1547, 1209], [1547, 3437], [1045, 3703], [1045, 3120], [1045, 1819], [1045, 2500], [1045, 3650], [1045, 3877], [3703, 2500], [3703, 15], [3703, 3120], [3703, 1754], [1819, 3877], [1819, 2159], [1819, 3534], [1819, 3120], [994, 1808], [994, 3566], [994, 2965], [994, 3660], [994, 2408], [994, 1016], [395, 382], [395, 2910], [395, 242], [395, 1077], [3226, 4059], [3226, 2456], [3226, 1639], [3226, 83], [3226, 3373], [3226, 2803], [83, 2803], [83, 2717], [83, 1640], [83, 1639], [2094, 4080], [2094, 2626], [2094, 4059], [2094, 1668], [2094, 803], [2094, 2456], [2626, 2876], [2626, 4080], [2626, 2049], [2626, 4059], [2626, 1127], [4059, 3373], [4059, 2049], [4059, 2456], [1668, 1808], [1668, 952], [1668, 2830], [1668, 4080], [1668, 803], [1668, 3566], [2648, -1], [2648, 807], [2648, 3324], [2648, 902], [2648, 1729], [1697, 221], [1697, 803], [1697, 3919], [1697, 2456], [1697, 1639], [1697, 19], [803, 2456], [803, 952], [803, 221], [2456, 1639], [1639, 1640], [1639, 19], [2803, 2717], [2803, 1461], [2803, 3373], [2803, 3752], [2803, 2452], [3752, 2717], [3752, 1742], [3752, 1729], [3752, 902], [3752, 2452], [692, 2835], [692, 1279], [692, 666], [1300, 484], [1300, 1279], [1300, 452], [1279, 666], [1279, 452], [484, 1710], [484, -1], [484, 452], [2060, 1626], [2060, 3976], [2060, 1851], [2060, 347], [2060, 246], [2060, 2956], [1626, 3976], [1626, 246], [3976, 2956], [246, 1573], [246, 1851], [2956, 3014], [2956, 347], [1261, 698], [1261, 3968], [1261, 2355], [1261, 3619], [1261, 3963], [3941, 1425], [3941, 4078], [3941, 1848], [3941, 3667], [3941, 419], [3941, 1996], [1425, 1996], [1425, 1876], [1425, 329], [1425, 4078], [1425, 1201], [1996, 1876], [1996, 419], [2158, 1978], [2158, 1721], [2158, 3707], [2158, 3374], [2158, 2887], [2551, 1721], [2551, 3707], [2551, 1748], [2551, 2940], [2551, 671], [2551, 2454], [3707, 2567], [3707, 2940], [3707, 1721], [1721, 1978], [1721, 1748], [1721, 2379], [1748, 2454], [1748, 2855], [1748, 766], [1748, 2379], [766, 2852], [766, 2404], [766, 2855], [766, 4051], [766, 2379], [2355, 3619], [2355, 3968], [2355, 3695], [2355, 1176], [2355, 1818], [3895, 1861], [3895, 3229], [3895, 197], [3895, 2576], [3895, 3695], [3895, 1818], [1176, 2167], [1176, 3794], [1176, 3619], [1176, 1818], [1176, 3725], [1818, 3695], [1818, 1861], [1818, 3725], [3725, 1861], [3725, 2167], [3725, 761], [3725, 4043], [3229, 2576], [3229, 1861], [3229, 3235], [3229, 279], [1861, 4043], [1861, 279], [1736, 3110], [1736, 1108], [1736, 3635], [1736, 305], [1736, 363], [1736, 1483], [3337, 2936], [3337, 978], [3337, 124], [3337, 3627], [3337, 2274], [2936, 2274], [2936, 978], [124, 2154], [124, 164], [124, 2274], [124, 3627], [2274, 2986], [305, -1], [305, 3541], [305, 3635], [305, 1483], [363, 3110], [363, 3439], [363, 3635], [363, 1528], [363, 3113], [3467, 460], [3467, 1783], [3467, 42], [3467, 3439], [3467, 3335], [3467, 3002], [1528, 3439], [1528, 3113], [1528, 2827], [1528, 1802], [1528, 3002], [460, 212], [460, 2266], [460, 3335], [460, 1783], [460, 2499], [2984, 1848], [2984, 1869], [2984, 3084], [2984, 780], [2984, 2782], [2984, 166], [1848, 1869], [1848, 4078], [1848, 166], [1848, 3667], [2782, 166], [2782, 733], [2782, 3602], [2782, 1599], [2782, 780], [166, 733], [166, 3667], [166, 3443], [1599, 3602], [1599, 780], [1599, 3034], [1599, 2662], [1599, 2699], [4092, 169], [4092, 2562], [4092, 1812], [4092, 3295], [4092, 2752], [4092, 2896], [2896, 1344], [2896, 2752], [2896, 3295], [2896, 68], [2896, 2569], [3927, 461], [3927, 3022], [3927, 2562], [3927, 2336], [3927, 1870], [3927, 169], [2562, 1812], [2562, 3022], [2562, 169], [2336, 329], [2336, 1201], [2336, 169], [2336, 1870], [2815, 1745], [2815, 3157], [2815, 461], [2815, 565], [2815, 3731], [2815, 3022], [565, 3097], [565, 3031], [565, 3157], [565, 3731], [3731, 3022], [3022, 461], [1318, 345], [1318, 608], [1318, 152], [1318, 1210], [1318, 3855], [1318, 1854], [163, 3965], [163, 608], [163, 345], [163, 3031], [163, 3097], [163, 324], [3097, 3031], [3097, 3965], [1864, 129], [1864, 723], [1864, 4012], [1864, 877], [1864, 867], [1864, 2146], [877, 3148], [877, 867], [877, 686], [877, 723], [867, 2146], [867, 3148], [867, 2873], [3148, 3786], [3148, 2873], [663, 2578], [663, 194], [663, 2607], [663, 174], [663, 2375], [663, 515], [194, 3353], [194, 515], [194, 2578], [174, 350], [174, 3819], [174, 515], [174, 2607], [174, 3594], [515, 2902], [515, 3819], [515, 3353], [2578, 2375], [2578, 3090], [2578, 111], [345, 608], [345, 152], [345, 324], [345, 3429], [152, 1854], [152, 3715], [152, 1285], [152, 3429], [324, 3429], [324, 4084], [324, 3031], [324, 616], [3031, 3157], [3031, 616], [512, -1], [512, 1506], [512, 1210], [512, 608], [512, 3965], [1506, -1], [1506, 3965], [1210, 3855], [1210, -1], [1210, 608], [608, 3965], [1802, 3285], [1802, 752], [1802, 2827], [1802, 3002], [1802, 2543], [3002, 1783], [3002, 3439], [3002, 2543], [3059, 670], [3059, 1601], [3059, 3954], [3059, 374], [3285, -1], [3954, -1], [3285, 2827], [3285, 3954], [3285, 752], [3954, 752], [3954, 374], [2535, -1], [223, 1833], [223, 2114], [223, 4093], [223, 1555], [1833, -1], [1833, 1555], [1812, 2114], [1812, 2752], [1812, 3243], [2114, 4093], [2114, 3243], [3386, -1], [2778, -1], [2778, 720], [2778, 3345], [2778, 3386], [607, 2694], [607, 2286], [607, 924], [607, 3272], [607, 3506], [607, 151], [117, 3481], [117, 3282], [117, 745], [117, 2694], [117, 151], [2755, 1981], [2755, -1], [2755, 219], [2755, 3785], [3353, 3249], [3353, 2902], [3353, 3528], [3249, 1840], [3249, 3528], [1840, 3802], [1840, 2149], [1840, 3516], [1840, 3528], [3953, 107], [3953, 2774], [3953, 3675], [3953, 3040], [3953, 2007], [3953, 603], [3953, 1836], [107, 444], [107, 2774], [107, 3675], [2774, 1836], [3040, 603], [3040, 2223], [3040, 2007], [3040, 4019], [3494, 910], [3494, 1266], [3494, 1902], [3494, 816], [3494, 3280], [3494, 2175], [1836, 3132], [1836, 2007], [1836, 1957], [3132, 1919], [3132, 1382], [3132, 3579], [3132, 1957], [2007, 4019], [2007, 192], [2007, 1957], [3048, 2149], [3048, 2880], [3048, 3802], [3048, 3345], [3048, 2653], [3048, 3386], [2149, 2684], [2149, 2880], [2149, 3802], [3345, 3386], [3345, 3472], [3345, 2880], [3386, 2653], [2014, 3802], [2014, 2653], [2014, 3362], [2014, -1], [2014, 3516], [3802, 2653], [3802, 3516], [2653, -1], [3516, 3528], [3516, 1114], [3516, 3362], [2846, 1919], [2846, 3579], [2846, 828], [2846, 490], [2846, 3287], [2846, 2536], [1919, 3579], [1919, 3287], [1919, 1382], [1919, 705], [1382, 64], [1382, 705], [64, 2684], [64, 705], [2536, 3287], [2536, 3595], [2536, 490], [2536, 1018], [2536, 1929], [490, 828], [490, 2509], [490, 91], [490, 1929], [2710, 1170], [2710, 1035], [2710, 2449], [2710, 3246], [2710, 1018], [1018, 3595], [1018, 1929], [1018, 1170], [1018, 3246], [3839, 1035], [3839, 729], [3839, 1180], [3839, 2449], [3839, 1062], [3839, 1012], [3839, 3760], [1392, 3760], [1392, 1012], [1392, 1560], [1392, 1147], [1392, 554], [1392, 3237], [1929, 91], [1929, 3246], [1929, 2261], [729, 1180], [729, 1035], [729, 589], [729, 3050], [729, 1454], [1035, 2449], [1035, 1170], [1035, 1454], [1170, 2155], [1170, 1454], [3553, 2155], [3553, 720], [3553, -1], [3553, 3050], [3553, 1454], [2155, 720], [2155, 1454], [720, -1], [3050, 589], [3050, -1], [3050, 1454], [1876, 1201], [1876, 1417], [1876, 1536], [1201, 329], [1201, 1870], [1201, 1536], [3695, 197], [3695, 3968], [3695, 1569], [3968, 2462], [3968, 1569], [1096, 2462], [1096, 72], [1096, 1569], [2462, 1569], [72, 686], [72, 918], [72, 1569], [72, 2064], [1569, 197], [1569, 2064], [1354, 3086], [1354, 1272], [1354, 936], [1354, 677], [1354, 1073], [1354, 3657], [129, 4012], [129, 3046], [129, 936], [129, 3657], [129, 723], [129, 2278], [3126, 4015], [3126, 923], [3126, 449], [3126, 748], [3126, 999], [3126, 2484], [2282, 2749], [2282, 3023], [2282, 631], [2282, 1184], [2282, 3675], [2282, 444], [2749, 105], [2749, 677], [2749, 1073], [2749, 631], [2749, 3023], [3675, 603], [3675, 444], [3675, 1184], [3631, 1613], [3631, 2571], [3631, 3499], [3631, 262], [3631, 1193], [3631, 3475], [1193, 3475], [1193, 3832], [1193, 3914], [1193, 1613], [1002, 322], [1002, 2223], [1002, 1184], [1002, 685], [1002, 2059], [1002, 603], [2223, 603], [2223, 4019], [2223, 322], [2223, 3410], [1184, 631], [1184, 685], [1184, 603], [3473, 2422], [3473, 1548], [3473, 847], [3473, 63], [3473, 3215], [3434, 3849], [3434, 2299], [3434, 1113], [3434, 900], [3434, 2619], [1113, 3107], [1113, 3849], [1113, 3852], [1113, 900], [900, 920], [900, 3892], [900, 2619], [2619, 3892], [2619, 3671], [2619, 682], [2619, 2299], [2299, 3671], [2299, 1434], [2299, 3849], [2299, 3495], [3917, 272], [3917, 3318], [3917, 576], [3917, 37], [3917, 682], [3917, 3892], [272, 1277], [272, 3318], [272, 37], [3318, 961], [3318, 576], [576, 3592], [576, 3735], [576, 961], [576, 3892], [3892, 920], [3892, 3592], [3892, 682], [1595, 3711], [1595, 2591], [1595, 1907], [1595, 2101], [1595, 1249], [1595, 1466], [2591, 3711], [2591, 948], [2591, 1907], [1907, 2101], [2101, 1249], [3711, 76], [3711, 1466], [3711, 948], [3711, 2971], [948, 941], [948, 1681], [948, 2971], [76, 1466], [76, 2601], [76, 2994], [76, 2971], [382, 2601], [382, 242], [382, 2874], [920, 2583], [920, 3592], [920, 1060], [1249, 1466], [1249, 3548], [1249, 951], [326, 683], [326, 1302], [326, 3548], [326, 2600], [326, 951], [3548, 951], [3367, 3601], [3367, 1889], [3367, 2935], [3367, 3191], [3367, 1462], [3367, 517], [3601, 1889], [3601, 517], [3191, 1462], [3191, 2935], [1462, 517], [3111, 1698], [3111, 3742], [3111, 857], [3111, 1464], [3111, 148], [1464, 1097], [1464, 148], [1573, 1851], [1573, 579], [1573, 1097], [1573, 783], [1097, 148], [1097, 783], [148, 3742], [148, 1644], [148, 783], [3622, 919], [3622, 1364], [3622, 2913], [3622, 81], [3622, 2178], [2167, 3088], [2167, 3794], [2167, 761], [2167, 1455], [2665, 2310], [2665, 3074], [2665, 1838], [2665, 581], [2665, 1622], [2665, 2978], [2310, 731], [2310, 3074], [2310, 483], [2310, 1838], [3074, 3381], [3074, 581], [3074, 731], [3074, 2510], [581, 3381], [581, 2646], [581, 674], [581, 2978], [2978, 3749], [2978, 1622], [2978, 674], [2978, 1139], [1838, 358], [1838, 483], [1838, 1622], [1838, 760], [1622, 760], [1622, 3749], [1622, 4022], [2592, 1449], [2592, 186], [2592, 3809], [2592, 412], [3809, 186], [3809, 235], [3809, 1124], [3809, 412], [456, 2614], [456, 297], [456, 235], [456, 3258], [456, 527], [53, -1], [3003, 1718], [3003, 2668], [3003, 2234], [838, 1110], [838, 2761], [838, 2170], [2668, 2234], [2668, 1110], [2668, 2376], [2668, 2170], [1110, 2170], [3482, 2761], [3482, 4082], [3482, 3514], [3482, 1691], [3482, 1839], [3514, 53], [3514, 1839], [53, 1325], [53, 1839], [617, 1923], [617, 4035], [617, 2806], [617, 206], [617, 3887], [575, 2552], [575, 2025], [575, 1923], [575, 3887], [1923, 2235], [1923, 2025], [1923, 3887], [4035, 2213], [4035, 1504], [4035, 206], [4035, 2339], [206, 2806], [206, 2255], [206, 2339], [2235, 871], [2235, 2025], [2235, 2659], [2025, 424], [2025, 2659], [2761, 4082], [2761, 2170], [2761, 3782], [2170, 2376], [2170, 3782], [453, -1], [453, 3044], [453, 1592], [453, 2255], [2231, 219], [2231, 2119], [2231, 1862], [2231, 1592], [2231, -1], [219, -1], [219, 2119], [1592, -1], [1592, 1862], [3739, 1862], [3739, 2119], [3739, 3448], [3739, 2552], [3739, 2806], [3739, 3887], [1862, 2119], [1862, 2806], [2119, 3448], [3448, 2552], [2552, 3887], [2806, 3887], [2616, 816], [2616, 747], [2616, 3272], [2616, 924], [2616, 2856], [2616, 3280], [816, 3280], [816, 1266], [816, 1357], [816, 747], [3280, 2175], [3280, 2762], [3280, 2856], [924, 2856], [924, 3272], [924, 3506], [924, 2776], [2856, 2776], [2856, 2762], [2856, 3255], [2776, 3506], [2776, 1823], [2776, 2194], [2776, 3255], [3914, 449], [3914, 3832], [3914, 782], [3914, 544], [3441, 1663], [3441, 1955], [3441, 296], [3441, 3140], [3441, 3636], [3441, 513], [3636, 3083], [3636, 2581], [3636, 740], [3636, 513], [3636, 3140], [513, 1780], [513, 740], [513, 1663], [2581, 1501], [2581, 1167], [2581, 3140], [2581, 3083], [2581, 1290], [3140, 296], [3140, 3924], [3140, 1290], [1408, 1612], [1408, 3279], [1408, 2797], [1408, 2742], [1408, 1501], [1408, 1290], [1612, 3279], [1612, 1290], [1612, 3924], [1612, 757], [2742, 2797], [2742, 700], [2742, 2942], [2742, 1501], [1501, 1167], [1501, 2942], [1501, 1290], [1290, 3924], [8, 718], [8, 435], [8, 3489], [8, 2458], [8, 519], [8, 4038], [3489, 3095], [3489, 171], [3489, 1202], [3489, 2458], [3489, 4038], [2797, 3698], [2797, 3279], [2797, 1221], [3279, 1340], [3279, 1221], [355, 1496], [355, 1121], [355, 1226], [355, 424], [355, 428], [2202, 1407], [2202, 2485], [2202, 1703], [2202, 428], [2202, 1226], [2202, 383], [1226, 1121], [1226, 3949], [1226, 428], [1226, 383], [3272, 747], [3272, 151], [3272, 2013], [151, 2694], [151, 3282], [151, 2013], [3282, 2129], [3282, 1747], [3282, 2013], [3019, 1747], [3019, 2948], [3019, 501], [3019, 2301], [3949, 383], [3949, 1828], [3949, 1121], [3949, 506], [3949, 2301], [501, 1704], [501, 2172], [501, 2948], [501, 1828], [501, 2301], [2118, 3803], [2118, 3268], [2118, 700], [2118, 2727], [2118, 1273], [2118, 2942], [3268, 3102], [3268, 3704], [3268, 3803], [3268, 700], [700, 2942], [2942, 1167], [2942, 1273], [3698, 1221], [3698, 468], [3698, 818], [3698, 2490], [2656, 3515], [2656, 904], [2656, 436], [2656, 2490], [2656, 818], [2656, 2689], [2490, 818], [2490, 468], [2490, 2204], [2490, 3515], [818, 2689], [3980, 2172], [3980, 2948], [3980, 3102], [3980, 3481], [3980, 436], [3980, 2689], [2172, 3102], [2172, 3704], [2172, 1704], [2172, 2948], [2948, 3481], [3102, 3704], [3102, 2689], [2689, 436], [2194, 1823], [2194, 1138], [2194, 3506], [2194, 2067], [2194, 2262], [3506, 2286], [3506, 2262], [810, 3241], [810, 187], [810, 554], [810, 2549], [810, 2047], [3331, 3204], [3331, 1912], [3331, 104], [3331, 871], [3331, 202], [3331, 1936], [104, 871], [104, 736], [104, 1936], [2263, 1168], [2263, 121], [2263, 1896], [2263, 744], [2263, 301], [1800, 2229], [1800, 3545], [1800, 2080], [1800, 1415], [1800, 2441], [1800, 2280], [3545, 2229], [3545, 2080], [3545, 2705], [3545, 3087], [3545, 1263], [706, 1168], [706, 121], [706, 815], [706, 1955], [706, 1663], [706, 3206], [121, 2966], [121, 744], [121, 1168], [121, 815], [121, 711], [815, 711], [815, 693], [815, 3206], [1663, 3206], [1663, 1955], [3206, 2670], [3206, 693], [1780, 740], [1780, 627], [1780, 832], [1780, 1576], [3161, 1666], [3161, 284], [3161, 3045], [3161, 2063], [3161, 3164], [3161, 507], [3045, 1539], [3045, 284], [3045, 1293], [3045, 2666], [3045, 507], [627, 2524], [627, 740], [627, 1576], [627, 2950], [2002, 1984], [2002, 2335], [2002, 2950], [2002, 1986], [2002, 4014], [2002, 1130], [2950, 2524], [2950, 1576], [2950, 1986], [2950, 1130], [1130, 2524], [1130, 1453], [1130, 1984], [1130, 2475], [1251, 3138], [1251, 2016], [1251, 1956], [3138, 3194], [3138, 2324], [3138, 1956], [3924, 296], [3924, 757], [3924, 2503], [2302, 285], [2302, 571], [2302, 757], [2302, 3064], [2302, 2503], [757, 2503], [975, 571], [975, 1896], [975, 1168], [975, 2503], [975, 296], [975, 1955], [571, 2503], [571, 3025], [571, 1896], [571, 285], [1168, 1896], [1168, 1955], [2503, 296], [296, 1955], [3561, 1340], [3561, 960], [3561, 2518], [3561, 3016], [1701, 136], [1701, 2038], [1701, 1515], [1701, 520], [1701, 1140], [3886, 3991], [3886, 2396], [3886, 966], [3886, 2914], [3886, 3858], [3886, 287], [3190, 2249], [3190, 2412], [3190, -1], [3190, 549], [3190, 531], [531, -1], [531, 1885], [531, 3678], [531, 2249], [3095, 1202], [3095, 1643], [3095, 2620], [3095, 171], [3095, 1602], [1202, 2006], [1202, 1321], [1202, 2458], [1202, 1602], [1903, -1], [371, 3033], [371, -1], [371, 1903], [371, 2127], [371, 3344], [247, -1], [3459, 247], [3459, 2791], [3459, 3007], [3459, 1903], [3459, 2127], [3459, 381], [247, 2791], [247, 916], [247, 1903], [3007, 434], [3007, 381], [3007, 2791], [3007, 2804], [1903, 2127], [2127, 3344], [2127, 381], [1385, 1752], [1385, 2622], [1385, 1311], [1385, 3130], [1385, 598], [1385, 2492], [1311, 2492], [1311, 562], [1311, 2998], [1311, 2622], [1311, 3986], [2402, 1752], [2402, 2622], [2402, 3328], [2402, 3694], [2402, 2400], [2402, 628], [2402, 1618], [1752, 357], [1752, 1618], [1752, 598], [1752, 2622], [2622, 3986], [2622, 3328], [3694, 1618], [3694, 2931], [3694, 3389], [3694, 1817], [3694, 2400], [562, 3986], [562, 2998], [562, 462], [562, 950], [3168, 3733], [3168, 3532], [3168, 1133], [3168, 2488], [3168, 950], [3168, 165], [950, 3986], [950, 165], [950, 2488], [950, 462], [916, 2700], [916, 2791], [916, 1760], [2791, 2804], [2791, 1760], [2168, 2696], [2168, 1801], [2168, 12], [2168, 1473], [2168, 4032], [2168, 3872], [1144, 613], [1144, 1728], [1144, 1109], [1144, 2834], [1144, 3654], [1144, 2639], [613, 488], [613, 602], [613, 845], [613, 2639], [613, 1728], [3654, 3284], [3654, 3224], [3654, 2418], [3654, 2834], [3654, 2639], [2639, 943], [2639, 2418], [2639, 845], [346, 434], [346, 1532], [346, 2555], [346, 3201], [3733, 2696], [3733, 165], [3733, 3532], [3733, 1801], [3733, 2992], [1801, 2696], [1801, 3717], [1801, 4032], [1801, 2992], [434, 3201], [434, 2804], [434, 1589], [2804, 1760], [2804, 28], [2804, 1589], [2771, 2780], [2771, 4003], [2771, 2644], [2771, 2088], [2771, 1146], [3969, 2926], [3969, 2364], [3969, 825], [3969, 2227], [3969, 2989], [3969, 504], [943, 2418], [943, 1549], [943, 2483], [943, 845], [943, 369], [3125, 3848], [3125, 825], [3125, 3883], [3125, 2292], [3125, 2989], [3125, 227], [369, 2483], [369, 3848], [369, 1549], [369, 1347], [369, 227], [1564, 1177], [1564, 3526], [1564, 1734], [1564, 1412], [1564, 2391], [1564, 739], [1416, 1705], [1416, 634], [1416, 3604], [1416, 1426], [1416, 1556], [1416, 2944], [3828, 1314], [3828, 3870], [3828, 1672], [3828, 866], [3828, 1481], [3828, 1162], [1233, 188], [1233, 2756], [1233, 2765], [1233, 699], [1233, 1880], [2756, 2434], [2756, 3390], [2756, 188], [2756, 391], [2756, 1880], [1177, 3526], [1177, 2640], [1177, 1412], [1177, 36], [1177, 226], [4053, 1081], [4053, 1587], [4053, 2049], [4053, 3373], [4053, 2330], [4053, 1461], [2049, 2330], [2049, 1127], [2049, 3373], [3373, 1461], [2330, 1127], [2330, 1730], [2330, 2084], [2330, 1081], [1039, 1706], [1039, 213], [1039, 1746], [1039, 3524], [1039, 1366], [1667, 3836], [1667, 795], [1667, 2320], [1667, 852], [1667, 2963], [2963, 938], [2963, 4042], [2963, 3836], [2963, 852], [2963, 2052], [3836, 2236], [3836, 4042], [3836, 1427], [2236, 1789], [2236, 1526], [2236, 3479], [2236, 1427], [4042, 938], [4042, 3620], [4042, 1427], [3479, 1969], [3479, 2487], [3479, 1526], [3479, 1789], [3479, 1451], [422, 1256], [422, 3801], [422, 1451], [422, 1969], [422, 525], [422, 3369], [3957, 795], [3957, 473], [3957, 2715], [3957, 1137], [3957, 2138], [3957, 710], [795, 473], [795, 2320], [795, 2138], [1008, 1789], [1008, 473], [1008, 2715], [1008, 1451], [1008, 3801], [1008, 479], [1789, 473], [1789, 1451], [473, 2715], [2715, 1901], [2715, 1137], [2715, 479], [1451, 1969], [1451, 3801], [3174, 40], [3174, 320], [3174, 3995], [3174, 1947], [3174, 732], [2930, 1947], [2930, 2142], [2930, 4057], [2930, 1032], [2930, 1438], [1947, 732], [1947, 1438], [732, 40], [732, 1562], [732, 75], [732, 1438], [3041, 3775], [3041, 1032], [3041, 1052], [3130, 2492], [3130, 2784], [3130, 598], [3130, 3898], [3130, 485], [1741, 896], [1741, 2247], [1741, 3244], [1741, 3854], [1935, 3244], [1935, 477], [1935, 2865], [1935, 1380], [1935, 3854], [3244, 3854], [2233, 3347], [2233, 2726], [2233, 1952], [2233, 3719], [2233, 1973], [2233, 3724], [2726, 3724], [2726, 1784], [2726, 4002], [2726, 3347], [2726, 3955], [3605, 4040], [3605, 2599], [3605, 2707], [3605, 3189], [3605, 50], [3605, 79], [2599, 1670], [2599, 4040], [2599, 2780], [2599, 79], [3995, 500], [3995, 320], [3995, 3453], [500, 2350], [500, 3189], [500, 3529], [500, 3453], [320, 40], [320, 727], [320, 3598], [320, 3453], [1497, 2612], [1497, 4003], [1497, 3598], [1497, 2780], [1497, 3453], [1497, 3529], [1497, 79], [2612, 3598], [2612, 514], [2612, 737], [2612, 2309], [2612, 4003], [4003, 2309], [4003, 2088], [4003, 2780], [3598, 514], [3598, 727], [3598, 3453], [2780, 79], [3453, 3529], [3529, 3189], [3529, 79], [79, 3189], [2348, 1281], [2348, 1669], [2348, 2399], [2348, 1805], [2348, 3275], [2348, 538], [538, 1674], [538, 1441], [538, 1281], [538, 3275], [538, 446], [688, 987], [688, 106], [688, 2440], [688, 3196], [688, 3633], [688, 1179], [2405, 3302], [2405, 2216], [2405, 3257], [2405, 3651], [2405, 291], [2405, 1814], [2372, 1331], [2372, 3840], [2372, 1513], [2372, 2722], [175, -1], [2694, 745], [2694, 2286], [2694, 2674], [2286, 2262], [2286, 1036], [2286, 2674], [436, 3481], [436, 904], [436, 1388], [3481, 745], [3481, 1388], [731, 2510], [731, 359], [731, 510], [359, 1049], [359, 1480], [359, 2512], [359, 510], [3338, 4025], [3338, 1954], [3338, 1355], [3338, 3692], [3338, 545], [3338, 1827], [1888, 1845], [1888, 788], [1888, 3743], [1888, 2364], [1888, 2926], [1888, 2708], [788, 25], [788, 1845], [788, 1502], [788, 3743], [3743, 67], [3743, 3861], [3743, 2364], [2364, 2926], [2364, 67], [2364, 504], [2455, 1129], [2455, 2502], [2455, 1169], [2455, 1623], [2455, 3998], [2455, 2781], [1773, 3966], [1773, 67], [1773, 504], [1773, 1122], [1773, 3526], [1773, 36], [67, 504], [67, 3861], [67, 3966], [504, 2227], [504, 1122], [1122, 1734], [1122, 3526], [1122, 2227], [1122, 1542], [3526, 1734], [3526, 36], [3848, 227], [3848, 1549], [3848, 825], [3848, 1735], [825, 2989], [825, 2926], [825, 1735], [2926, 2708], [2926, 1735], [1845, 2708], [1845, 25], [1845, 572], [1845, 1775], [578, 1409], [578, 2351], [578, 3224], [578, 572], [578, 3284], [578, 1775], [2358, 3371], [2358, 1610], [2358, 2629], [2031, 3525], [2031, 1521], [2031, 2061], [3371, 2629], [3371, 1940], [3371, 1521], [3371, 2566], [1521, 2061], [1521, 2566], [2566, 1940], [2566, 2061], [2566, 1816], [2566, 2107], [4091, 1900], [4091, 1295], [4091, 3670], [4091, 2657], [4091, 3894], [4091, 4074], [1295, 3670], [1295, 2473], [1295, 1900], [3670, 4074], [4074, 3894], [2971, 1681], [2971, 2994], [2971, 3179], [2994, 4050], [2994, 3179], [3894, 3615], [3894, 2657], [3894, 976], [2478, 1859], [2478, 1725], [2478, 3179], [2478, 1681], [2478, 976], [2478, 3615], [2478, 941], [3179, 1725], [3179, 4050], [3179, 1681], [1681, 941], [976, 2657], [976, 2645], [976, 1859], [976, 3615], [3615, 941], [4050, 1009], [4050, 1725], [4050, 3214], [1009, 52], [1009, 1790], [1009, 2116], [1009, 3214], [2022, 2472], [2022, 2714], [2022, 1886], [2022, 2434], [2022, 3390], [2022, 2850], [1886, 2850], [1886, 2465], [1886, 2714], [3390, 391], [3390, 2472], [3390, 173], [3390, 2434], [3033, 1310], [3033, 3344], [3033, 915], [3344, 2465], [3344, 915], [2741, 3147], [2741, 1988], [2741, -1], [2741, 3630], [2741, 65], [65, 3952], [65, 2123], [65, -1], [65, 3630], [3655, 1710], [3655, 353], [3655, -1], [3655, 637], [3655, 3154], [1710, 353], [1710, -1], [353, 637], [637, 3154], [3154, -1], [783, 579], [783, 1644], [783, 3232], [1644, 3742], [1644, 3624], [1644, 1175], [1644, 3232], [3232, 2228], [3232, 1175], [3232, 579], [3232, 2316], [3505, 2144], [3505, 1141], [3505, 1399], [3505, 302], [3505, 251], [302, 2144], [302, 3697], [302, 4072], [302, 2362], [302, 251], [4072, 2610], [4072, 4008], [4072, 3697], [4072, 769], [4072, 251], [1889, 857], [1889, 2935], [1889, 3218], [857, 1698], [857, 3218], [2935, 84], [2935, 3218], [3218, 1698], [3218, 84], [3218, 1552], [341, 4051], [341, 2855], [341, 2981], [341, 1487], [341, 4008], [341, 3697], [4051, 2404], [4051, 2855], [4051, 1487], [4051, 1834], [2855, 2981], [2855, 2454], [1487, 4008], [1487, 3818], [1487, 1834], [4008, 2610], [4008, 3818], [4008, 3697], [3697, 2362], [3697, 2981], [1834, 2404], [1834, 3846], [1834, 3471], [3710, 1141], [3710, 1399], [3710, 315], [3710, 1277], [3710, 48], [1141, 1399], [1141, 847], [1141, 48], [1277, 37], [1277, 48], [3659, 306], [3659, 3580], [3659, 2911], [3659, 3192], [3659, 229], [3659, 3943], [3051, 354], [3051, 919], [3051, 3242], [3051, 2277], [3051, 161], [919, 2277], [919, 81], [919, 354], [919, 1364], [406, 687], [406, 2427], [406, 2277], [406, 81], [406, 894], [406, 2505], [2277, 2427], [2277, 161], [2277, 81], [81, 2178], [81, 894], [2454, 2981], [2454, 671], [2454, 3173], [2981, 2362], [2981, 3173], [547, 2934], [547, 2214], [547, 2961], [547, 3238], [547, 1219], [547, 3254], [3197, 2961], [3197, 236], [3197, 2471], [3197, 2986], [3197, 2934], [3197, 1248], [2986, 2934], [2986, 1248], [2934, 2214], [2934, 2961], [1248, 2159], [1248, 2471], [2159, 3534], [2159, 2471], [2159, 1055], [1209, 3778], [1209, 3437], [1209, 2643], [1997, 2500], [1997, 15], [1997, 3437], [1997, 1768], [1997, 2643], [1997, 3247], [2500, 3650], [2500, 15], [2500, 1768], [15, 3437], [3437, 2643], [3982, -1], [3982, 2431], [3982, 1087], [3982, 1975], [3982, 1824], [2154, 164], [2154, 2214], [2154, 823], [2154, 3750], [2214, 1219], [2214, 3750], [807, -1], [3566, 2408], [3566, 2830], [3566, 1808], [3566, 817], [319, 2876], [319, 4080], [319, 2830], [319, 2987], [319, 3135], [319, 817], [4080, 2830], [4080, 2876], [2830, 817], [817, 2408], [817, 1192], [817, 3135], [2910, 1077], [2910, 3264], [2910, 1790], [2910, 1456], [2437, 1808], [2437, 952], [2437, 2091], [2437, 695], [2437, 1016], [2437, 4063], [2437, 221], [1808, 952], [1808, 1016], [952, 221], [221, 3919], [221, 4063], [1016, 2965], [1016, 2091], [1016, 1017], [2903, 1017], [2903, 2091], [2903, 1524], [2903, 695], [2903, 3264], [2903, 2773], [1017, 2658], [1017, 2965], [1017, 2091], [1017, 2195], [1017, 1524], [2091, 695], [695, 1456], [695, 3264], [695, 4063], [3264, 1077], [3264, 1456], [3264, 2773], [3630, 2123], [3630, 3147], [3630, 2540], [3630, 3399], [3952, -1], [3952, 2123], [3952, 2098], [3952, 3945], [2123, 3399], [2123, 3842], [2123, 3945], [2098, -1], [2098, 1722], [2098, 2861], [2098, 3945], [407, 3574], [407, 2416], [407, 2388], [407, 2099], [407, 2179], [407, 3617], [2179, 20], [2179, 2099], [2179, 3291], [2179, 3136], [2179, 3617], [3399, 3842], [3399, 2540], [3399, 1423], [3399, 2212], [666, -1], [452, -1], [666, 452], [666, 2835], [2835, -1], [1348, 1869], [1348, 4078], [1348, 329], [1348, 1837], [1348, 3295], [1348, 169], [1869, 4078], [1869, 3084], [1869, 1837], [4078, 329], [329, 169], [3295, 169], [3295, 68], [3295, 1837], [3619, 3794], [3619, 3963], [3619, 2430], [3361, 698], [3361, 419], [3361, 3963], [3361, 11], [3361, 3443], [3361, 3667], [698, 419], [698, 3963], [419, 3667], [3963, 2430], [3963, 11], [3667, 3443], [3297, 794], [3297, 1976], [3297, 3088], [3297, 3794], [3297, 2430], [3297, 2319], [3794, 3088], [3794, 2430], [2430, 11], [2430, 794], [3374, 2887], [3374, 1976], [3374, 3310], [3374, 3464], [1976, 2319], [1976, 794], [1976, 3464], [80, 4043], [80, 761], [80, 354], [80, 1364], [80, 1405], [4043, 279], [4043, 1405], [4043, 761], [761, 1455], [761, 354], [354, 3242], [354, 1364], [354, 1455], [1364, 1405], [1405, 829], [1405, 279], [1405, 1942], [279, 3235], [279, 1942], [3235, 2576], [3235, 465], [3235, 360], [3235, 1942], [1483, 1108], [1483, 2785], [1483, 3541], [1483, 2296], [164, 3627], [164, 823], [164, 2785], [164, 2296], [2785, 2085], [2785, 1108], [2785, 3627], [2785, 2296], [3113, -1], [3113, 3635], [3113, 2827], [2827, -1], [3635, -1], [176, 3110], [176, 3439], [176, 42], [176, 655], [176, 1108], [176, 2085], [3110, 3439], [3110, 1108], [3439, 42], [42, 97], [42, 655], [42, 3335], [1108, 2085], [1460, 274], [1460, 655], [1460, 2085], [1460, 978], [1460, 2313], [1460, 3627], [655, 97], [655, 274], [655, 2085], [2085, 3627], [978, 2313], [978, 3627], [2313, 3773], [2313, 2270], [2313, 274], [1190, 2211], [1190, 3517], [1190, 3896], [1190, 2266], [1190, 2531], [1190, 2331], [2266, 2499], [2266, 3896], [2266, 212], [2266, 2331], [1578, 2947], [1578, 3517], [1578, 2211], [1578, 3304], [1578, 1651], [1578, 1648], [2211, 3517], [2211, 3304], [2211, 1254], [2211, 2331], [1648, 2699], [1648, 2947], [1648, 3997], [1648, 1651], [1648, 4095], [3304, 1651], [3304, 1254], [3304, 352], [3304, 1212], [1651, 3997], [1651, 625], [1651, 1212], [780, 3034], [780, 3084], [780, 3438], [3896, 2499], [3896, 244], [3896, 2531], [3896, 753], [3517, 2531], [3517, 2947], [3517, 3904], [3855, 3313], [3855, -1], [3855, 1854], [677, 1073], [677, 3657], [677, 105], [677, 2069], [3657, 936], [3657, 3046], [3657, 2069], [3320, 111], [3320, 3090], [3320, 444], [3320, 3023], [3320, 888], [3320, 105], [3090, 444], [3090, 111], [444, 3023], [3023, 105], [105, 2069], [105, 888], [111, 888], [111, 2375], [111, 2777], [2375, 2607], [2375, 3543], [2375, 2777], [616, 3307], [616, 4084], [616, 3157], [616, 3177], [3157, 1745], [3157, 3177], [2108, 3307], [2108, 4084], [2108, 1546], [2108, 1041], [2108, 980], [2108, 3888], [4084, 3307], [4084, 3429], [4084, 3888], [3429, 1285], [3429, 3888], [752, 374], [752, 2543], [752, 2253], [3893, 374], [3893, 1601], [3893, 1104], [3893, 1386], [3893, 2881], [3893, 2253], [374, 1601], [374, 2253], [2535, 1580], [2535, 208], [2535, 1059], [2535, 442], [2877, 1555], [2877, -1], [2877, 208], [2877, 420], [2877, 4093], [1555, 4093], [1555, -1], [208, 442], [208, -1], [208, 420], [4093, 3243], [4093, 420], [3815, 1344], [3815, 2752], [3815, 3243], [3815, 420], [3815, 1655], [3815, 442], [1344, 2569], [1344, 1655], [1344, 844], [1344, 2752], [2752, 3243], [3243, 420], [420, 442], [1655, 442], [1655, 1059], [1655, 844], [1655, 98], [442, 1059], [3504, 1059], [3504, 1580], [3504, 670], [3504, 1104], [3504, 98], [3504, 1601], [1059, 98], [1059, 1580], [1580, 670], [670, 1601], [1104, 1386], [1104, 1601], [1104, 3853], [1104, 98], [98, 844], [98, 3853], [1180, 589], [1180, 3606], [1180, 1062], [1180, 3256], [3606, 3256], [3606, -1], [3606, 589], [589, -1], [3241, 762], [3241, 2047], [3241, 756], [2048, 1496], [2048, 1121], [2048, 506], [2048, 233], [2048, 762], [2048, 756], [1496, 1121], [1496, 762], [1121, 506], [762, 756], [756, 2047], [756, 233], [756, 160], [3121, 2549], [3121, 3387], [3121, 962], [2549, 554], [2549, 962], [554, 1147], [554, 187], [554, 3237], [554, 962], [3814, 1613], [3814, 2571], [3814, 2059], [3814, 322], [3814, 3652], [3814, 995], [1613, 2571], [1613, 3652], [2571, 3499], [2571, 2059], [2571, 1098], [2059, 1098], [2059, 685], [2059, 322], [322, 995], [322, 3410], [3652, 2065], [3652, 254], [3652, 995], [3838, 1115], [3838, 2387], [3838, 640], [3838, 254], [3838, 3845], [3838, 2354], [254, 2065], [254, 995], [254, 3845], [254, 2354], [995, 3410], [995, 2354], [2104, 4019], [2104, 192], [2104, 937], [2104, 640], [2104, 2354], [2104, 3410], [4019, 192], [4019, 3410], [640, 2354], [640, 1115], [640, 532], [640, 937], [2354, 3410], [1902, 2175], [1902, 910], [1902, 337], [1902, 4], [91, 2261], [91, 337], [91, 2509], [91, 4], [337, 2968], [337, 910], [337, 2261], [337, 4], [2907, 828], [2907, 1057], [2907, 1957], [2907, 192], [2907, 3579], [2907, 937], [828, 2509], [828, 1057], [828, 3579], [1957, 3579], [1957, 192], [192, 937], [937, 1057], [937, 532], [2023, 2880], [2023, 2684], [2023, 705], [2023, 3472], [2023, 3287], [2023, 3595], [2880, 2684], [2880, 3472], [2684, 705], [705, 3287], [3472, 3595], [3287, 3595], [910, 2968], [910, 1266], [910, 167], [910, 1145], [1266, 2853], [1266, 1357], [1266, 1145], [1038, 2261], [1038, 2968], [1038, 1560], [1038, 2449], [1038, 3246], [1038, 3760], [2261, 2968], [2261, 3246], [2968, 167], [2968, 1560], [1560, 3237], [1560, 167], [1560, 3760], [2449, 3246], [2449, 3760], [3760, 1012], [1870, 461], [1870, 1536], [1870, 3070], [1745, 3177], [1745, 85], [1745, 461], [1745, 3070], [461, 3070], [2723, 1536], [2723, 1417], [2723, 3786], [2723, 790], [2723, 85], [2723, 3070], [1536, 1417], [1536, 3070], [1417, 3786], [3786, 2873], [3786, 790], [3070, 85], [2064, 197], [2064, 918], [2064, 2807], [2064, 1284], [197, 2576], [197, 1284], [2576, 465], [2576, 486], [2576, 1284], [10, 631], [10, 685], [10, 1098], [10, 364], [10, 1073], [631, 685], [631, 1073], [685, 1098], [1098, 3499], [1098, 364], [1098, 2276], [1073, 3086], [1073, 364], [686, 723], [686, 918], [686, 2241], [723, 2278], [723, 2241], [918, 3169], [918, 2807], [918, 2241], [936, 1272], [936, 2278], [936, 144], [2278, 2241], [2278, 144], [2241, 3169], [2241, 144], [3784, 3943], [3784, 229], [3784, 2289], [3784, 660], [3784, 1951], [3784, 1928], [3475, 262], [3475, 2554], [3475, 3832], [3475, 2361], [1049, 1480], [1049, 1478], [1049, 3780], [1049, 2493], [483, 1478], [483, 358], [483, 1238], [3107, 3683], [3107, 3852], [3107, 3758], [3107, 155], [333, 1218], [333, 63], [333, 3215], [333, 2185], [333, 687], [333, 1972], [63, 885], [63, 1218], [63, 3215], [3215, 3677], [3215, 2185], [3215, 1548], [2185, 3677], [2185, 2505], [2185, 687], [2185, 1563], [687, 2427], [687, 1972], [687, 2505], [1543, 1797], [1543, 1962], [1543, 1090], [1543, 3417], [1543, 2527], [1543, 1689], [3683, 2583], [3683, 3758], [3683, 819], [3683, 1346], [3592, 3735], [3592, 1060], [3592, 3329], [683, 961], [683, 1302], [683, 1327], [961, 3735], [961, 1327], [635, 2600], [635, 551], [635, 951], [635, 2874], [635, 2601], [635, 1466], [2600, 268], [2600, 1302], [2600, 551], [2600, 951], [951, 1466], [2874, 591], [2874, 551], [2874, 2601], [2874, 242], [2601, 1466], [2641, 1455], [2641, 3088], [2641, 3242], [2641, 2319], [2641, 2567], [2641, 649], [1455, 3242], [1455, 3088], [3088, 2319], [3242, 649], [3242, 161], [2319, 2567], [2567, 2940], [2567, 649], [2940, 671], [2940, 649], [2940, 2357], [649, 161], [649, 2357], [3749, 71], [3749, 3763], [3749, 1139], [3749, 4022], [3749, 707], [1449, 412], [1449, 2332], [1449, 3383], [2332, 1633], [2332, 2392], [2332, 3383], [297, 1795], [297, 2614], [297, 527], [297, 1410], [297, 256], [1718, -1], [1793, -1], [1839, 1691], [1839, 1325], [1839, 3305], [1691, 623], [1691, 4082], [1691, 690], [1691, 3305], [3460, 2314], [3460, 1934], [3460, 1504], [3460, 1871], [3460, 736], [3460, 2213], [2314, 1934], [2314, 2353], [2314, 18], [2314, 1788], [2314, 185], [2314, 1504], [1504, 2213], [1504, 2339], [1504, 185], [736, 1936], [736, 1871], [736, 2213], [1570, 2339], [1570, 185], [1570, 2255], [1570, 3011], [1570, 1793], [1570, 3044], [2339, 2255], [2339, 185], [185, 1788], [185, 3011], [2255, 3044], [1793, 719], [1793, 3011], [1793, 3044], [3542, 2659], [3542, 424], [3542, 428], [3542, 1703], [3542, 202], [3542, 871], [2659, 424], [2659, 871], [424, 428], [428, 1703], [871, 202], [1718, 2234], [1718, 2381], [1718, 4033], [966, 1101], [966, 3520], [966, 3858], [966, 2396], [966, 639], [3520, 3880], [3520, 3200], [3520, 2927], [3520, 1101], [3520, 639], [3515, 904], [3515, 2204], [3515, 3038], [1273, 1167], [1273, 2727], [1273, 3076], [1167, 3083], [1167, 3076], [519, 718], [519, 2280], [519, 3648], [519, 4038], [519, 1014], [2280, 3648], [2280, 2229], [2280, 1415], [2280, 1014], [1194, 1221], [1194, 1340], [1194, 2518], [1194, 468], [1194, 3609], [1194, 1646], [1221, 468], [1221, 1340], [1340, 2518], [2518, 1646], [2518, 2955], [2518, 3016], [468, 3609], [468, 2204], [3609, 2204], [3609, 4061], [3609, 1646], [3609, 734], [1646, 3793], [1646, 2955], [1646, 734], [3704, 3803], [3704, 1704], [3704, 2892], [1704, 1828], [1704, 2892], [1704, 2538], [1828, 383], [1828, 2301], [1828, 2538], [383, 2485], [383, 2538], [3991, 2396], [3991, 1688], [3991, 2914], [3991, 1860], [2396, 1101], [2396, 1860], [2396, 3493], [1860, 3484], [1860, 1688], [1860, 2805], [1860, 3493], [2335, 4014], [2335, 1984], [2335, 3395], [2335, 1173], [2335, 3181], [2415, 2977], [2415, 2885], [2415, 3395], [2415, 3181], [2415, 3401], [2415, 3427], [3401, 2885], [3401, 3204], [3401, 1912], [3401, 3427], [3401, 2024], [3782, 4082], [3782, 2376], [3782, 2673], [3782, 499], [2575, -1], [1885, -1], [3433, 3502], [3433, 744], [3433, 1774], [3433, 2441], [3433, 2080], [3433, 2966], [3502, 301], [3502, 744], [3502, 2000], [3502, 2923], [3502, 1774], [744, 2966], [744, 301], [1774, 2190], [1774, 2441], [1774, 2000], [1774, 4000], [2441, 2190], [2441, 2080], [2441, 1415], [2080, 1263], [2080, 2966], [2966, 1263], [2966, 711], [3445, 1026], [3445, 2985], [3445, 693], [3445, 3087], [3445, 711], [3445, 1263], [693, 2670], [693, 1026], [693, 711], [3087, 2705], [3087, 2985], [3087, 1263], [711, 1263], [1588, 1293], [1588, 1539], [1588, 4014], [1588, 1986], [1588, 511], [1588, 791], [1293, 2666], [1293, 1539], [1293, 511], [1293, 2285], [4014, 791], [4014, 1173], [4014, 1986], [1986, 1576], [1986, 511], [1977, 203], [1977, 3643], [1977, 3508], [1977, 2412], [1977, 549], [3508, 3067], [3508, 203], [3508, 2573], [3508, 1743], [3508, 2412], [2412, 2249], [2412, 1743], [2412, 549], [2249, 1743], [2249, 3678], [2249, 199], [1743, 3164], [1743, 2573], [1743, 199], [3164, 2573], [3164, 507], [3164, 2063], [3164, 199], [2475, 1453], [2475, 878], [2475, 1714], [2475, 1984], [2475, 4013], [3395, 2977], [3395, 3181], [3395, 1984], [3395, 4013], [1984, 4013], [1323, -1], [1323, 875], [1323, 2547], [1323, 3108], [1323, 70], [626, 3811], [626, 73], [626, 2152], [626, 271], [626, 4083], [626, 535], [1956, 2016], [1956, 3194], [1956, 2152], [1956, 1337], [2152, 3811], [2152, 3194], [2152, 535], [2152, 1337], [535, 4083], [535, 1874], [535, 977], [535, 1337], [3856, 2818], [3856, 139], [3856, 130], [3856, 1134], [3856, 2975], [557, -1], [557, 2747], [557, 1606], [557, 2842], [557, 3564], [301, 2923], [301, 1896], [301, 2884], [1896, 3025], [1896, 2884], [550, 3864], [550, 2038], [550, 3562], [550, 2595], [1515, 1140], [1515, 180], [1515, 1500], [1515, 520], [1515, 3930], [2006, -1], [2006, 1321], [2006, 2458], [2006, 2026], [2458, 435], [2458, 2026], [2458, 1], [2026, -1], [2026, 1], [718, 435], [718, 1444], [718, 3648], [718, 2832], [2095, 2229], [2095, 2705], [2095, 1619], [2095, 2787], [2095, 2832], [2095, 3648], [2229, 3648], [2229, 2705], [2705, 1619], [1619, 2890], [1619, 2787], [1619, 2863], [3648, 2832], [3643, -1], [3643, 343], [3643, 549], [3643, 203], [549, -1], [624, 2713], [624, 2988], [624, 3741], [624, 3676], [624, 940], [624, 1565], [1604, 275], [1604, 1844], [1604, 1565], [1604, 1369], [1604, 3741], [1604, 3178], [3741, 2988], [3741, 1842], [3741, 1565], [3741, 3178], [1565, 940], [1565, 2045], [1565, 1369], [1565, 3569], [851, 2635], [851, 321], [851, 1643], [851, 3653], [851, 252], [851, 2872], [1643, 171], [1643, 2635], [1643, 2620], [1643, 2872], [2199, 3986], [2199, 165], [2199, 3328], [2199, 2696], [2199, 1473], [2199, 628], [3986, 3328], [3986, 165], [165, 2696], [3328, 628], [2696, 1473], [992, 2488], [992, 1683], [992, 146], [992, 1682], [992, 462], [2488, 1133], [2488, 1683], [2488, 462], [1682, 146], [1682, 3094], [1682, 462], [1682, 3644], [1682, 1205], [462, 2998], [462, 3644], [3626, 278], [3626, 2847], [3626, 3870], [3626, 3925], [3626, 1481], [3626, 2029], [3094, 2029], [3094, 3925], [3094, 146], [3094, 1205], [3094, 797], [113, 3013], [113, 3288], [113, 1875], [113, 893], [113, 797], [113, 3925], [113, 2847], [3288, 3013], [3288, 3709], [3288, 797], [3288, 3431], [797, 3431], [797, 1205], [797, 3925], [3925, 2847], [3925, 2029], [2847, 278], [2847, 893], [2847, 303], [3454, -1], [2747, 3454], [2747, -1], [2747, 2842], [2747, 694], [2700, -1], [4002, 3347], [4002, 1784], [4002, 968], [4002, 3424], [4002, 997], [968, 997], [968, 12], [968, 3872], [968, 1784], [968, 2239], [1784, 3955], [1784, 281], [1784, 2239], [1275, 1606], [1275, 2842], [1275, 3971], [1275, 4032], [1275, 2239], [1275, 3872], [1606, 3564], [1606, 2842], [1606, 281], [1606, 2239], [2842, 694], [2842, 3971], [3971, 3717], [3971, 2165], [3971, 694], [3971, 4032], [4032, 3717], [4032, 3872], [2239, 281], [2239, 3872], [3872, 12], [1409, 572], [1409, 1511], [1409, 3923], [1409, 2351], [1409, 779], [572, 1775], [572, 25], [572, 779], [25, 1502], [25, 779], [3224, 2351], [3224, 3284], [3224, 2834], [3224, 2470], [3692, 1355], [3692, 1963], [3692, 4025], [3692, 2577], [3692, 478], [488, 2970], [488, 56], [488, 602], [488, 845], [488, 1677], [845, 2483], [845, 1677], [56, 1677], [56, 327], [56, 2970], [56, 3049], [56, 2218], [3227, 3201], [3227, 2555], [3227, 2711], [3227, 1133], [3227, 1550], [3227, 3532], [3201, 1589], [3201, 1550], [3201, 2555], [2555, 1532], [2555, 1782], [2555, 2711], [1133, 3532], [1133, 1683], [1133, 2711], [3532, 2992], [3532, 1550], [238, 2992], [238, 3717], [238, 1550], [238, 2165], [238, 1589], [238, 28], [2992, 1550], [2992, 3717], [3717, 2165], [1550, 1589], [1589, 28], [2218, 2644], [2218, 2083], [2218, 327], [2218, 3049], [2218, 1189], [2644, 1146], [2644, 2083], [2644, 1189], [3236, 1514], [3236, 1024], [3236, 2532], [3236, 2772], [3236, 2548], [3236, 90], [2548, 1165], [2548, 90], [2548, 3790], [2548, 2772], [1024, 739], [1024, 2391], [1024, 2772], [1024, 1514], [1024, 2960], [470, 1401], [470, 2738], [470, 3098], [470, 2057], [470, 1508], [470, 1360], [1623, 2100], [1623, 1129], [1623, 3998], [1623, 3723], [1623, 2826], [1129, 2640], [1129, 2502], [1129, 2100], [1129, 4004], [2640, 226], [2640, 2502], [2640, 1412], [2640, 4004], [2767, 227], [2767, 3883], [2767, 1439], [2767, 2297], [2767, 1347], [2767, 2825], [227, 3883], [227, 1347], [2201, 2917], [2201, 3066], [2201, 3491], [2201, 3251], [2201, 60], [2201, 1398], [3883, 2292], [3883, 2297], [3883, 400], [3066, 400], [3066, 2297], [3066, 2917], [3066, 3491], [3066, 3764], [400, 1950], [400, 2292], [400, 2297], [400, 3764], [3343, 1165], [3343, 126], [3343, 3764], [3343, 3491], [3343, 2568], [3343, 2845], [1165, 3790], [1165, 126], [1165, 90], [1165, 2845], [3764, 1950], [3764, 126], [3764, 3491], [3491, 3251], [3491, 2568], [2001, 537], [2001, 1174], [2001, 886], [2001, 3975], [2001, 4037], [2001, 1895], [886, 563], [886, 724], [886, 3079], [886, 3975], [886, 1895], [2917, 2297], [2917, 2625], [2917, 60], [2917, 3530], [2297, 1439], [2297, 3530], [3546, 2258], [3546, 1574], [3546, 118], [3546, 793], [3546, 737], [3546, 3385], [737, 514], [737, 793], [737, 2309], [737, 3385], [2227, 1542], [2227, 2989], [2227, 481], [2989, 2292], [2989, 481], [2292, 1950], [2292, 481], [1950, 481], [1950, 126], [1950, 66], [126, 3790], [126, 66], [481, 1542], [481, 66], [3538, 1734], [3538, 1542], [3538, 66], [3538, 3790], [3538, 2772], [3538, 739], [1734, 739], [1734, 1542], [1542, 66], [66, 3790], [3790, 2772], [2772, 739], [739, 2391], [3889, 3512], [3889, 2035], [3889, 3610], [3889, 3220], [3889, 269], [3889, 1276], [2472, 173], [2472, 2714], [2472, 3283], [2472, 3551], [188, 699], [188, 391], [188, 1985], [188, 3807], [1590, 1162], [1590, 1481], [1590, 2029], [1590, 146], [1590, 1683], [1590, 2711], [1162, 866], [1162, 1481], [1162, 1782], [1162, 2711], [1481, 3870], [1481, 2029], [2029, 146], [146, 1683], [1683, 2711], [2711, 1782], [1532, 1782], [1532, 298], [1532, 3026], [1782, 866], [1782, 3026], [1795, 3897], [1795, 2561], [1795, 1410], [1795, 2614], [1795, 2177], [2614, 3258], [2614, 2389], [2614, 2177], [2527, 3417], [2527, 3146], [2527, 2072], [2527, 1689], [2527, 2651], [1243, 3789], [1243, 1865], [1243, 3258], [1243, 2389], [1243, 249], [3258, 2389], [3258, 249], [1797, 1962], [1797, 1554], [1797, 1257], [1797, 1090], [1797, 2128], [1257, 2128], [1257, 1479], [1257, 1554], [1257, 2157], [1257, 2489], [103, 1187], [103, 2631], [103, 1298], [103, 94], [103, 1088], [103, 3629], [1187, 3922], [1187, 94], [1187, 2631], [2631, 3133], [2631, 1298], [249, 3789], [249, 1124], [249, 3020], [249, 3679], [1124, 186], [1124, 3020], [1124, 476], [186, 3944], [186, 476], [3789, 1865], [3789, 1027], [3789, 3679], [3789, 3483], [2781, 1169], [2781, 3998], [2781, 3960], [2781, 3296], [2781, 1361], [441, 1208], [441, 772], [441, 2826], [441, 3662], [441, 3998], [441, 1361], [3998, 2826], [3998, 1361], [1406, 1730], [1406, 1746], [1406, 2987], [1406, 2876], [1406, 1127], [1406, 1366], [1730, 265], [1730, 1746], [1730, 2084], [1730, 1127], [1746, 1366], [1746, 265], [1746, 213], [2876, 2987], [2876, 1127], [3524, 2618], [3524, 3620], [3524, 213], [3524, 3442], [2099, 20], [2099, 804], [2099, 2388], [2099, 1949], [2671, 2800], [2671, 1225], [2671, 3442], [2671, 986], [2671, 2618], [2671, 1949], [1225, 2800], [1225, 116], [1225, 2388], [1225, 1949], [2388, 2416], [2388, 116], [2388, 1949], [908, 2054], [908, 2153], [908, 3589], [908, 414], [908, 2393], [908, 3936], [1048, 1256], [1048, 3801], [1048, 479], [1048, 2481], [1048, 1240], [1256, 3369], [1256, 3363], [1256, 1240], [1256, 3801], [3801, 479], [1240, 3363], [1240, 2481], [1240, 2898], [1240, 1553], [2819, 3065], [2819, 1155], [2819, 842], [2819, 2188], [2819, 3933], [2819, 2321], [3933, 2188], [3933, 770], [3933, 245], [3933, 669], [3933, 2321], [3632, 2374], [3632, 3035], [3632, 679], [3632, 3369], [3632, 2634], [3632, 525], [3035, 2374], [3035, 642], [3035, 2041], [3035, 2951], [3035, 679], [3369, 525], [3369, 3363], [3369, 679], [1267, 2374], [1267, 489], [1267, 2634], [1267, 3881], [1267, 3136], [1267, 3291], [2374, 2634], [2374, 489], [2374, 642], [489, 3881], [489, 2150], [489, 3776], [489, 642], [2987, 1366], [2987, 3135], [2987, 1270], [3135, 1192], [3135, 3364], [3135, 1270], [852, 2052], [852, 2320], [852, 3314], [852, 548], [938, 1706], [938, 2052], [938, 1440], [1706, 1366], [1706, 1440], [1366, 1270], [1366, 1440], [1268, 1553], [1268, 2898], [1268, 2526], [1268, 3323], [1268, 253], [1268, 3163], [873, 3363], [873, 679], [873, 2041], [873, 1553], [873, 3959], [873, 2215], [873, 3163], [3363, 679], [3363, 1553], [679, 2041], [2041, 2951], [2041, 3405], [2041, 2215], [1553, 3163], [1553, 2898], [3163, 3959], [3163, 2909], [3163, 2526], [170, 1427], [170, 1526], [170, 804], [170, 2618], [170, 3620], [170, 1949], [1427, 1526], [1427, 3620], [1526, 2487], [1526, 804], [804, 20], [804, 2487], [804, 1949], [2618, 1949], [2618, 3620], [2618, 3442], [479, 2481], [479, 1901], [479, 2733], [1901, 2675], [1901, 2113], [1901, 1137], [1901, 2733], [713, 2260], [713, 4057], [713, 1438], [713, 802], [713, 3052], [713, 1562], [1438, 4057], [1438, 1562], [802, 3898], [802, 3052], [802, 1069], [802, 2260], [802, 2542], [1205, 3431], [1205, 3644], [1205, 2151], [793, 118], [793, 514], [793, 448], [282, 118], [282, 86], [282, 3013], [282, 448], [282, 2912], [282, 3709], [118, 448], [118, 2258], [118, 86], [3013, 1875], [3013, 86], [3013, 3709], [727, 514], [727, 40], [727, 1690], [448, 514], [448, 2912], [448, 1690], [514, 1690], [1690, 40], [1690, 2912], [1690, 3055], [40, 75], [40, 3055], [1709, 291], [1709, 2247], [1709, 3302], [1709, 3854], [1709, 477], [1709, 1631], [3854, 2247], [3854, 477], [477, 1631], [477, 2865], [477, 3455], [3302, 1631], [3302, 291], [3302, 2216], [3302, 1781], [1185, 3932], [1185, 357], [1185, 1618], [1185, 2931], [1185, 2507], [1185, 3989], [1618, 2931], [1618, 357], [2931, 3389], [2931, 2507], [2507, 896], [2507, 3989], [1577, 4011], [1577, -1], [1577, 1042], [1577, 3724], [1577, 3719], [3724, 3955], [3724, 1042], [3724, 3719], [281, 3955], [281, 3564], [281, 2840], [3955, 1042], [3955, 2840], [1246, 3389], [1246, 1817], [1246, 3029], [1246, 2508], [1246, 3396], [1246, 1446], [3389, 1817], [3389, 3396], [1817, 2400], [1817, 3198], [1817, 3029], [3396, 1446], [1446, 534], [1446, 3788], [1446, 2508], [1740, 3029], [1740, 3424], [1740, 3347], [1740, 1973], [1740, 2508], [1740, 3539], [3029, 3198], [3029, 3424], [3029, 2508], [3424, 997], [3424, 3198], [3424, 3347], [3347, 1973], [1973, 3539], [1973, 1952], [2508, 3788], [2508, 3539], [3539, 3788], [3539, 1662], [3539, 1952], [1052, 1608], [1052, 1032], [1052, 3775], [1052, 524], [1052, 689], [3775, 2350], [3775, 689], [3775, 2520], [463, 3549], [463, 2812], [463, 2105], [463, 3182], [463, 4060], [463, 767], [1805, 2399], [1805, 193], [1805, 1669], [1805, 1150], [1805, 2295], [3292, 2498], [3292, 1324], [3292, 2173], [3292, 1881], [3292, 1022], [3292, 230], [1881, 3380], [1881, 1022], [1881, 2173], [1881, 3795], [1881, 2182], [3795, 2399], [3795, 1150], [3795, 47], [3795, 3380], [3795, 2182], [2399, 1150], [2399, 3275], [2399, 2182], [1925, 926], [1925, 2802], [1925, 317], [1925, 2043], [1925, 1131], [1925, 131], [2140, 2498], [2140, 1022], [2140, 926], [2140, 3549], [2140, 2812], [2140, 3116], [2498, 1022], [2498, 3665], [2498, 2812], [2498, 1324], [1022, 3380], [1022, 3116], [926, 317], [926, 3549], [926, 2802], [926, 3116], [3549, 767], [3549, 317], [3549, 2812], [2812, 3182], [2812, 3665], [147, 2736], [147, 1842], [147, 2988], [147, 2697], [147, 277], [147, 1428], [2988, 1842], [2988, 2713], [2988, 1428], [3129, 446], [3129, 2563], [3129, 230], [3129, 2173], [3129, 3275], [3129, 2182], [230, 1324], [230, 1582], [230, 2184], [230, 2173], [230, 2563], [2173, 2182], [3275, 446], [3275, 2182], [1879, 2563], [1879, 1941], [1879, 446], [1879, 3207], [1879, 3352], [1879, 1674], [2563, 2184], [2563, 1941], [2563, 446], [446, 1674], [1674, 1916], [1674, 3352], [1674, 1441], [1764, 2584], [1764, 92], [1764, 3162], [1764, 3779], [1764, 348], [1764, 3962], [106, 987], [106, 883], [106, 1179], [106, 3165], [106, 1216], [3165, 1179], [3165, 3162], [3165, 3779], [3165, 775], [3165, 1216], [3397, 775], [3397, 3779], [3397, 348], [3397, 1941], [3397, 2184], [3397, 552], [775, 1216], [775, 3207], [775, 1941], [775, 3779], [3779, 3162], [3779, 348], [348, 92], [348, 552], [1941, 3207], [1941, 2184], [2184, 1582], [2184, 552], [552, 746], [552, 92], [552, 1582], [3380, 47], [3380, 3116], [3380, 1117], [3116, 2802], [3116, 1117], [1086, -1], [1513, -1], [1513, 1331], [1513, 392], [1513, 2722], [172, -1], [1699, 1523], [1699, 70], [1699, 3108], [1699, 2893], [1699, 392], [1699, 2722], [3108, 392], [3108, -1], [3108, 70], [392, 2722], [392, -1], [2722, 2893], [2722, 3840], [4044, 2124], [4044, 3862], [4044, 3091], [4044, 2225], [4044, 3979], [4044, 3522], [2124, 2311], [2124, 1047], [2124, 2677], [2124, 3979], [2124, 3862], [3862, 785], [3862, 3091], [3862, 7], [3862, 2311], [3091, 785], [3091, 1531], [3091, 3522], [2311, 2698], [2311, 1047], [2311, 7], [2311, 566], [2801, 172], [2801, 175], [2801, 1544], [2801, 2143], [2801, 785], [2801, 7], [172, 175], [172, 1544], [172, 1594], [175, 2143], [175, 949], [1544, 1594], [1544, 785], [2143, 566], [2143, 7], [2143, 4064], [2143, 949], [785, 7], [7, 566], [1086, 2322], [1086, 367], [1086, 24], [1086, 2019], [2192, -1], [949, -1], [949, 4064], [949, 2192], [367, -1], [232, 2674], [232, 745], [232, 1388], [232, 1647], [232, 3712], [232, 904], [2674, 745], [2674, 1036], [2674, 1647], [745, 1388], [1388, 904], [3712, 1647], [3712, 2927], [3712, 3038], [3712, 904], [3712, 3880], [904, 3038], [651, 1433], [651, 3356], [651, 2833], [651, 3575], [651, 3303], [651, 437], [1480, 2256], [1480, 3780], [1480, 2512], [1480, 3153], [136, 799], [136, 520], [136, 2425], [3419, 3983], [3419, 4020], [3419, 299], [3419, 3581], [3983, 1634], [3983, 3864], [3983, 459], [3983, 3581], [4020, 799], [4020, 764], [4020, 299], [4020, 899], [764, 799], [764, 899], [764, 2883], [764, 2012], [764, 668], [799, 2425], [799, 668], [1355, 545], [1355, 1963], [1355, 3550], [1355, 1051], [1139, 71], [1139, 674], [1139, 1830], [1825, 17], [1825, 2510], [1825, 3573], [1825, 3381], [1825, 1700], [1825, 574], [2510, 17], [2510, 510], [2510, 3381], [3381, 2646], [3381, 1700], [1700, 574], [1700, 316], [1700, 2646], [1700, 1762], [2608, 439], [2608, 2859], [2608, 1855], [2608, 1186], [2608, 1371], [2608, 1557], [1642, 1963], [1642, 3550], [1642, 1559], [1642, 2423], [1642, 123], [1642, 3311], [1963, 3550], [1963, 2577], [1963, 123], [545, 1051], [545, 1827], [545, 3101], [545, 604], [1551, 480], [1551, 1954], [1551, 4006], [1551, 1827], [1551, 3073], [1551, 1857], [1954, 4025], [1954, 3457], [1954, 480], [1954, 1827], [1827, 604], [1827, 3073], [3922, 94], [3922, 1630], [3922, 1545], [3922, 3203], [1630, 3861], [1630, 3203], [3861, 3966], [3861, 3203], [2502, 226], [2502, 1169], [2502, 508], [3080, 3284], [3080, 2418], [3080, 1775], [3080, 1549], [3080, 2708], [3080, 1735], [3284, 2418], [3284, 1775], [2418, 1549], [1775, 2708], [1549, 1735], [2708, 1735], [2495, 3525], [2495, 38], [2495, 2061], [2495, 2209], [2495, 1816], [2495, 3340], [3525, 38], [3525, 2061], [38, 2209], [2061, 1816], [2209, 1075], [2209, 3340], [3250, 963], [3250, 645], [3250, 3187], [3250, 2868], [3250, 1920], [3250, 0], [3214, 1725], [3214, 2116], [3214, 2111], [3214, 611], [1725, 1859], [1725, 611], [1859, 2645], [1859, 786], [1859, 611], [1239, 862], [1239, 2035], [1239, 3283], [1239, 3512], [1239, 3551], [1239, 95], [2035, 3512], [2035, 3306], [2035, 862], [2035, 1276], [3512, 3610], [3512, 21], [3512, 95], [3551, 173], [3551, 95], [3551, 3283], [95, 21], [95, 3398], [95, 173], [3392, 1310], [3392, 862], [3392, 915], [3392, 3283], [3392, 2714], [3392, 2465], [1310, -1], [1310, 3306], [1310, 862], [1310, 915], [862, 3306], [862, 3283], [915, 2465], [3283, 2714], [2714, 2465], [1866, -1], [1988, -1], [1988, 3147], [1988, 1866], [1988, 2598], [1866, 2598], [1866, 2604], [1866, 1063], [1494, 2264], [1494, 3765], [1494, 3878], [1494, 467], [1494, 1430], [1494, 3796], [503, 2027], [503, 3447], [503, 2813], [503, 1787], [503, 1307], [503, 1157], [3918, -1], [1430, -1], [1430, 467], [1430, 3878], [1430, 458], [2921, 201], [2921, 310], [2921, 2757], [2921, 368], [2921, 266], [3461, 3265], [3461, 3718], [3461, 1767], [3461, 3668], [3461, 2661], [3461, 2217], [2217, 2661], [2217, 3463], [2217, 3718], [2217, 205], [2217, 1733], [826, 2721], [826, 1719], [826, 2413], [826, 3492], [826, 22], [826, 1289], [3492, 3085], [3492, 957], [3492, 4054], [3492, 1719], [3492, 1289], [3213, 3085], [3213, 4054], [3213, 342], [3213, 805], [3213, 3781], [3213, 678], [3085, 4054], [3085, 3234], [3085, 3781], [3085, 957], [805, 1099], [805, 2557], [805, 342], [805, 678], [678, 2557], [678, 204], [678, 1224], [678, 3903], [678, 3781], [2904, 2081], [2904, 336], [2904, 1289], [2904, 2096], [2904, 2198], [2904, 22], [1289, 22], [1289, 2081], [1289, 957], [2198, 558], [2198, 22], [2198, 2864], [2198, 2096], [22, 558], [22, 2413], [957, 2081], [957, 3234], [957, 3582], [3903, 1224], [3903, 913], [3903, 3781], [3903, 1660], [3781, 3234], [3781, 1660], [342, 1099], [342, 1803], [342, 4054], [342, 1100], [4054, 1719], [4054, 1100], [1719, 3847], [1719, 2721], [1719, 1100], [836, -1], [1948, -1], [347, 3209], [347, 3014], [347, 1851], [347, 971], [1851, 579], [1851, 971], [579, 2316], [579, 971], [3359, 2398], [3359, 1391], [3359, 3846], [3359, 3641], [3359, 1350], [2610, 769], [2610, 1432], [2610, 3818], [2610, 2701], [1432, 2712], [1432, 216], [1432, 769], [1432, 1904], [1432, 2701], [3818, 2398], [3818, 2701], [3906, 2712], [3906, 216], [3906, 1552], [3906, 3624], [3906, 3742], [3906, 1698], [3742, 3624], [3742, 1698], [1698, 1552], [1399, 315], [1399, 251], [1399, 57], [251, 769], [251, 57], [769, 1904], [769, 57], [1552, 216], [1552, 84], [1552, 2655], [84, 725], [84, 2655], [216, 2712], [216, 1904], [216, 2655], [2404, 2852], [2404, 3471], [2404, 3730], [1702, 3487], [1702, 3426], [1702, 2637], [1702, 2597], [1702, 1338], [1702, 1571], [2637, 2794], [2637, 3426], [2637, 2597], [2637, 344], [2637, 3001], [2305, 48], [2305, 847], [2305, 3671], [2305, 2422], [2305, 37], [2305, 682], [48, 847], [48, 37], [847, 2422], [3671, 1434], [3671, 2422], [3671, 682], [2422, 1434], [2422, 1548], [37, 682], [1548, 3677], [1548, 1434], [1548, 4055], [1434, 3495], [1434, 4055], [1654, 3677], [1654, 1563], [1654, 3421], [1654, 3834], [1654, 4055], [1654, 1164], [3677, 4055], [3677, 1563], [3421, 1393], [3421, 1488], [3421, 3571], [3421, 1164], [3421, 3834], [4055, 3495], [4055, 3834], [3943, 1951], [3943, 229], [3943, 2911], [3943, 3920], [1951, 3920], [1951, 3571], [1951, 660], [1951, 3792], [3571, 1164], [3571, 1488], [3571, 3920], [3571, 3792], [2362, 2144], [2362, 3173], [2362, 3607], [2144, 885], [2144, 3607], [974, 917], [974, 115], [974, -1], [974, 3277], [974, 1482], [1975, 1824], [1975, 2046], [1975, 2480], [1975, 2431], [1975, 3993], [3120, 3534], [3120, 1754], [3120, 1567], [1754, 330], [1754, 1567], [1890, 777], [1890, -1], [1890, 2882], [1890, 330], [1890, 1567], [777, -1], [777, 330], [330, 1567], [2924, 236], [2924, 2471], [2924, 1055], [2924, 2632], [2924, 115], [2471, 236], [2471, 1055], [3014, 3778], [3014, 3209], [3014, 1396], [1064, 2945], [1064, 2758], [1064, 3152], [1064, 3642], [1064, 2315], [3877, 3791], [3877, 3650], [3877, 421], [3650, 1768], [3650, 1199], [3650, 421], [1768, 3247], [1768, 1199], [1768, 450], [494, 3642], [494, 3152], [494, 1396], [494, 3778], [494, 3247], [494, 2643], [3642, 2315], [3642, 2243], [3642, 450], [3642, 3152], [3642, 3247], [3152, 1396], [3152, 93], [3152, 2758], [1396, 3778], [1396, 3209], [1396, 93], [3778, 2643], [3247, 450], [3247, 2643], [1087, -1], [1087, 1824], [1087, -1], [2160, -1], [2160, 3541], [2160, 644], [2160, 2296], [2160, 823], [3541, 2296], [3541, -1], [2296, 823], [823, 3750], [823, 644], [1195, -1], [3800, 177], [3800, 1807], [3800, -1], [3800, 778], [3800, 1722], [778, 1722], [778, 2861], [778, 839], [778, 546], [778, 177], [1722, -1], [1722, 2861], [1461, 1587], [1461, 2452], [1461, 4069], [3608, 1456], [3608, 1790], [3608, 52], [3608, 3586], [3608, 3919], [3608, 4063], [1456, 4063], [1456, 1790], [1790, 52], [3919, 19], [3919, 3586], [3919, 4063], [2965, 3660], [2965, 2658], [2965, 2073], [3713, 2720], [3713, 646], [3713, 290], [3713, 178], [3713, 182], [3713, 2967], [2720, 1980], [2720, 646], [2720, 3578], [2720, 331], [2720, 2967], [178, 1568], [178, 3476], [178, 3314], [178, 182], [178, 290], [182, 548], [182, 3314], [182, 1447], [182, 2967], [2967, 1447], [2967, 3332], [2967, 3578], [1081, 2084], [1081, 1587], [1081, 1232], [1081, 323], [1971, -1], [1587, 4069], [1587, 323], [1587, 1687], [2861, 839], [2861, 3945], [2861, 1089], [3945, 3842], [3945, 1089], [2814, 525], [2814, 2634], [2814, 3291], [2814, 1969], [2814, 20], [2814, 2487], [525, 1969], [525, 2634], [2634, 3291], [3291, 20], [3291, 3136], [1969, 2487], [20, 2487], [3547, 1423], [3547, 3574], [3547, 3617], [3547, 200], [3547, 848], [3547, 3881], [3547, 3136], [1423, 2540], [1423, 200], [1423, 2212], [1423, 3574], [3574, 2416], [3574, 2212], [3574, 3617], [3617, 3136], [848, 632], [848, 200], [848, 2150], [848, 1541], [848, 3881], [3881, 2150], [3881, 3136], [3602, 2662], [3602, 733], [3602, 1826], [3602, 153], [241, 3100], [241, 1561], [241, 3554], [241, 3497], [241, 3824], [2379, 1978], [2379, 2852], [2379, 267], [274, 2270], [274, 97], [274, 860], [2270, 3773], [2270, 344], [2270, 3001], [2270, 860], [3001, 2597], [3001, 1437], [3001, 344], [3001, 860], [2331, 212], [2331, 1254], [2331, 2334], [1212, 625], [1212, 1389], [1212, 352], [1212, 2494], [841, 3904], [841, 2947], [841, 2699], [841, 3034], [841, 2386], [2947, 3904], [2947, 2699], [2699, 3034], [2699, 2662], [2699, 4095], [3034, 3438], [3034, 2386], [1492, 856], [1492, 753], [1492, 2531], [1492, 3904], [1492, 2386], [1492, 26], [2531, 753], [2531, 3904], [3904, 2386], [2386, 3438], [2386, 26], [1854, 3313], [1854, 3715], [1854, 2417], [3715, 1285], [3715, 350], [3715, 3594], [3715, 2417], [350, 3594], [350, 3819], [350, 2020], [350, 2417], [2417, 2020], [2417, 3313], [2417, 370], [3528, 1114], [3528, 2902], [3528, 3915], [1114, 3915], [1114, 3362], [1114, 1282], [3307, 3177], [3307, 1546], [3307, 2918], [85, 3177], [85, 790], [85, 2918], [3177, 2918], [2069, 3046], [2069, 888], [2069, 3379], [888, 2777], [888, 3379], [2777, 4073], [2777, 3543], [2777, 3379], [2457, 1285], [2457, 3594], [2457, 3888], [2457, 2607], [2457, 980], [2457, 3543], [1285, 3594], [1285, 3888], [3594, 2607], [3888, 980], [2607, 3543], [980, 1041], [980, 4073], [980, 3543], [3543, 4073], [82, 2253], [82, 2881], [82, 2499], [82, 244], [82, 2543], [82, 1783], [2253, 2543], [2253, 2881], [2499, 244], [2499, 1783], [2543, 1783], [2055, 3612], [2055, 233], [2055, 506], [2055, 2129], [2055, 1747], [2055, 2301], [233, 160], [233, 3612], [233, 506], [506, 2301], [1747, 2301], [1747, 2129], [1145, 167], [1145, 2853], [1145, 1116], [3237, 187], [3237, 167], [3237, 1116], [167, 1116], [3785, 1981], [3785, 3387], [3785, 427], [1786, 196], [1786, 433], [1786, 1981], [1786, -1], [1786, 427], [1981, -1], [1981, 427], [3403, 1832], [3403, 3256], [3403, 433], [3403, 196], [3403, 1062], [3403, 1381], [1012, 1062], [1012, 1147], [1012, 1381], [1062, 3256], [1062, 1381], [2585, 1057], [2585, 2509], [2585, 4], [2585, 532], [2585, 35], [2585, 2175], [1057, 2509], [1057, 532], [2509, 4], [4, 2175], [2175, 2762], [2175, 35], [532, 1115], [532, 35], [532, 1000], [35, 2762], [35, 1000], [2762, 3255], [2762, 1000], [364, 3086], [364, 2276], [364, 260], [229, 2289], [229, 3192], [229, 2938], [2289, 1928], [2289, 2938], [2289, 2360], [2289, 3565], [1942, 829], [1942, 360], [1942, 3115], [2077, 472], [2077, 2039], [2077, 2484], [2077, 4015], [2077, 755], [2077, 3468], [4015, 923], [4015, 755], [4015, 2484], [3575, 2833], [3575, 3319], [3575, 437], [3575, 1887], [3575, 2193], [292, 3319], [292, 2039], [292, 472], [292, 2193], [292, 349], [292, 4031], [658, 1897], [658, 849], [658, 3143], [658, 2008], [658, 567], [658, 1763], [3716, 1897], [3716, 3597], [3716, 1887], [3716, 1763], [3716, 349], [3716, 2193], [1763, 1897], [1763, 567], [1763, 4031], [1763, 349], [349, 4031], [349, 2193], [2193, 3319], [2193, 1887], [3832, 449], [3832, 2361], [3832, 389], [449, 999], [449, 544], [449, 748], [449, 389], [4031, 472], [4031, 567], [4031, 3394], [2484, 748], [2484, 472], [2484, 3394], [748, 389], [748, 3394], [472, 2039], [472, 3394], [1478, 2493], [1478, 1238], [1478, 234], [1796, 1393], [1796, 3834], [1796, 3495], [1796, 1058], [1796, 3540], [1796, 3849], [3834, 3495], [3834, 1393], [3495, 3849], [3849, 3852], [3849, 3540], [3540, 3852], [3540, 1058], [3540, 220], [3852, 155], [3852, 220], [819, 3758], [819, 189], [819, 1346], [819, 833], [819, 1794], [1524, 2773], [1524, 2195], [1524, 2482], [1524, 1884], [1302, 1327], [1302, 268], [1302, 1970], [1970, 1327], [1970, 1188], [1970, 440], [1970, 268], [1970, 2291], [1970, 861], [1327, 3735], [1327, 861], [3735, 3329], [3735, 861], [2232, 3069], [2232, 1575], [2232, 1927], [2232, 1244], [2232, 1894], [2232, 4028], [220, 155], [220, 2530], [220, 1575], [220, 1058], [220, 4028], [2888, 3118], [2888, 1244], [2888, 3069], [2888, 2911], [2888, 3580], [2888, 496], [3920, 2911], [3920, 1488], [3920, 496], [2911, 3580], [2911, 496], [2427, 1972], [2427, 161], [2427, 726], [161, 2357], [161, 726], [2392, 3383], [2392, 328], [2392, 1633], [2392, 969], [2392, 3613], [1204, 3128], [1204, 3763], [1204, 707], [1204, 1633], [1204, 3777], [1204, 969], [3128, 702], [3128, 1633], [3128, 3763], [3763, 702], [3763, 71], [3763, 707], [707, 4022], [707, 3777], [1633, 969], [969, 3613], [969, 3810], [969, 3777], [3383, 412], [3383, 328], [3383, 3231], [412, 235], [412, 3231], [235, 527], [235, 3231], [527, 3231], [527, 256], [527, 3269], [3231, 328], [3231, 3269], [719, 3011], [719, -1], [719, 2279], [2279, -1], [2381, -1], [1968, -1], [2732, 4061], [2732, 2204], [2732, 3038], [2732, 3384], [2732, 3200], [2732, 3880], [4061, 2204], [4061, 734], [4061, 3384], [2204, 3038], [3038, 3880], [3200, 3384], [3200, 3012], [3200, 3880], [3200, 639], [3880, 2927], [2442, 1313], [2442, 263], [2442, 2428], [2442, 1138], [2442, 1319], [263, 1313], [263, 3484], [263, 2067], [263, 1138], [263, 2805], [1138, 1823], [1138, 1319], [1138, 2067], [3484, 2805], [3484, 1688], [3484, 1313], [3484, 3298], [923, 999], [923, 1688], [923, 3298], [1688, 3298], [2428, 1319], [2428, 1313], [2428, 2387], [2428, 3845], [2428, 1759], [2065, 3845], [2065, 782], [2065, 1759], [3845, 2387], [3845, 1759], [2682, 2524], [2682, 1453], [2682, 3076], [2682, 3083], [2682, 740], [2524, 1453], [2524, 740], [1453, 878], [1453, 3076], [3076, 3083], [3076, 878], [3076, 2727], [3083, 740], [1415, 1014], [1415, 2190], [1415, 1616], [776, 1014], [776, 4038], [776, 2635], [776, 2082], [776, 1616], [776, 171], [1014, 4038], [1014, 1616], [4038, 171], [2635, 2082], [2635, 321], [2635, 171], [3793, 2955], [3793, 734], [3793, 1694], [3793, 2283], [3793, 3270], [734, 1694], [734, 3384], [734, 1265], [3384, 3012], [3384, 1265], [1694, 3270], [1694, 824], [1694, 1265], [1694, 2676], [1265, 3012], [1265, 1593], [1265, 2676], [2538, 2892], [2538, 2485], [2538, 30], [1283, 1407], [1283, 1703], [1283, 2445], [1283, 202], [1283, 3204], [1283, 2885], [1703, 202], [1703, 1407], [202, 3204], [3204, 1912], [3204, 2885], [2885, 2977], [2885, 2445], [1647, 2927], [1647, 1036], [1647, 2891], [1101, 2927], [1101, 3493], [1101, 2891], [2927, 2891], [1912, 1936], [1912, 2024], [1912, 215], [2353, 4085], [2353, 1934], [2353, 18], [2353, 1095], [2353, 2748], [1885, 3678], [1885, 2575], [1885, 4062], [3653, 1707], [3653, 252], [3653, 321], [3653, 3348], [3653, 2268], [321, 2082], [321, 1033], [321, 2268], [2985, 2862], [2985, 1026], [2985, 2770], [2285, 2666], [2285, 1906], [2285, 416], [2285, 511], [2285, 311], [511, 1576], [511, 311], [1576, 832], [1576, 311], [3274, 3067], [3274, 2573], [3274, 2666], [3274, 1906], [3274, 3350], [3274, 507], [2573, 3067], [2573, 507], [2666, 1906], [2666, 507], [1906, 416], [1906, 2197], [1906, 3350], [3067, 3350], [3067, 203], [3067, 561], [203, 2932], [203, 343], [203, 561], [2932, 3816], [2932, 343], [2932, 3245], [2932, 3572], [2932, 561], [2890, 2863], [2890, 2787], [2890, 935], [2890, 1625], [2890, 3754], [3572, 3816], [3572, 3912], [3572, 1625], [3572, 3245], [3572, 3754], [1203, 2863], [1203, 2862], [1203, 2197], [1203, 3754], [1203, 3245], [1203, 3350], [1203, 561], [2863, 2862], [2863, 3754], [2862, 2770], [2862, 2197], [2197, 2770], [2197, 416], [2197, 3350], [3754, 1625], [3754, 3245], [3245, 561], [3350, 561], [1472, 1572], [1472, 2521], [1472, 4062], [1472, 3678], [1472, 199], [1472, 2063], [3678, 4062], [3678, 199], [199, 2063], [2063, 1572], [2063, 1666], [569, 4013], [569, 1714], [569, 30], [569, 2445], [569, 2977], [569, 2485], [569, 1407], [4013, 1714], [4013, 2977], [2445, 2977], [2445, 1407], [2485, 30], [2485, 1407], [1713, 875], [1713, 2547], [1713, 3827], [1713, 3555], [1713, 300], [1713, 3507], [73, 271], [73, 2906], [73, 3811], [73, 248], [73, 3093], [73, 2395], [3891, 1952], [3891, 3719], [3891, 2365], [3891, 4021], [3891, 388], [3891, 4011], [1952, 388], [1952, 1662], [1952, 3719], [3719, 4011], [3788, 534], [3788, 1662], [3788, 2062], [534, 2324], [534, 2062], [1874, 977], [1874, 2384], [1874, 2683], [1874, 4083], [1874, 588], [1874, 2962], [996, 2086], [996, 130], [996, 2016], [996, 1337], [996, 977], [2086, 1134], [2086, 130], [2086, 2384], [2086, 977], [2086, 168], [130, 2016], [130, 1134], [2016, 1337], [1337, 977], [977, 2384], [741, 1724], [741, 425], [741, 3840], [741, 2818], [741, 2975], [741, 3722], [3840, 2893], [3840, 3722], [875, 300], [875, 70], [875, 2547], [875, 3039], [70, 1523], [70, 3039], [2275, 2136], [2275, 2230], [2275, 2716], [2275, 1083], [2275, 378], [2275, 1944], [3025, 285], [3025, 2884], [3025, 2222], [1500, 180], [1500, 620], [1500, 3930], [1500, 1080], [1500, 661], [639, 3858], [639, 3012], [639, 1893], [3012, 1593], [3012, 1893], [3858, 287], [3858, 1893], [3858, 3293], [755, 3468], [755, 2914], [755, 754], [2914, 287], [2914, 754], [287, 3293], [287, 3901], [287, 754], [3319, 2833], [3319, 2039], [3319, 3358], [2039, 3468], [2039, 3358], [2833, 1433], [2833, 1999], [2833, 3358], [3816, 3912], [3816, -1], [3816, 343], [343, -1], [1369, 275], [1369, 3569], [1369, 2824], [2294, 2736], [2294, 1842], [2294, 863], [2294, 3178], [2294, 2953], [2294, 2685], [1842, 2736], [1842, 3178], [3178, 2953], [3178, 1844], [2953, 1844], [2953, 378], [2953, 2716], [2953, 2685], [1281, 1669], [1281, 1441], [1281, 2556], [1281, 1597], [1441, 1916], [1441, 270], [1441, 1597], [3415, 1916], [3415, 541], [3415, 2686], [3415, 3676], [3415, 270], [3415, 940], [1916, 270], [1916, 541], [1916, 3352], [270, 2045], [270, 940], [270, 1597], [940, 3676], [940, 2045], [3037, -1], [3037, 225], [3037, 768], [3037, 398], [3037, 1315], [1252, 398], [1252, 768], [1252, 3585], [1252, 2870], [1252, 3646], [1252, 2420], [398, -1], [398, 768], [398, 2420], [2820, -1], [1321, -1], [1321, 1602], [1321, 2820], [366, 1815], [366, 474], [366, 1829], [366, 3109], [366, 2287], [1829, 2528], [1829, 1931], [1829, 1617], [1829, 3109], [1829, 1913], [1829, 474], [3109, 3183], [3109, 2021], [3109, 1617], [3109, 2287], [2697, 191], [2697, 3], [2697, 277], [2697, 2736], [2697, 3450], [2736, 863], [2736, 942], [2736, 3450], [1815, 2474], [1815, 3], [1815, 474], [1815, 2287], [1815, 1065], [3450, 3498], [3450, 942], [3450, 3], [3450, 1065], [3, 2474], [3, 191], [3, 1065], [3990, 1574], [3990, 724], [3990, 563], [3990, 2258], [3990, 2572], [86, 2258], [86, 1875], [86, 2572], [2258, 1574], [2258, 2572], [1030, 3454], [1030, 2700], [1030, 1760], [1030, 28], [1030, 694], [1030, 2165], [3454, 694], [3454, 2700], [2700, 1760], [1760, 28], [28, 2165], [694, 2165], [2133, 997], [2133, 3198], [2133, 2400], [2133, 628], [2133, 12], [2133, 1473], [997, 3198], [997, 12], [3198, 2400], [2400, 628], [628, 1473], [12, 1473], [3614, 1511], [3614, 3923], [3614, 2577], [3614, 751], [3614, 2076], [3614, 123], [2577, 478], [2577, 1511], [2577, 123], [123, 2423], [123, 2076], [1109, 2834], [1109, 2219], [1109, 1728], [1109, 2109], [1109, 1499], [2834, 2470], [2834, 1499], [1111, 2470], [1111, 2519], [1111, 4025], [1111, 478], [1111, 2351], [1111, 1511], [2470, 1499], [2470, 2519], [2470, 2351], [4025, 478], [4025, 3457], [4025, 2519], [478, 1511], [2351, 1511], [1511, 3923], [2483, 1677], [2483, 1347], [2483, 110], [1347, 2825], [1347, 110], [1677, 327], [1677, 110], [1146, 1189], [1146, 3500], [1146, 2088], [1146, 3478], [2999, 2960], [2999, 1514], [2999, 2196], [2999, 293], [2999, 2040], [2999, 2605], [1514, 2532], [1514, 2196], [1514, 2960], [2196, 2532], [2196, 1401], [2196, 2738], [2196, 2605], [3825, 2343], [3825, 595], [3825, 3977], [3825, 669], [3825, 77], [3825, 294], [3767, 529], [3767, 3098], [3767, 2057], [3767, 1769], [3767, 294], [3767, 3977], [2057, 1043], [2057, 1508], [2057, 3098], [2057, 1769], [537, 1174], [537, 3975], [537, 630], [537, 2240], [537, 183], [1412, 4004], [1412, 2391], [1412, 3281], [2391, 2960], [2391, 3281], [2960, 2040], [2960, 3281], [2738, 3098], [2738, 1401], [2738, 2605], [2738, 1050], [3098, 529], [3098, 1050], [2015, 970], [2015, 1155], [2015, 2321], [2015, 77], [2015, 605], [2015, 294], [2015, 529], [2321, 669], [2321, 77], [2321, 1155], [77, 669], [77, 294], [294, 3977], [294, 529], [529, 1050], [529, 605], [605, 1050], [605, 970], [605, 2560], [724, 1574], [724, 563], [724, 1895], [724, 1624], [1867, 1895], [1867, 4037], [1867, 60], [1867, 2625], [1867, 2356], [1867, 1624], [1895, 4037], [1895, 1624], [4037, 1398], [4037, 1174], [4037, 60], [60, 1398], [60, 2625], [638, 3530], [638, 2625], [638, 597], [638, 1015], [638, 1439], [638, 2356], [3530, 2625], [3530, 1439], [2625, 2356], [1439, 2825], [1439, 1015], [645, 963], [645, 0], [645, 1627], [645, 4041], [645, 2447], [2447, 1778], [2447, 3603], [2447, 1627], [2447, 4041], [2447, 2976], [1778, 3089], [1778, 2678], [1778, 3603], [1778, 1938], [1778, 2976], [3000, -1], [3000, 269], [3000, 3220], [3000, 765], [3000, 1031], [1276, -1], [3306, -1], [1276, 3306], [1276, 269], [269, -1], [269, 3220], [1556, 3156], [1556, 884], [1556, 1705], [1556, 1426], [1556, 1686], [3477, 3890], [3477, 2183], [3477, 3156], [3477, 3587], [3477, 1686], [3477, 985], [634, 2944], [634, 1705], [634, 1143], [634, 1448], [634, 2740], [1448, 1143], [1448, 2131], [1448, 2939], [1448, 2811], [1448, 2740], [2944, 1143], [2944, 983], [2944, 3604], [2944, 3075], [1043, 4034], [1043, 1508], [1043, 1769], [1043, 1695], [3187, 1920], [3187, 2281], [3187, 2868], [3187, 2], [3187, 3072], [2958, 1920], [2958, 1070], [2958, 1023], [2958, 1003], [2958, 963], [1920, 2281], [1920, 1070], [1920, 963], [963, 4041], [963, 1003], [630, 2240], [630, 2823], [630, 929], [630, 3975], [630, 3144], [3975, 3079], [3975, 3144], [3079, 563], [3079, 1463], [3079, 1214], [3079, 3144], [3402, 128], [3402, 2132], [3402, 1591], [3402, 983], [3402, 3122], [3604, 1426], [3604, 983], [3604, 1072], [3604, 3122], [983, 3075], [983, 1591], [983, 3122], [298, 2850], [298, 3026], [298, 3967], [2850, 2434], [2850, 3967], [2434, 1880], [2434, 3967], [2121, 1672], [2121, 866], [2121, 3026], [2121, 2765], [2121, 1880], [2121, 3967], [866, 1672], [866, 3026], [3026, 3967], [1880, 2765], [1880, 3967], [1635, 1865], [1635, 1027], [1635, 2651], [1635, 3360], [1635, 3146], [1635, 2734], [1865, 2389], [1865, 1027], [1865, 2734], [2177, 2561], [2177, 2389], [2177, 882], [2734, 2389], [2734, 3360], [2734, 882], [2389, 882], [4028, 1575], [4028, 1894], [4028, 2530], [4028, 564], [3758, 189], [3758, 155], [3758, 3835], [155, 2530], [155, 3835], [2530, 564], [2530, 3835], [2594, 3360], [2594, 3146], [2594, 3436], [2594, 2072], [2594, 189], [2594, 3835], [3146, 2651], [3146, 3360], [3146, 2072], [2072, 1794], [2072, 189], [2072, 1689], [189, 3835], [189, 1794], [3835, 564], [3835, 3436], [2206, 2587], [2206, 3934], [2206, 601], [2206, 1330], [2206, 2617], [2206, 2377], [1330, 2018], [1330, 1568], [1330, 601], [1330, 586], [1330, 2377], [1568, 2018], [1568, 3476], [1568, 290], [1568, 2377], [715, 2729], [715, 3253], [715, 2329], [715, 33], [715, 1980], [715, 331], [3253, 159], [3253, 2248], [3253, 2729], [3253, 33], [3253, 1520], [1980, 331], [1980, 646], [1980, 2250], [1980, 2329], [3240, 3987], [3240, 3417], [3240, 58], [3240, 2651], [3240, 1027], [3240, 3483], [3417, 1090], [3417, 2651], [3417, 3987], [2651, 1027], [1027, 3483], [3483, 3679], [3483, 58], [3483, 592], [3510, 1692], [3510, 2821], [3510, 3117], [3510, 405], [3510, 409], [3510, 621], [1361, 3960], [1361, 3662], [1361, 3740], [3442, 213], [3442, 986], [3442, 3728], [213, 265], [213, 3728], [986, 1255], [986, 2800], [986, 1485], [986, 3728], [1118, 2889], [1118, 2187], [1118, 2757], [1118, 2359], [1118, 201], [1118, 1103], [523, 133], [523, 1142], [523, 2909], [523, 2526], [523, 673], [523, 3988], [2526, 3323], [2526, 2909], [2526, 3988], [3377, 2613], [3377, 619], [3377, 3290], [3377, 3921], [3377, 1198], [3377, 2916], [1142, 2916], [1142, 673], [1142, 133], [1142, 619], [1142, 3312], [2889, 2187], [2889, 1882], [2889, 3519], [2889, 2359], [2889, 1657], [3260, 1659], [3260, 286], [3260, 2054], [3260, 3869], [3260, 3519], [3260, 1657], [286, 2054], [286, 2153], [286, 2588], [286, 217], [286, 1659], [2054, 2153], [2054, 2393], [2054, 3869], [1657, 1882], [1657, 2828], [1657, 1659], [1657, 3519], [928, 1659], [928, 217], [928, 3776], [928, 642], [928, 2828], [928, 2951], [1659, 217], [1659, 2828], [642, 2951], [642, 3776], [2828, 3405], [2828, 1882], [2828, 2951], [2951, 3405], [3878, 2264], [3878, 2370], [3878, 458], [3878, 2879], [2604, -1], [1253, 632], [1253, 1541], [1253, 475], [1253, 2878], [1253, 1758], [1253, 979], [2153, 3936], [2153, 2588], [2153, 979], [3589, 811], [3589, 2370], [3589, 414], [3589, 3936], [3589, 3321], [2370, 811], [2370, 2879], [2370, 2264], [2370, 3321], [414, 2393], [414, 3321], [414, 583], [414, 3552], [822, 3776], [822, 2150], [822, 1541], [822, 1758], [822, 217], [822, 2588], [3776, 217], [3776, 2150], [2150, 1541], [1541, 632], [1541, 1758], [1758, 979], [1758, 2588], [217, 2588], [2588, 979], [870, 245], [870, 255], [870, 879], [870, 669], [870, 2343], [870, 1872], [245, 770], [245, 1507], [245, 669], [245, 255], [879, 3826], [879, 1023], [879, 1872], [879, 255], [669, 2343], [2343, 1220], [2343, 1872], [2343, 595], [2557, 1099], [2557, 3009], [2557, 204], [2557, 150], [1099, 1803], [1099, 3009], [1099, 1329], [3248, 954], [3248, 1739], [3248, 2680], [3248, 600], [3248, 2937], [3248, 662], [3413, 99], [3413, 2775], [3413, 318], [3413, 662], [3413, 2937], [3413, 903], [573, 2018], [573, 2138], [573, 3476], [573, 2320], [573, 3314], [2018, 710], [2018, 586], [2018, 3476], [2018, 2138], [2138, 710], [2138, 2320], [3476, 3314], [2320, 3314], [3314, 548], [2338, 710], [2338, 1137], [2338, 2675], [2338, 586], [2338, 1757], [2338, 1636], [710, 586], [710, 1137], [1137, 2675], [2675, 99], [2675, 1636], [2675, 2113], [586, 601], [586, 1757], [601, 1757], [601, 2617], [601, 2221], [2617, 3326], [2617, 3934], [2617, 1459], [2617, 2221], [1757, 2221], [1757, 1636], [1757, 2798], [1636, 99], [1636, 2775], [1636, 2798], [2221, 1459], [2221, 2477], [2221, 2798], [1148, 3364], [1148, 1447], [1148, 548], [1148, 1270], [1148, 1440], [1148, 2052], [3364, 1192], [3364, 1270], [3364, 3332], [3364, 1447], [1447, 3332], [1447, 548], [548, 2052], [1270, 1440], [1440, 2052], [2998, 3644], [2998, 2492], [2998, 1443], [3644, 2151], [3644, 1443], [2492, 2784], [2492, 1443], [1443, 2151], [1443, 2784], [1443, 491], [4057, 2142], [4057, 2260], [4057, 622], [3979, 2677], [3979, 2225], [3979, 2974], [3979, 3863], [2974, 2677], [2974, 869], [2974, 394], [2974, 925], [2974, 3863], [210, 4026], [210, 3755], [210, 3939], [210, 1631], [210, 3455], [210, 2385], [1631, 1781], [1631, 4026], [1631, 3455], [869, 925], [869, 394], [869, 609], [869, 2145], [869, 1431], [1781, 2216], [1781, 4026], [1781, 3556], [1517, 2624], [1517, 2293], [1517, 2570], [1517, 2491], [1517, 1183], [1517, 1918], [1531, 3522], [1531, 1724], [1531, 1490], [1724, 425], [1724, 1490], [54, 485], [54, 1069], [54, 3640], [54, 3932], [54, 357], [54, 598], [485, 598], [485, 3898], [485, 1069], [1069, 3898], [1069, 2542], [1069, 3640], [3640, 618], [3640, 2542], [3640, 1930], [3640, 3932], [3932, 3989], [3932, 357], [3932, 1930], [357, 598], [4011, -1], [4011, 4021], [2724, -1], [4021, -1], [4021, 2724], [4021, 2365], [2840, -1], [3564, -1], [2840, 3564], [2840, 1042], [1042, -1], [2350, 3189], [2350, 2520], [2350, 3425], [3189, 50], [3189, 3425], [3182, 3665], [3182, 792], [3182, 2105], [3182, 3799], [3958, 767], [3958, 317], [3958, 1131], [3958, 2822], [3958, 3593], [3958, 1486], [767, 2822], [767, 4060], [767, 317], [317, 1131], [1131, 131], [1131, 387], [1131, 1486], [2707, 4040], [2707, 1322], [2707, 3166], [2707, 50], [2707, 2615], [4040, 1670], [4040, 2615], [4040, 3942], [1728, 602], [1728, 2219], [1728, 1067], [602, 2970], [602, 2693], [602, 1067], [2859, 1855], [2859, 3233], [2859, 439], [2859, 1306], [2859, 1566], [214, 3233], [214, 1156], [214, 2295], [214, 193], [214, 1566], [214, 2848], [3233, 1156], [3233, 539], [3233, 439], [3233, 1566], [1582, 746], [1582, 1324], [1582, 4023], [3665, 1324], [3665, 792], [3665, 4023], [1324, 4023], [708, 1306], [708, 4030], [708, 47], [708, 1566], [708, 1150], [708, 2295], [47, 1117], [47, 4030], [47, 1150], [1566, 1306], [1566, 2295], [1150, 2295], [2295, 193], [131, 2043], [131, 2541], [131, 387], [131, 3142], [2541, 2043], [2541, 2466], [2541, 88], [2541, 3142], [88, 3884], [88, 1716], [88, 3142], [88, 2516], [88, 2466], [88, 2901], [1510, 987], [1510, 3096], [1510, 3418], [1510, 1600], [1510, 3633], [1510, 2220], [987, 883], [987, 3096], [987, 3633], [3633, 1352], [3633, 2220], [3633, 2440], [2220, 1352], [2220, 2005], [2220, 2271], [2220, 1600], [3577, 1079], [3577, 2327], [3577, 411], [3577, 1428], [3577, 2713], [3577, 2686], [3577, 3676], [2327, 411], [2327, 3096], [2327, 3418], [2327, 3160], [2327, 1079], [1428, 2713], [1428, 1079], [1428, 277], [2713, 3676], [3676, 2686], [3096, 883], [3096, 3418], [3096, 411], [3096, 3222], [411, 2686], [411, 3222], [2686, 541], [2686, 3222], [746, 92], [746, 4023], [746, 914], [746, 1349], [4023, 792], [4023, 1349], [2677, 925], [2677, 1047], [2677, 3036], [1047, 2698], [1047, 2718], [1047, 3036], [3162, 1179], [3162, 3962], [3162, 590], [1179, 3196], [1179, 590], [459, 430], [459, 1634], [459, 3581], [459, 1650], [459, 2511], [413, 1029], [413, 1557], [413, 3513], [413, 439], [413, 539], [413, 1442], [1557, 1371], [1557, 439], [1557, 1436], [1557, 1029], [439, 539], [1029, 2839], [1029, 3513], [1029, 1436], [1029, 672], [1117, 2802], [1117, 4030], [1117, 1993], [2802, 2043], [2802, 1993], [2043, 2466], [2043, 3028], [2043, 1993], [1345, 1306], [1345, 1855], [1345, 874], [1345, 4030], [1345, 3028], [1345, 1993], [1306, 1855], [1306, 4030], [1855, 1186], [1855, 874], [4030, 1993], [1993, 3028], [2466, 3028], [2466, 3884], [2466, 2394], [3028, 874], [3028, 2394], [874, 1186], [874, 2382], [874, 2394], [109, 3563], [109, 912], [109, 250], [109, 2709], [109, 1525], [2293, 2491], [2293, 3563], [2293, 1334], [2293, 2624], [2293, 1675], [2624, 2570], [2624, 2886], [2624, 2093], [2624, 1675], [2491, 1334], [2491, 2272], [2491, 1183], [2491, 3378], [1608, 1280], [1608, 2078], [1608, 1032], [1608, 524], [1608, 3783], [2142, 622], [2142, 2652], [2142, 1032], [2142, 3783], [1032, 3783], [2698, 4076], [2698, 2718], [2698, 566], [2698, 3518], [566, 4064], [566, 3518], [1897, 849], [1897, 3597], [1897, 3851], [3143, 849], [3143, 2008], [3143, 1375], [3143, 505], [3143, 426], [849, 3851], [849, 3416], [849, 426], [1887, 3597], [1887, 437], [1887, 2164], [437, 3303], [437, 3684], [437, 2164], [2493, 234], [2493, 1892], [2493, 3780], [2493, 927], [3780, 2256], [3780, 3956], [3780, 927], [510, 2512], [510, 17], [510, 3103], [17, 3573], [17, 868], [17, 3103], [3486, 3356], [3486, 3303], [3486, 1152], [3486, 1779], [3486, 1629], [3486, 3172], [3303, 3356], [3303, 3684], [3303, 3172], [3358, 3468], [3358, 1999], [3358, 555], [3468, 754], [3468, 555], [754, 3901], [754, 555], [2760, 180], [2760, 2621], [2760, 3346], [2760, 520], [2760, 390], [2760, 2425], [180, 520], [180, 620], [180, 2621], [2621, 1152], [2621, 1779], [2621, 620], [2621, 3346], [520, 2425], [2425, 668], [2425, 390], [3581, 299], [3581, 1650], [3581, 3645], [1650, 2511], [1650, 3928], [1650, 280], [1650, 3645], [2501, 991], [2501, 299], [2501, 899], [2501, 3325], [2501, 1982], [299, 899], [299, 3645], [299, 991], [899, 2883], [899, 3325], [1615, 1051], [1615, 1731], [1615, 3550], [1615, 1559], [1615, 2817], [1051, 3101], [1051, 3550], [1051, 3859], [1051, 1731], [3550, 1559], [1559, 3311], [1559, 1924], [1559, 2817], [3859, 3101], [3859, 1320], [3859, 1731], [3859, 2636], [3859, 3618], [3101, 604], [3101, 3618], [2147, 3346], [2147, 1779], [2147, 643], [2147, 868], [2147, 509], [2147, 1629], [3346, 390], [3346, 509], [3346, 1779], [1779, 1152], [1779, 1629], [868, 3573], [868, 3103], [868, 643], [868, 1629], [1629, 3172], [1629, 3103], [643, 509], [643, 3573], [643, 2558], [574, 316], [574, 2905], [574, 3573], [574, 2558], [3573, 2558], [1420, 668], [1420, 390], [1420, 509], [1420, 2012], [1420, 2558], [1420, 2905], [668, 2012], [668, 390], [390, 509], [509, 2558], [2558, 2905], [3325, 2883], [3325, 1708], [3325, 1982], [3325, 23], [71, 1830], [71, 702], [71, 2513], [702, 2117], [702, 2513], [2117, 2860], [2117, 3866], [2117, 2513], [2629, 1940], [2629, 1610], [2629, 1377], [1940, 2107], [1940, 1297], [1940, 1377], [3311, 2423], [3311, 1924], [3311, 1581], [3311, 801], [1909, 3457], [1909, 480], [1909, 1105], [1909, 2109], [1909, 1499], [1909, 2519], [3457, 480], [3457, 2519], [2109, 1499], [2109, 2219], [2109, 2401], [2109, 1105], [1499, 2519], [1105, 2401], [1105, 308], [1105, 480], [1105, 1983], [480, 4006], [480, 1983], [2394, 3884], [2394, 2382], [2394, 3634], [1436, 672], [1436, 3278], [1436, 1371], [1436, 2435], [1371, 2435], [1371, 1186], [1371, 1006], [1186, 2382], [1186, 1006], [2382, 3634], [2382, 1899], [2382, 1006], [1333, 1545], [1333, 94], [1333, 508], [1333, 3296], [1333, 1088], [1333, 1169], [94, 1545], [94, 1088], [3296, 1169], [3296, 3960], [3296, 1088], [1088, 3629], [1088, 3960], [1169, 508], [2141, 226], [2141, 36], [2141, 508], [2141, 1545], [2141, 3203], [2141, 3966], [226, 36], [226, 508], [36, 3966], [508, 1545], [1545, 3203], [3203, 3966], [3866, 1075], [3866, 2897], [3866, 2860], [3866, 696], [1075, 3340], [1075, 696], [362, 2076], [362, 1297], [362, 1820], [362, 801], [362, 2423], [2076, 751], [2076, 2423], [2076, 1297], [1297, 1377], [1297, 1820], [1297, 2107], [1297, 751], [2423, 801], [1031, -1], [49, 2596], [49, 3423], [49, 2868], [49, 2], [49, 3465], [49, 1085], [2868, 3465], [2868, 0], [2868, 2], [3603, 1627], [3603, 2028], [3603, 3089], [3603, 3123], [3465, 2596], [3465, 2246], [3465, 0], [3465, 2539], [0, 1627], [0, 2539], [1627, 2028], [1627, 2539], [2473, 1900], [2473, 1638], [2473, 445], [2473, 2312], [2645, 2657], [2645, 786], [2645, 2788], [1756, -1], [3324, -1], [611, 786], [611, 2111], [611, 2397], [396, 2540], [396, 200], [396, 632], [396, 3147], [396, 2598], [396, 475], [2540, 3147], [2540, 200], [200, 632], [632, 475], [3147, 2598], [2598, 1063], [2598, 475], [475, 1063], [475, 2878], [1787, -1], [1787, 2813], [1787, 1157], [2171, 3796], [2171, 467], [2171, -1], [2171, 2813], [2171, 3447], [467, -1], [467, 3796], [2813, -1], [2813, 3447], [2264, 3765], [2264, 3321], [2264, 1841], [3321, 583], [3321, 1841], [3918, 3812], [3918, -1], [3918, 1965], [3812, -1], [1157, -1], [3668, 314], [3668, -1], [3668, 1767], [3668, 2661], [1250, -1], [314, -1], [1250, 3590], [1250, 3349], [1250, 314], [1250, 3879], [314, 3349], [314, 1767], [3265, 16], [3265, 3523], [3265, 1767], [3265, 3718], [3265, 887], [16, 46], [16, 3523], [16, 2996], [16, 3771], [16, 887], [2189, 1271], [2189, 3771], [2189, 46], [2189, 266], [2189, 310], [2189, 2786], [266, 368], [266, 808], [266, 2786], [266, 310], [310, 1363], [310, 201], [310, 1271], [1271, 1363], [1271, 1915], [1271, 3771], [1271, 1673], [3771, 2996], [3771, 46], [3771, 1673], [1467, 3847], [1467, 1468], [1467, 836], [1467, 1835], [1467, 2895], [1467, 2721], [3847, 2721], [3847, 1100], [3847, 1468], [836, 1835], [836, 1948], [836, 1468], [558, 2251], [558, 2795], [558, 2413], [558, 2864], [558, 1540], [2413, 2721], [2413, 1540], [2721, 2895], [2721, 1540], [1540, 2795], [1540, 2895], [1540, 2479], [2795, 2251], [2795, 1733], [2795, 3463], [2795, 2479], [1733, 3463], [1733, 2479], [1733, 205], [1733, 3005], [2081, 336], [2081, 3582], [2081, 2647], [3582, 3234], [3582, 2647], [3582, 2871], [3582, 1247], [3234, 1660], [3234, 1247], [1278, -1], [577, -1], [1100, 1468], [1100, 1803], [1100, 1484], [1468, 1948], [1468, 1484], [1948, 577], [1948, 1484], [3879, -1], [1753, -1], [3209, 93], [3209, 971], [3209, 1351], [971, 2316], [971, 1351], [443, 2712], [443, 3624], [443, 2701], [443, 2398], [443, 1175], [443, 1391], [2712, 3624], [2712, 2701], [3624, 1175], [2701, 2398], [2398, 1391], [1175, 2228], [1175, 1391], [1391, 3641], [1391, 2228], [3900, 725], [3900, 3727], [3900, 2655], [3900, 315], [3900, 1904], [3900, 57], [725, 3727], [725, 2655], [3727, 315], [2655, 1904], [315, 57], [1904, 57], [716, 3497], [716, 1561], [716, 2300], [716, 1350], [716, 3846], [716, 3471], [3497, 1561], [3497, 3824], [3497, 3730], [3497, 3471], [1561, 3100], [1561, 3501], [1561, 2300], [3846, 3471], [3846, 1350], [3471, 3730], [939, 3487], [939, 3426], [939, 2315], [939, 2945], [939, 955], [939, 2087], [3426, 2087], [3426, 2794], [3426, 3487], [2315, 2945], [2315, 2243], [2315, 2087], [2945, 2758], [2945, 96], [2945, 955], [1374, 1254], [1374, 352], [1374, 1571], [1374, 2597], [1374, 2334], [1374, 1437], [1254, 2334], [1254, 352], [352, 1389], [352, 1571], [1571, 1338], [1571, 1389], [1571, 2597], [2597, 1437], [955, 3487], [955, 96], [955, 3501], [955, 1798], [3487, 1338], [3487, 1798], [2178, 3490], [2178, 2913], [2178, 894], [2178, 2979], [660, 1928], [660, 3490], [660, 3792], [660, 2979], [1218, 885], [1218, 1972], [1218, 2681], [885, 3607], [885, 2681], [1972, 726], [1972, 2681], [2046, -1], [3277, -1], [1824, -1], [2046, 1824], [2046, 2480], [2046, 1482], [2046, 3277], [3277, 1482], [3193, -1], [2882, -1], [917, -1], [917, 2632], [917, 3193], [917, 115], [3151, 115], [3151, 236], [3151, 1482], [3151, 2961], [3151, 3238], [3151, 2480], [115, 2632], [115, 1482], [115, 236], [236, 2961], [1482, 2480], [2961, 3238], [3238, 3993], [3238, 3254], [3238, 2480], [2480, 3993], [1868, 3961], [1868, 3254], [1868, 3993], [1868, 2431], [1868, -1], [3254, 1219], [3254, 3993], [3254, 3961], [3993, 2431], [2431, -1], [120, 3750], [120, 1219], [120, 3961], [120, 644], [120, -1], [3750, 1219], [3750, 644], [1219, 3961], [3961, -1], [644, -1], [259, 1567], [259, 3534], [259, 2882], [259, 1055], [259, 2632], [259, 3193], [1567, 2882], [1567, 3534], [3534, 1055], [2882, 3193], [1055, 2632], [2632, 3193], [3791, 3674], [3791, 421], [3791, 135], [1166, 2452], [1166, 1729], [1166, 4069], [1166, 2759], [1166, 807], [1166, 1195], [2452, 1729], [2452, 4069], [1729, 807], [1729, 902], [4069, 1687], [4069, 2759], [807, 1195], [1195, 1971], [1195, 2759], [331, 3578], [331, 33], [331, 2345], [33, 1520], [33, 2345], [402, 1652], [402, 2248], [402, 2326], [402, 162], [402, 159], [402, 3006], [2195, 2482], [2195, 2816], [2195, 2658], [2195, 3444], [52, 2116], [52, 3586], [52, 2444], [2116, 2111], [2116, 2444], [2111, 2397], [2111, 3805], [2111, 2444], [2717, 1640], [2717, 1742], [2717, 2838], [1640, 19], [1640, 1458], [1640, 2838], [2838, 1742], [2838, 3621], [2838, 1458], [2838, 3766], [3324, 902], [3324, 1756], [3324, 990], [1742, 902], [1742, 3621], [1742, 990], [902, 990], [3300, 587], [3300, 1485], [3300, 265], [3300, 2084], [3300, 1232], [3300, 3728], [265, 2084], [265, 3728], [2084, 1232], [3728, 1485], [2837, 3158], [2837, 1522], [2837, 177], [2837, 1807], [2837, 339], [2837, 3391], [177, 546], [177, 1807], [177, 3391], [1522, -1], [493, -1], [1522, 1807], [1522, 493], [1522, 3158], [1807, -1], [493, 3158], [493, 1971], [493, 3060], [1971, 2759], [1971, 3060], [2759, 1687], [2759, 3060], [839, 1089], [839, 546], [839, 140], [839, 1332], [2800, 116], [2800, 1255], [2800, 140], [2800, 1332], [1737, 1089], [1737, 3842], [1737, 2212], [1737, 2416], [1737, 116], [1737, 1332], [1089, 3842], [1089, 1332], [3842, 2212], [2212, 2416], [2416, 116], [116, 1332], [1332, 140], [3458, 733], [3458, 3443], [3458, 1826], [3458, 3464], [3458, 11], [3458, 794], [733, 3443], [733, 1826], [3443, 11], [1826, 3464], [1826, 3310], [1826, 153], [3464, 794], [3464, 3310], [11, 794], [3981, 3824], [3981, 4029], [3981, 3730], [3981, 267], [3981, 2852], [3730, 3824], [3730, 2852], [2852, 267], [3997, 625], [3997, 4095], [3997, 3899], [3997, 3639], [3997, 3159], [4095, 2662], [4095, 3159], [2662, 153], [2662, 3159], [267, 1978], [267, 4029], [267, 1120], [1978, 2887], [1978, 1120], [1231, 860], [1231, 1437], [1231, 2334], [1231, 212], [1231, 97], [1231, 3335], [860, 97], [860, 1437], [1437, 2334], [2334, 212], [212, 3335], [97, 3335], [704, 2494], [704, 1389], [704, 1338], [704, 3100], [704, 3554], [704, 1798], [1389, 1338], [1389, 2494], [1338, 1798], [3100, 3554], [3100, 3501], [3100, 1798], [1798, 3501], [3438, 26], [3438, 3084], [3438, 3412], [3084, 1837], [3084, 3412], [1837, 68], [1837, 3412], [844, 2569], [844, 3853], [844, 922], [3853, 1386], [3853, 3259], [3853, 922], [1368, 3259], [1368, 1386], [1368, 753], [1368, 244], [1368, 856], [1368, 2881], [3259, 922], [3259, 856], [3259, 1386], [1386, 2881], [753, 244], [753, 856], [244, 2881], [856, 922], [856, 26], [370, -1], [370, 722], [370, 3313], [370, 2020], [3313, -1], [41, 2902], [41, 3819], [41, 3915], [41, 2020], [41, 4001], [41, 722], [2902, 3819], [2902, 3915], [3819, 2020], [3915, 1282], [3915, 4001], [2020, 722], [722, -1], [722, 4001], [543, 2918], [543, 790], [543, 1546], [543, 2873], [543, 2146], [543, 2205], [2918, 1546], [2918, 790], [790, 2873], [1546, 1041], [1546, 2205], [2873, 2146], [2146, 4012], [2146, 2205], [2929, 3046], [2929, 4012], [2929, 3379], [2929, 2205], [2929, 4073], [2929, 1041], [3046, 4012], [3046, 3379], [4012, 2205], [3379, 4073], [2205, 1041], [4073, 1041], [1832, -1], [1832, 433], [1832, 3256], [433, -1], [3256, -1], [433, 196], [3744, 1357], [3744, 747], [3744, 1877], [3744, 2013], [3744, 3612], [3744, 2129], [1357, 747], [1357, 2853], [1357, 1877], [747, 2013], [2013, 2129], [3612, 160], [3612, 2129], [3612, 1877], [325, 1877], [325, 2853], [325, 1116], [325, 2047], [325, 160], [325, 187], [1877, 160], [1877, 2853], [2853, 1116], [1116, 187], [2047, 187], [2047, 160], [2533, 1381], [2533, 196], [2533, 962], [2533, 3387], [2533, 1147], [2533, 427], [1381, 196], [1381, 1147], [196, 427], [962, 3387], [962, 1147], [3387, 427], [2451, 1000], [2451, 3255], [2451, 1823], [2451, 1319], [2451, 2387], [2451, 1115], [1000, 1115], [1000, 3255], [3255, 1823], [1823, 1319], [1319, 2387], [2387, 1115], [2276, 3499], [2276, 260], [2276, 932], [465, 486], [465, 360], [465, 3212], [465, 455], [2360, 1620], [2360, 843], [2360, 3565], [2360, 2938], [2360, 1217], [843, 1620], [843, 2768], [843, 4088], [843, 1217], [1928, 3565], [1928, 3490], [1928, 1583], [3490, 2979], [3490, 2913], [3490, 1583], [2913, 1637], [2913, 1583], [1620, 2768], [1620, 958], [1620, 3690], [1620, 3565], [1620, 3823], [3565, 1583], [3565, 3823], [1583, 1637], [1583, 3823], [2952, 829], [2952, 1637], [2952, 3115], [2952, 3823], [2952, 3690], [829, 1637], [829, 3115], [1637, 3823], [3823, 3690], [3591, 3115], [3591, 3690], [3591, 958], [3591, 1813], [3591, 3212], [3591, 360], [3115, 360], [3115, 3690], [3690, 958], [958, 228], [958, 2768], [958, 1813], [3212, 2468], [3212, 1813], [3212, 455], [3212, 360], [1979, 3394], [1979, 567], [1979, 389], [1979, 2008], [1979, 2361], [1979, 1286], [3394, 567], [3394, 389], [567, 2008], [389, 2361], [2008, 1375], [2008, 1286], [2361, 2554], [2361, 1286], [2208, 2103], [2208, 1892], [2208, 1066], [2208, 234], [2208, 1738], [2208, 1308], [234, 1892], [234, 1238], [234, 1308], [1207, 1794], [1207, 1689], [1207, 1962], [1207, 568], [1207, 833], [1207, 307], [1794, 1689], [1794, 833], [1689, 1962], [1962, 1554], [1962, 307], [2773, 1077], [2773, 1884], [2773, 1715], [1077, 242], [1077, 1715], [242, 591], [242, 1715], [440, 1188], [440, 1119], [440, 861], [440, 351], [861, 3329], [861, 351], [2816, 2703], [2816, 3006], [2816, 3444], [2816, 2482], [2816, 3327], [4071, 496], [4071, 1488], [4071, 3069], [4071, 1393], [4071, 1058], [4071, 1575], [496, 3069], [496, 1488], [1488, 1393], [3069, 1244], [3069, 1575], [1393, 1058], [1058, 1575], [1308, 1238], [1308, 1738], [1308, 2328], [1238, 358], [1238, 2328], [256, 1410], [256, 3269], [256, 1274], [256, 2546], [3580, 3118], [3580, 306], [3580, 1222], [306, 3192], [306, 2764], [306, 1509], [306, 1222], [2764, 1806], [2764, 1509], [2764, 2461], [2764, 1222], [2764, 1228], [1244, 3118], [1244, 1927], [1244, 728], [1927, 1894], [1927, 2561], [1927, 3897], [1927, 728], [3058, 3269], [3058, 1274], [3058, 3613], [3058, 931], [3058, 328], [3058, 397], [3269, 328], [3269, 1274], [3613, 3810], [3613, 328], [3613, 931], [931, 1720], [931, 397], [931, 3705], [931, 3810], [1237, 1788], [1237, 3011], [1237, 2279], [1237, 18], [1237, 2748], [1237, 4033], [1237, 2381], [1788, 18], [1788, 3011], [3011, 2279], [2279, 2381], [18, 2748], [2381, 4033], [3738, 544], [3738, 999], [3738, 3298], [3738, 782], [3738, 1759], [3738, 1313], [544, 999], [544, 782], [999, 3298], [3298, 1313], [782, 1759], [1759, 1313], [378, 2716], [378, 1844], [378, 1083], [378, 1359], [1844, 275], [1844, 1359], [2268, 1033], [2268, 947], [2268, 3348], [2268, 1379], [3406, 1616], [3406, 2190], [3406, 2237], [3406, 1033], [3406, 2082], [3406, 4000], [1616, 2190], [1616, 2082], [2190, 4000], [2237, 774], [2237, 4000], [2237, 1966], [2237, 1033], [2237, 947], [1033, 947], [1033, 2082], [4000, 774], [4000, 2000], [1593, 1893], [1593, 2676], [1593, 1178], [1893, 3293], [1893, 1013], [1893, 1178], [973, 3263], [973, 2875], [973, 1178], [973, 2676], [973, 1074], [973, 824], [3263, 2346], [3263, 3999], [3263, 3759], [3263, 1074], [3263, 2875], [2875, 1178], [2875, 1013], [2875, 2346], [2875, 3043], [1178, 2676], [1178, 1013], [2676, 824], [1074, 2702], [1074, 2037], [1074, 3759], [1074, 824], [824, 2702], [824, 3270], [830, 30], [830, 1714], [830, 878], [830, 2727], [830, 2892], [830, 3803], [30, 1714], [30, 2892], [1714, 878], [878, 2727], [2727, 3803], [2892, 3803], [2459, 2891], [2459, 1036], [2459, 2262], [2459, 2067], [2459, 3493], [2459, 2805], [2891, 1036], [2891, 3493], [1036, 2262], [2262, 2067], [2067, 2805], [3493, 2805], [690, 3485], [690, 2403], [690, 623], [690, 3305], [690, 2866], [284, 1539], [284, 3315], [284, 1666], [284, 1809], [1539, 791], [1539, 1809], [1572, 1666], [1572, 982], [1572, 2521], [1572, 3511], [1666, 3315], [1666, 3511], [1936, 1871], [1936, 215], [1936, 2210], [889, 4033], [889, 2234], [889, 2748], [889, 2376], [889, 1095], [889, 2673], [4033, 2234], [4033, 2748], [2234, 2376], [2748, 1095], [2376, 2673], [4062, 2575], [4062, 2521], [4062, 2649], [2575, 1968], [2575, 2649], [1968, 3669], [1968, 2957], [1968, 2649], [2000, 2923], [2000, 774], [2000, 614], [3042, 2670], [3042, 832], [3042, 311], [3042, 416], [3042, 1026], [3042, 2770], [2670, 1026], [2670, 832], [832, 311], [311, 416], [416, 2770], [1026, 2770], [4077, 2021], [4077, -1], [4077, 3183], [4077, 3211], [4077, 864], [2547, -1], [2547, 3827], [2337, 3509], [2337, 4066], [2337, 1094], [2337, 423], [2337, 3555], [3555, 3827], [3555, 4066], [3555, 3507], [3555, 423], [2324, 2062], [2324, 3194], [2324, 2664], [3194, 3811], [3194, 2664], [3811, 248], [3811, 2664], [1160, 2906], [1160, 271], [1160, 4083], [1160, 482], [1160, 2683], [1160, 556], [1160, 3273], [2906, 271], [2906, 2395], [2906, 2504], [2906, 482], [271, 4083], [4083, 2683], [2683, 2962], [2683, 2245], [2683, 556], [2893, 1523], [2893, 3722], [2893, 3757], [3916, 300], [3916, 3507], [3916, 3682], [3916, 588], [3916, 1172], [300, 3507], [300, 3039], [300, 1172], [2384, 588], [2384, 168], [2384, 1172], [588, 2962], [588, 3682], [588, 1172], [960, 3016], [960, 3064], [960, 2857], [960, 993], [3562, 1123], [3562, 2574], [3562, 2595], [3562, 2038], [3562, 3774], [2038, 1140], [2038, 3774], [1152, 3356], [1152, 620], [1152, 1422], [620, 661], [620, 1422], [3356, 1433], [3356, 1422], [2900, 3043], [2900, 1810], [2900, 555], [2900, 3901], [2900, 1013], [2900, 3293], [555, 1999], [555, 1810], [555, 3901], [3901, 3293], [1013, 3293], [1013, 3043], [3912, 1625], [3912, -1], [3912, 3155], [1625, 935], [1625, 3155], [2832, 2787], [2832, 1444], [2832, 2836], [2787, 935], [2787, 2836], [1444, 2836], [1444, 435], [1444, 3638], [1444, 2799], [435, 1], [435, 2799], [252, 2872], [252, 1200], [252, 1707], [252, 1726], [691, 3569], [691, 2045], [691, 1597], [691, 2556], [691, 3702], [691, 2737], [3569, 2824], [3569, 2045], [3569, 2737], [2045, 1597], [1597, 2556], [2737, 2824], [2737, 3946], [2737, 2304], [2737, 3702], [3868, 2556], [3868, 1669], [3868, 3702], [3868, 1294], [3868, 2848], [3868, 193], [2556, 3702], [2556, 1669], [1669, 193], [3702, 2304], [3702, 1294], [1294, 750], [1294, 3221], [1294, 2304], [1294, 2848], [2848, 193], [2848, 3221], [2848, 1156], [2783, 3646], [2783, 3926], [2783, 3585], [2783, 2271], [2783, 911], [3926, 3688], [3926, 393], [3926, 3521], [3926, 911], [3926, 3646], [3585, 3646], [3585, 2271], [3585, 2005], [3585, 2870], [432, 3521], [432, 3452], [432, 3688], [432, 2474], [432, 2287], [432, 3183], [432, 3211], [3688, 3521], [3688, 393], [3688, 3211], [2474, 191], [2474, 3452], [2474, 2287], [2287, 3183], [3183, 2021], [3183, 3211], [3211, 864], [3211, 393], [2005, 1352], [2005, 2271], [2005, 2870], [2005, 375], [2224, 2440], [2224, 1383], [2224, 1352], [2224, 2373], [2224, 1792], [2224, 375], [2440, 3196], [2440, 1383], [2440, 1352], [1352, 375], [2743, 2307], [2743, 225], [2743, 1475], [2743, 1315], [2743, 2436], [2743, 1241], [1315, 1241], [1315, -1], [1315, 225], [2908, -1], [2322, -1], [1241, -1], [1241, 2908], [1241, 2436], [2021, -1], [2021, 1617], [1821, 1602], [1821, 2620], [1821, 74], [1821, 2820], [1821, 1234], [1821, 1946], [1602, 2620], [1602, 2820], [2820, 1234], [2872, 1200], [2872, 2620], [2872, 2469], [2620, 74], [2620, 2469], [74, 1946], [74, 959], [74, 2469], [2469, 1200], [2469, 959], [2469, 967], [2136, 1944], [2136, 2450], [2136, 1457], [2136, 2230], [2136, 3656], [4052, 1457], [4052, 3708], [4052, 3348], [4052, 1873], [4052, 3656], [4052, 1707], [1457, 3708], [1457, 3309], [1457, 2230], [1457, 3656], [3348, 1379], [3348, 1707], [3348, 1873], [1873, 3656], [1873, 3885], [1873, 1379], [1873, 3797], [3656, 3885], [3656, 2450], [1707, 1726], [1707, 3708], [3355, 1913], [3355, 474], [3355, 2593], [3355, 3498], [3355, 273], [3355, 1065], [1913, 474], [1913, 2528], [1913, 273], [1913, 119], [474, 1065], [273, 119], [273, 735], [273, 78], [273, 2593], [1065, 3498], [3498, 942], [3498, 2593], [3498, 2763], [942, 863], [942, 2763], [1264, 1875], [1264, 893], [1264, 2572], [1264, 303], [1264, 1463], [1264, 563], [1875, 893], [1875, 2572], [893, 303], [2572, 563], [303, 664], [303, 278], [303, 1463], [1463, 1214], [1463, 664], [1463, 563], [3202, 3500], [3202, 1189], [3202, 110], [3202, 2825], [3202, 1015], [3202, 327], [3500, 1189], [3500, 597], [3500, 1015], [3500, 3478], [1189, 327], [110, 2825], [110, 327], [2825, 1015], [1015, 597], [3478, 2088], [3478, 597], [3478, 2464], [2309, 2088], [2309, 3385], [2309, 2464], [2088, 2464], [2532, 90], [2532, 1401], [2532, 798], [1360, 1401], [1360, 1508], [1360, 1159], [1360, 798], [1401, 798], [4034, 2744], [4034, 2131], [4034, 1695], [4034, 1508], [4034, 2419], [1508, 1159], [1508, 2419], [3075, 1143], [3075, 1591], [3075, 3317], [3075, 1878], [1143, 2131], [1143, 1878], [2131, 1695], [2131, 2939], [2131, 2744], [2131, 1878], [2744, 2419], [2744, 516], [2744, 1878], [2744, 2849], [1878, 3317], [1878, 2849], [2849, 516], [2849, 3317], [2849, 1372], [2849, 2288], [1591, 3488], [1591, 2132], [1591, 3317], [1591, 1373], [3317, 1372], [3317, 1373], [1398, 1174], [1398, 3251], [1398, 3544], [1174, 183], [1174, 3544], [4004, 2100], [4004, 3281], [4004, 1960], [3281, 2040], [3281, 1960], [2605, 293], [2605, 1050], [2605, 1394], [1050, 2560], [1050, 1394], [255, 1507], [255, 3826], [255, 289], [1507, 2933], [1507, 770], [1507, 2244], [1507, 289], [2244, 289], [2244, 3910], [2244, 2933], [2244, 122], [2244, 518], [2174, 2976], [2174, 4041], [2174, 3910], [2174, 1003], [2174, 3826], [2174, 289], [4041, 2976], [4041, 1003], [1003, 3826], [1003, 1023], [3826, 289], [3826, 1023], [289, 3910], [2976, 1938], [2976, 3910], [2976, 3857], [3910, 122], [3910, 3857], [3220, 765], [3220, 3610], [3220, 2735], [906, 21], [906, 2166], [906, 3890], [906, 3610], [906, 2735], [906, 3806], [21, 3398], [21, 2166], [21, 3610], [2166, 3398], [2166, 3867], [2166, 985], [2166, 3890], [3890, 985], [3890, 2183], [3890, 3806], [3610, 2735], [2735, 3913], [2735, 765], [2735, 3806], [3806, 2183], [3806, 3082], [3806, 3913], [3398, 173], [3398, 3867], [3398, 1197], [391, 173], [391, 1985], [391, 1197], [173, 1197], [1426, 1072], [1426, 1686], [1426, 1505], [985, 1686], [985, 3867], [985, 1505], [1686, 3156], [1686, 1505], [313, 1085], [313, 2], [313, 3072], [313, 3587], [313, 3082], [313, 2183], [2, 3072], [2, 1085], [2183, 3587], [2183, 3082], [1705, 884], [1705, 2740], [1705, 4056], [2740, 2811], [2740, 4056], [3027, 1695], [3027, 1769], [3027, 2939], [3027, 721], [3027, 595], [3027, 3977], [1695, 1769], [1695, 2939], [1769, 3977], [2939, 2811], [2939, 721], [595, 1220], [595, 721], [595, 3977], [721, 1220], [721, 2811], [721, 3376], [2811, 4056], [2811, 3376], [4056, 884], [4056, 3449], [4056, 385], [4056, 3376], [1161, 1023], [1161, 1070], [1161, 385], [1161, 1872], [1161, 3376], [1161, 1220], [1023, 1070], [1023, 1872], [1070, 385], [1070, 3449], [1070, 2281], [385, 3376], [385, 3449], [1872, 1220], [3376, 1220], [2298, 3072], [2298, 3587], [2298, 3156], [2298, 3449], [2298, 2281], [2298, 884], [3072, 3587], [3072, 2281], [3587, 3156], [3156, 884], [3449, 884], [3449, 2281], [3488, 1373], [3488, 929], [3488, 2823], [3488, 2132], [3488, 3909], [2132, 1136], [2132, 128], [2132, 3909], [2765, 699], [2765, 1672], [2765, 2789], [1672, 1314], [1672, 2789], [3807, 1985], [3807, 533], [3807, 128], [3807, 699], [3807, 3210], [128, 533], [128, 1136], [128, 3122], [128, 3210], [3122, 1072], [3122, 3210], [498, 3436], [498, 3360], [498, 882], [498, 564], [498, 1894], [498, 2561], [3436, 564], [3436, 3360], [3360, 882], [882, 2561], [564, 1894], [1894, 2561], [2561, 3897], [132, 2997], [132, 2587], [132, 1230], [132, 3934], [132, 2964], [132, 4036], [3937, 2997], [3937, 2587], [3937, 2377], [3937, 2250], [3937, 290], [3937, 646], [2587, 3934], [2587, 2377], [2587, 2997], [2377, 290], [290, 646], [646, 2250], [667, 3559], [667, 158], [667, 1106], [667, 471], [667, 3117], [667, 2982], [3117, 1692], [3117, 471], [3117, 405], [3117, 2982], [2248, 159], [2248, 2729], [2248, 1652], [2248, 4039], [2729, 2329], [2729, 2854], [2729, 2663], [2729, 4039], [4090, 3030], [4090, 211], [4090, 1153], [4090, 264], [4090, 1785], [4090, 4036], [264, 1424], [264, 2964], [264, 1153], [264, 1061], [264, 4036], [4036, 1230], [4036, 1785], [4036, 2964], [1153, 2746], [1153, 1061], [1153, 211], [1153, 3929], [211, 2290], [211, 2438], [211, 3030], [211, 3929], [3929, 1211], [3929, 2746], [3929, 2438], [3929, 2137], [2826, 772], [2826, 3723], [2826, 1596], [58, 3422], [58, 592], [58, 3987], [58, 1419], [3446, 758], [3446, 945], [3446, 3871], [3446, 476], [3446, 3944], [3446, 3185], [476, 3020], [476, 3944], [476, 3871], [3944, 3185], [3185, 1989], [3185, 758], [2522, 3871], [2522, 1112], [2522, 3679], [2522, 592], [2522, 3020], [2522, 890], [3871, 3020], [3871, 1112], [3871, 945], [3679, 3020], [3679, 592], [592, 3422], [592, 890], [890, 409], [890, 2821], [890, 3422], [890, 1112], [2515, 946], [2515, 1298], [2515, 2704], [2515, 4058], [2515, 3133], [2515, 492], [1298, 3629], [1298, 3133], [1298, 946], [3133, 492], [492, 1989], [492, 4058], [984, 3960], [984, 3629], [984, 3740], [984, 1171], [984, 2333], [984, 946], [3960, 3629], [3960, 3740], [3629, 946], [946, 2704], [946, 2333], [1208, 3662], [1208, 772], [1208, 3017], [1208, 4018], [1208, 2378], [201, 2757], [201, 1363], [201, 1103], [201, 2433], [3988, 3323], [3988, 1772], [3988, 673], [3988, 2004], [3762, 1198], [3762, 3921], [3762, 1215], [3762, 1527], [3762, 2106], [3762, 2409], [2187, 1882], [2187, 1103], [2187, 859], [2187, 1291], [1882, 3405], [1882, 1291], [3405, 2215], [3405, 1291], [619, 2916], [619, 3312], [619, 2613], [619, 2943], [2613, 3018], [2613, 3430], [2613, 3290], [2613, 2943], [1853, -1], [1853, 458], [1853, 2879], [1853, 1335], [1853, 2941], [458, -1], [458, 2879], [2879, 811], [2879, 1335], [2941, -1], [2941, 2604], [2941, 1335], [2941, 376], [2604, 1063], [2604, 376], [1063, 2878], [1063, 376], [3127, 979], [3127, 2878], [3127, 3936], [3127, 811], [3127, 1335], [3127, 376], [979, 2878], [979, 3936], [2878, 376], [3936, 811], [811, 1335], [1335, 376], [2393, 3869], [2393, 3552], [2393, 1163], [2933, 518], [2933, 2446], [2933, 770], [2933, 2769], [770, 2188], [770, 2769], [3435, 2496], [3435, 913], [3435, 3996], [3435, 1765], [3435, 522], [2858, 577], [2858, 1278], [2858, 1958], [2858, 1329], [2858, 1803], [2858, 1484], [577, 1278], [577, 1484], [1278, 3375], [1278, 1958], [1958, 1329], [1958, 3822], [1958, 3375], [1958, 1921], [1329, 1803], [1329, 3822], [1329, 3009], [1803, 1484], [3341, 1151], [3341, 1459], [3341, 1390], [3341, 897], [3341, 2432], [3341, 3267], [1459, 3326], [1459, 1151], [1459, 1390], [1459, 2477], [464, 903], [464, 2937], [464, 600], [464, 712], [464, 3689], [464, 835], [903, 2937], [903, 318], [903, 3689], [903, 3195], [2937, 662], [2937, 600], [712, 141], [712, 1493], [712, 3689], [712, 835], [3689, 3195], [3689, 759], [3689, 141], [2796, 2775], [2796, 662], [2796, 2798], [2796, 2477], [2796, 954], [2796, 1390], [2775, 99], [2775, 662], [2775, 2798], [662, 954], [2798, 2477], [2477, 1390], [954, 1390], [954, 3267], [954, 1739], [1390, 3267], [835, 1493], [835, 3588], [835, 600], [835, 1418], [600, 2680], [600, 1418], [2680, 1739], [2680, 2120], [2680, 1418], [2680, 502], [1418, 3588], [1418, 2660], [1418, 502], [880, 2075], [880, 1749], [880, 3440], [880, 1493], [880, 3588], [880, 972], [1493, 141], [1493, 3440], [1493, 3873], [1493, 3588], [3588, 2660], [3588, 972], [318, 3195], [318, 1538], [318, 99], [318, 615], [99, 2113], [99, 615], [2113, 2733], [2113, 615], [2809, 759], [2809, 3195], [2809, 1538], [2809, 1772], [2809, 253], [2809, 3323], [3195, 759], [3195, 1538], [3323, 253], [3323, 1772], [2784, 3898], [2784, 491], [2784, 3078], [3898, 3052], [3898, 3078], [2151, 3431], [2151, 491], [2151, 1053], [3947, 622], [3947, 2260], [3947, 451], [3947, 2542], [3947, 618], [3947, 3257], [622, 2652], [622, 451], [622, 2260], [2260, 2542], [451, 2652], [451, 650], [451, 1814], [451, 3257], [2542, 618], [618, 1930], [618, 3257], [618, 3651], [3257, 3651], [3257, 1814], [3455, 2385], [3455, 2865], [3455, 1905], [2865, 1380], [2865, 1905], [3860, 881], [3860, 1380], [3860, 2139], [1380, 1905], [1380, 2139], [1905, 2385], [1905, 3817], [1905, 2407], [1905, 2139], [3817, 2139], [3817, 2407], [3817, 2349], [3817, 4024], [2139, 881], [2139, 4024], [881, 139], [881, 4024], [69, 2407], [69, 2385], [69, 3939], [69, 1917], [69, 3863], [69, 394], [2407, 2349], [2407, 2385], [2407, 1917], [2385, 3939], [3939, 2145], [3939, 394], [3939, 3755], [3863, 2225], [3863, 1917], [3863, 394], [394, 2145], [925, 1431], [925, 3036], [925, 3175], [3036, 2424], [3036, 2718], [3036, 3175], [3175, 2424], [3175, 13], [3175, 1431], [3175, 3685], [1431, 3685], [1431, 609], [1431, 338], [4026, 3755], [4026, 3556], [4026, 2050], [373, 3556], [373, 2216], [373, 1814], [373, 2371], [373, 1918], [373, 1183], [3556, 2216], [3556, 2050], [3556, 1918], [2216, 1814], [1814, 650], [1814, 2371], [1918, 1183], [1918, 2570], [1918, 2050], [1183, 2272], [1183, 2371], [425, 2818], [425, 1490], [425, 1471], [4024, 2349], [4024, 139], [4024, 1471], [2818, 2975], [2818, 139], [2818, 1471], [139, 1471], [1609, 1490], [1609, 3522], [1609, 2225], [1609, 1471], [1609, 2349], [1609, 1917], [1490, 3522], [1490, 1471], [3522, 2225], [2225, 1917], [1471, 2349], [2349, 1917], [3596, 291], [3596, 3651], [3596, 1930], [3596, 2247], [3596, 896], [3596, 3989], [291, 2247], [291, 3651], [3651, 1930], [1930, 3989], [2247, 896], [896, 3989], [1641, 2724], [1641, 2603], [1641, 2395], [1641, 3093], [1641, 2365], [1641, 2366], [2724, 2603], [2724, 2365], [2395, 3093], [2395, 2504], [2395, 2603], [3093, 2366], [3093, 248], [2365, 388], [2365, 2366], [912, 1525], [912, 3563], [912, 3322], [912, 2959], [912, 2766], [3563, 1334], [3563, 250], [3563, 1675], [3563, 2766], [50, 1322], [50, 3425], [50, 1676], [3015, 3322], [3015, 606], [3015, 3799], [3015, 2959], [3015, 1349], [3015, 792], [3322, 2959], [3322, 2766], [3322, 1370], [3322, 606], [606, 3584], [606, 3799], [606, 1370], [606, 2042], [3799, 2105], [3799, 3584], [3799, 792], [2959, 1525], [2959, 914], [2959, 1349], [1349, 914], [1349, 792], [689, 524], [689, 2520], [689, 3339], [689, 1537], [524, 2078], [524, 2042], [524, 1537], [2630, 258], [2630, 3339], [2630, 1537], [2630, 3584], [2630, 2105], [2630, 4060], [1537, 3584], [1537, 2042], [1537, 3339], [3584, 2105], [3584, 2042], [2105, 4060], [4060, 2822], [4060, 258], [2615, 3166], [2615, 3942], [2615, 1953], [2615, 1076], [3166, 1322], [3166, 3593], [3166, 1486], [3166, 1076], [1486, 3593], [1486, 387], [1486, 1076], [2693, 1067], [2693, 1353], [2693, 447], [2693, 2970], [2693, 89], [2970, 3049], [2970, 89], [2271, 911], [2271, 1600], [2271, 1770], [1600, 3418], [1600, 1770], [3418, 3160], [3418, 1770], [191, 277], [191, 3452], [191, 3768], [277, 1079], [277, 3768], [1079, 3160], [1079, 3768], [2044, 1216], [2044, 883], [2044, 3222], [2044, 3207], [2044, 3352], [2044, 541], [1216, 3207], [1216, 883], [883, 3222], [3222, 541], [3207, 3352], [3352, 541], [3196, 1383], [3196, 590], [3196, 3053], [2424, 1811], [2424, 13], [2424, 2718], [2424, 784], [2718, 4076], [2718, 784], [4076, 3536], [4076, 100], [4076, 3518], [4076, 784], [14, 3365], [14, 2829], [14, 2017], [14, 585], [14, 1421], [14, 1475], [3365, 2829], [3365, 2373], [3365, 1792], [3365, 2307], [3365, 1475], [2017, 2074], [2017, 585], [2017, 2273], [2017, 2380], [2017, 3672], [2017, 2829], [1475, 2307], [1475, 2436], [1475, 1421], [2511, 430], [2511, 3928], [2511, 2899], [2511, 2579], [3513, 2839], [3513, 1442], [3513, 2843], [3513, 1585], [34, 3221], [34, 1156], [34, 539], [34, 1442], [34, 1259], [34, 1959], [3221, 1156], [3221, 750], [3221, 1259], [1156, 539], [539, 1442], [1442, 1585], [1442, 1959], [672, 2779], [672, 3278], [672, 157], [672, 2839], [672, 2692], [157, 3753], [157, 280], [157, 2779], [157, 3928], [157, 2692], [3928, 280], [3928, 2899], [3928, 2692], [137, 914], [137, 1525], [137, 654], [137, 2584], [137, 92], [914, 1525], [914, 92], [1525, 2709], [1525, 654], [654, 2709], [654, 2564], [654, 2725], [654, 2584], [2584, 92], [2584, 2725], [2584, 3962], [2709, 250], [2709, 2564], [2709, 3568], [4079, 3378], [4079, 2078], [4079, 2042], [4079, 1370], [4079, 1334], [4079, 2766], [3378, 1280], [3378, 2078], [3378, 2272], [3378, 1334], [2078, 1280], [2078, 2042], [2042, 1370], [1370, 2766], [1334, 2766], [3219, 3783], [3219, 2652], [3219, 1280], [3219, 2272], [3219, 650], [3219, 2371], [3783, 1280], [3783, 2652], [2652, 650], [1280, 2272], [2272, 2371], [650, 2371], [3972, -1], [1331, -1], [3972, 1594], [3972, 1331], [1594, -1], [1236, 2192], [1236, 4064], [1236, 3518], [1236, 3536], [1236, 367], [1236, 2019], [2192, 367], [2192, 4064], [4064, 3518], [3518, 3536], [3536, 100], [3536, 1019], [3536, 2019], [367, 2019], [2019, 24], [2019, 1019], [1019, 24], [1019, 100], [1019, 1001], [1019, 1495], [585, 2074], [585, 1001], [585, 1421], [585, 1495], [2706, 3956], [2706, 789], [2706, 3851], [2706, 3597], [2706, 2256], [2706, 2164], [3956, 2256], [3956, 1235], [3956, 789], [3956, 927], [789, 1235], [789, 3416], [789, 684], [789, 3851], [3851, 3416], [3851, 3597], [3597, 2164], [2256, 2164], [2256, 3153], [2164, 3153], [2164, 3684], [3527, 1342], [3527, 2627], [3527, 1696], [3527, 2325], [3527, 684], [3527, 2506], [684, 2325], [684, 1235], [684, 3416], [684, 2506], [3416, 426], [3416, 2506], [3973, 3172], [3973, 3684], [3973, 3153], [3973, 2512], [3973, 3103], [3172, 3103], [3172, 3684], [3684, 3153], [3153, 2512], [2512, 3103], [1751, 3618], [1751, 2636], [1751, 1939], [1751, 1708], [1751, 1982], [1751, 594], [2636, 3618], [2636, 1320], [2636, 3474], [2636, 1708], [1708, 23], [1708, 3474], [1708, 1982], [1982, 594], [1982, 991], [3618, 1939], [3618, 604], [3618, 2367], [280, 3753], [280, 3645], [280, 3874], [991, 3645], [991, 594], [991, 3874], [3645, 3874], [2779, 3753], [2779, 3278], [2779, 665], [3278, 2435], [3278, 1476], [3278, 665], [3451, 594], [3451, 1939], [3451, 101], [3451, 3874], [3451, 3753], [3451, 665], [594, 3874], [594, 1939], [1939, 2367], [1939, 101], [3874, 3753], [3753, 665], [2883, 23], [2883, 2012], [2883, 3761], [2012, 2905], [2012, 3761], [2905, 316], [2905, 3333], [2905, 3761], [23, 3761], [23, 3474], [23, 181], [3761, 3333], [3761, 181], [3372, 2513], [3372, 2860], [3372, 1128], [3372, 1358], [3372, 2497], [2513, 1830], [2513, 1128], [2513, 2860], [2860, 1358], [2860, 2897], [1358, 2497], [1358, 1924], [1358, 2897], [1358, 1581], [1830, 674], [1830, 1128], [1830, 580], [316, 3333], [316, 1762], [316, 1287], [1924, 1581], [1924, 2817], [1924, 2497], [1924, 3616], [2817, 1731], [2817, 3616], [2817, 2034], [1731, 1320], [1731, 2034], [3985, 1377], [3985, 751], [3985, 779], [3985, 3923], [3985, 1502], [3985, 1610], [1377, 1610], [1377, 751], [751, 3923], [779, 3923], [779, 1502], [1502, 1610], [2897, 696], [2897, 1581], [2897, 2161], [1581, 801], [1581, 2161], [801, 1820], [801, 2161], [1384, 2401], [1384, 2219], [1384, 1843], [1384, 1067], [1384, 1353], [1384, 2901], [2401, 2219], [2401, 308], [2401, 1843], [2219, 1067], [1067, 1353], [1353, 2516], [1353, 447], [1353, 2901], [2901, 2516], [2901, 1716], [2901, 1843], [3208, 3634], [3208, 1303], [3208, 308], [3208, 3884], [3208, 1716], [3208, 1843], [3634, 1899], [3634, 3884], [3634, 1303], [308, 1983], [308, 1303], [308, 1843], [3884, 1716], [1716, 1843], [4006, 1857], [4006, 1983], [4006, 3408], [4006, 2691], [1983, 1303], [1983, 2691], [1303, 1899], [1303, 2691], [1037, 1006], [1037, 2435], [1037, 3408], [1037, 1476], [1037, 1899], [1037, 2691], [1006, 1899], [1006, 2435], [2435, 1476], [1899, 2691], [2691, 3408], [1413, 696], [1413, 3340], [1413, 1816], [1413, 2161], [1413, 1820], [1413, 2107], [696, 2161], [696, 3340], [3340, 1816], [1816, 2107], [2161, 1820], [1820, 2107], [1085, 3082], [1085, 3423], [1085, 3821], [3082, 3913], [3082, 3821], [3423, 3821], [3423, 4007], [3423, 2596], [3423, 2242], [2596, 2246], [2596, 332], [2596, 2242], [431, 717], [431, -1], [431, 4007], [431, 2242], [431, 812], [2242, 4007], [2242, 332], [2242, 812], [717, -1], [150, 2678], [150, 204], [150, 3009], [150, 3089], [150, 2810], [3089, 2678], [3089, 3123], [3089, 2810], [3009, 3822], [3009, 2810], [1638, -1], [1638, 445], [786, 2397], [786, 2788], [786, 3188], [2102, 2312], [2102, 1900], [2102, 2657], [2102, 2788], [2102, 1288], [2102, 1400], [2312, 1900], [2312, 445], [2312, 2030], [2312, 1288], [1900, 2657], [2657, 2788], [2788, 3188], [2788, 1400], [1756, 399], [1756, 990], [1756, 2739], [990, 3621], [990, 2739], [701, 2514], [701, 2130], [701, 3765], [701, 2027], [701, 3447], [701, 3796], [3765, 3796], [3765, 1841], [3765, 2130], [3447, 3796], [3447, 2027], [3812, 1157], [3812, 1965], [3812, 2053], [1307, 2027], [1307, 1157], [1307, 4065], [1307, 1891], [1307, 2053], [1157, 2053], [2027, 2514], [2027, 4065], [2027, 408], [4086, 2690], [4086, 1242], [4086, 1822], [4086, 808], [4086, 3217], [4086, 553], [808, 2786], [808, 3217], [808, 1822], [808, 368], [3217, 2786], [3217, 553], [3217, 61], [3217, 3696], [46, 2786], [46, 3523], [46, 3696], [2786, 3696], [3104, 2996], [3104, 3706], [3104, 887], [3104, 2251], [3104, 3463], [3104, 3718], [2996, 1673], [2996, 887], [2996, 3706], [887, 3718], [2251, 2864], [2251, 3706], [2251, 3463], [3463, 3718], [3837, 2609], [3837, 1915], [3837, 1673], [3837, 3706], [3837, 2864], [3837, 2096], [1915, 2609], [1915, 1078], [1915, 1363], [1915, 1673], [1673, 3706], [3706, 2864], [2864, 2096], [3770, 837], [3770, 3430], [3770, 3911], [3770, 336], [3770, 2096], [3770, 2609], [837, 3018], [837, 1078], [837, 2609], [837, 3430], [3430, 3290], [3430, 3911], [3430, 3018], [336, 2647], [336, 3911], [336, 2096], [2096, 2609], [2609, 1078], [122, 3857], [122, 518], [122, 3996], [122, 2545], [3857, 1938], [3857, 2545], [134, 3290], [134, 3911], [134, 2647], [134, 3921], [134, 2871], [134, 1215], [3290, 3911], [3290, 3921], [3911, 2647], [2647, 2871], [3921, 1215], [3921, 1198], [1527, 3625], [1527, 891], [1527, 2642], [1527, 2106], [1527, 1215], [1527, 853], [1215, 2871], [1215, 853], [2871, 1247], [2871, 853], [3466, 1247], [3466, 1660], [3466, 913], [3466, 1765], [3466, 853], [3466, 891], [1247, 1660], [1247, 853], [1660, 913], [913, 2496], [913, 1224], [913, 1765], [1765, 522], [1765, 1529], [1765, 891], [853, 891], [891, 3625], [891, 1529], [205, -1], [2661, -1], [205, 2661], [205, 3005], [2316, 1351], [2316, 2228], [2316, 1343], [2228, 3641], [2228, 1343], [93, 2758], [93, 1351], [93, 1411], [1351, 1343], [1351, 1411], [3501, 96], [3501, 2300], [3501, 656], [96, 2758], [96, 656], [2758, 1411], [2758, 656], [1004, 3792], [1004, 1164], [1004, 2979], [1004, 1563], [1004, 2505], [1004, 894], [3792, 1164], [3792, 2979], [1164, 1563], [2979, 894], [1563, 2505], [2505, 894], [1992, 3607], [1992, 3173], [1992, 2681], [1992, 671], [1992, 726], [1992, 2357], [3607, 3173], [3607, 2681], [3173, 671], [2681, 726], [671, 2357], [726, 2357], [2087, 2794], [2087, 2243], [2087, 636], [3661, 2345], [3661, 3660], [3661, 3578], [3661, 2408], [3661, 1192], [3661, 3332], [2345, 1520], [2345, 2073], [2345, 3660], [2345, 3578], [3660, 2073], [3660, 2408], [3578, 3332], [2408, 1192], [1192, 3332], [3908, 3006], [3908, 159], [3908, 3444], [3908, 1520], [3908, 2073], [3908, 2658], [3006, 3444], [3006, 159], [3006, 2326], [3006, 2703], [159, 1520], [3444, 2658], [1520, 2073], [2073, 2658], [3586, 2444], [3586, 19], [3586, 127], [19, 1458], [19, 127], [1771, 3391], [1771, 546], [1771, 140], [1771, 1255], [1771, 1485], [1771, 587], [3391, 339], [3391, 587], [3391, 546], [546, 140], [140, 1255], [1255, 1485], [1485, 587], [587, 1232], [587, 339], [3150, 3060], [3150, 3158], [3150, 339], [3150, 1687], [3150, 323], [3150, 1232], [3060, 1687], [3060, 3158], [3158, 339], [339, 1232], [1687, 323], [323, 1232], [288, 3899], [288, 625], [288, 2494], [288, 3554], [288, 3824], [288, 4029], [3899, 3639], [3899, 4029], [3899, 625], [625, 2494], [2494, 3554], [3554, 3824], [3824, 4029], [4029, 3639], [4029, 1120], [3905, 3159], [3905, 153], [3905, 1120], [3905, 2887], [3905, 3639], [3905, 3310], [3159, 3639], [3159, 153], [153, 3310], [1120, 3639], [1120, 2887], [2887, 3310], [2443, 2569], [2443, 68], [2443, 3412], [2443, 922], [2443, 26], [2569, 68], [2569, 922], [68, 3412], [3412, 26], [922, 26], [1282, -1], [4001, -1], [1282, 3362], [1282, 4001], [3362, -1], [144, 1272], [144, 3184], [144, 3169], [144, 3357], [2058, 932], [2058, 1229], [2058, 2303], [2058, 262], [2058, 3499], [932, 260], [932, 1990], [932, 1229], [932, 3499], [262, 2554], [262, 3499], [262, 2303], [3628, 2303], [3628, 2554], [3628, 1286], [3628, 1375], [3628, 3732], [3628, 3186], [2303, 2554], [2303, 1229], [2303, 3186], [2554, 1286], [1286, 1375], [1375, 505], [1375, 3732], [3732, 3533], [3732, 1584], [3732, 505], [3732, 3186], [3205, 1342], [3205, 257], [3205, 3105], [3205, 2627], [3205, 675], [3205, 806], [2768, 4088], [2768, 228], [2768, 1326], [486, 455], [486, 1284], [486, 1632], [1284, 2807], [1284, 1632], [2468, 921], [2468, 1813], [2468, 455], [2468, 1452], [4088, 1217], [4088, 1378], [4088, 1326], [4088, 2284], [1326, 228], [1326, 806], [1326, 675], [1326, 2284], [675, 806], [675, 2627], [675, 2284], [2627, 1342], [2627, 1696], [2627, 2284], [582, 2325], [582, 1235], [582, 927], [582, 1892], [582, 2103], [582, 3940], [2325, 1696], [2325, 3940], [2325, 1235], [1235, 927], [927, 1892], [1892, 2103], [2103, 1262], [2103, 1066], [2103, 3940], [1066, 1738], [1066, 487], [1066, 1262], [1066, 3056], [1806, 2461], [1806, 1509], [1806, 2056], [1806, 3407], [1806, 1489], [3407, 2056], [3407, 108], [3407, 3056], [3407, 1519], [3407, 1489], [3056, 1262], [3056, 487], [3056, 1519], [3056, 1489], [3470, 1217], [3470, 2938], [3470, 3192], [3470, 108], [3470, 2056], [3470, 1509], [1217, 2938], [1217, 1378], [1217, 108], [2938, 3192], [3192, 1509], [108, 1378], [108, 1519], [108, 2056], [2056, 1509], [3342, 1474], [3342, 2489], [3342, 3301], [3342, 2157], [3342, 162], [3342, 1914], [2703, 2326], [2703, 3327], [2703, 964], [2703, 1914], [2326, 162], [2326, 1914], [162, 1474], [162, 1652], [162, 1914], [6, 307], [6, 1554], [6, 1010], [6, 2157], [6, 3301], [307, 1554], [307, 568], [307, 827], [307, 1010], [1554, 2157], [2157, 2489], [2157, 3301], [1715, 1884], [1715, 591], [1715, 2066], [1060, 3329], [1060, 2583], [1060, 1671], [2583, 1346], [2583, 1671], [3329, 351], [3329, 1671], [568, 833], [568, 827], [568, 2363], [1346, 833], [1346, 1671], [1346, 2363], [833, 2363], [1884, 2482], [1884, 2066], [1884, 1091], [2482, 3327], [2482, 1091], [1010, 3301], [1010, 3149], [1010, 827], [1010, 1068], [1489, 487], [1489, 2461], [1489, 2200], [487, 1738], [487, 2439], [487, 2200], [358, 760], [358, 2328], [358, 612], [1579, 1738], [1579, 2439], [1579, 2328], [1579, 1720], [1579, 3705], [1579, 612], [1738, 2439], [1738, 2328], [2439, 2200], [2439, 1720], [2328, 612], [1274, 397], [1274, 2546], [1274, 2559], [1222, 1228], [1222, 3720], [1222, 3118], [1222, 3047], [3118, 728], [3118, 3047], [998, 3305], [998, 1325], [998, 3485], [998, -1], [998, 3669], [3305, 1325], [3305, 3485], [1325, -1], [3485, 2403], [3485, 3669], [3485, 2957], [3669, -1], [3669, 2957], [4082, 623], [4082, 499], [4082, 2097], [791, 1173], [791, 1809], [791, 1645], [1871, 1934], [1871, 2210], [1871, 3316], [1934, 4085], [1934, 3316], [215, 2024], [215, 2210], [215, 3176], [596, 2649], [596, 2521], [596, 982], [596, 1711], [596, 2957], [596, 2403], [2649, 2521], [2649, 2957], [2521, 982], [1711, 2866], [1711, 2403], [1711, 3145], [1711, 982], [2957, 2403], [2403, 2866], [774, 1966], [774, 614], [774, 3984], [27, 1379], [27, 3797], [27, 1665], [27, 3099], [27, 1966], [27, 947], [1379, 3797], [1379, 947], [1966, 3984], [1966, 3099], [1966, 947], [393, 3646], [393, 864], [393, 876], [3646, 2420], [3646, 876], [4066, -1], [3827, -1], [4066, 3509], [4066, 3827], [3509, -1], [3509, 1094], [3509, -1], [3289, 388], [3289, 1662], [3289, 2366], [3289, 2062], [3289, 248], [3289, 2664], [388, 1662], [388, 2366], [1662, 2062], [2366, 248], [2062, 2664], [248, 2664], [556, 2245], [556, 3273], [556, 2582], [1034, -1], [1172, 3039], [1172, 168], [1172, 2654], [3039, 1523], [3039, 2654], [1523, 3757], [1523, 2654], [1994, 1134], [1994, 168], [1994, 2654], [1994, 3757], [1994, 2975], [1994, 3722], [1134, 168], [1134, 2975], [168, 2654], [2654, 3757], [3757, 3722], [2975, 3722], [3016, 2955], [3016, 993], [3016, 2476], [2955, 2283], [2955, 2476], [2283, 2476], [2283, 865], [2283, 3270], [2283, 2323], [2702, 3270], [2702, 2037], [2702, 2070], [2702, 2323], [3270, 2323], [2070, 2037], [2070, 1296], [2070, 2323], [2070, 2730], [2070, 2991], [2323, 865], [2323, 2991], [3930, 1140], [3930, 1080], [3930, 3999], [3930, 59], [1140, 3774], [1140, 59], [3999, 2346], [3999, 1080], [3999, 3759], [3999, 59], [1422, 661], [1422, 1433], [1422, 2983], [1433, 1999], [1433, 2983], [1999, 1810], [1999, 2983], [3155, -1], [3155, 935], [3155, 709], [935, 2836], [935, 709], [2836, 3638], [2836, 709], [1, -1], [1, 2799], [2230, 2716], [2230, 3309], [2230, 4068], [2716, 2685], [2716, 4068], [3708, 3309], [3708, 1726], [3708, 1961], [3309, 4068], [3309, 3134], [3309, 1961], [1974, 2307], [1974, 1792], [1974, 375], [1974, 225], [1974, 2870], [1974, 768], [2307, 1792], [2307, 225], [1792, 375], [1792, 2373], [375, 2870], [225, 768], [2870, 768], [2528, 119], [2528, 1931], [2528, 1732], [2162, -1], [1234, -1], [1234, 1946], [1234, 2162], [1961, 1726], [1961, 3134], [1961, 218], [1961, 125], [1726, 1200], [1726, 125], [1200, 967], [1200, 125], [697, 218], [697, 78], [697, 967], [697, 1040], [697, 125], [697, 735], [967, 959], [967, 1040], [967, 125], [125, 218], [735, 119], [735, 1304], [735, 78], [735, 1040], [218, 78], [218, 3134], [218, 2265], [2593, 78], [2593, 2763], [2593, 2265], [78, 2265], [3865, 2464], [3865, 3385], [3865, 1574], [3865, 1624], [3865, 2356], [3865, 597], [2464, 597], [2464, 3385], [3385, 1574], [1574, 1624], [1624, 2356], [2356, 597], [90, 2845], [90, 798], [90, 1653], [2845, 3907], [2845, 2568], [2845, 1653], [798, 1159], [798, 1653], [1372, 1373], [1372, 2288], [1372, 2611], [929, 2240], [929, 2823], [929, 1373], [929, 2611], [1373, 2611], [3251, 2568], [3251, 3544], [3251, 773], [2568, 3907], [2568, 773], [3544, 183], [3544, 773], [3065, 2079], [3065, 207], [3065, 842], [3065, 1155], [3065, 5], [207, 2079], [207, 2523], [207, 1258], [207, 1967], [207, 5], [1155, 970], [1155, 5], [401, 356], [401, 1258], [401, 1967], [401, 3583], [401, 3061], [401, 2148], [2040, 1960], [2040, 293], [2040, 3938], [224, 1197], [224, 1985], [224, 3867], [224, 3210], [224, 1072], [224, 1505], [1197, 3867], [1197, 1985], [1985, 3210], [3867, 1505], [3210, 1072], [1072, 1505], [2269, 657], [2269, 1214], [2269, 3144], [2269, 2823], [2269, 814], [2269, 3909], [1214, 664], [1214, 3144], [1214, 657], [3144, 2823], [2823, 3909], [3909, 1136], [3909, 814], [3870, 1314], [3870, 278], [3870, 2125], [278, 664], [278, 2125], [664, 657], [664, 2125], [657, 814], [657, 2125], [657, 1362], [2125, 1314], [2125, 1362], [1314, 2789], [1314, 1362], [3557, 3559], [3557, 1530], [3557, 471], [3557, 1512], [3557, 763], [3557, 1991], [471, 405], [471, 763], [471, 3559], [763, 1991], [763, 3167], [763, 405], [763, 39], [405, 621], [405, 39], [1989, 758], [1989, 4058], [1989, 909], [621, 409], [621, 39], [621, 3658], [621, 4081], [409, 2821], [409, 1112], [409, 4081], [1112, 945], [1112, 4081], [3813, 1424], [3813, 2964], [3813, 2997], [3813, 2250], [3813, 2854], [3813, 2329], [1424, 2663], [1424, 1061], [1424, 2964], [1424, 2854], [2964, 2997], [2997, 2250], [2250, 2329], [2854, 2329], [2854, 2663], [2489, 1474], [2489, 1479], [2489, 1987], [1479, 2128], [1479, 466], [1479, 2032], [1479, 1987], [1785, 1230], [1785, 3030], [1785, 3994], [1785, 593], [2290, 1106], [2290, 158], [2290, 2438], [2290, 3030], [2290, 1766], [3030, 593], [3030, 1766], [593, 3994], [593, 1679], [593, 2448], [593, 1766], [1376, 3994], [1376, 1230], [1376, 3326], [1376, 3934], [1376, 2207], [1376, 1151], [3994, 1230], [3994, 1679], [3994, 2207], [1230, 3934], [3326, 3934], [3326, 1151], [1151, 897], [1151, 2207], [1535, 905], [1535, 3266], [1535, 1309], [1535, 2553], [1535, 2750], [1535, 1470], [905, 3017], [905, 3266], [905, 4018], [905, 3334], [905, 1470], [2821, 1692], [2821, 3422], [2821, 4017], [3422, 1419], [3422, 4017], [2438, 2137], [2438, 1106], [2438, 749], [1106, 158], [1106, 2982], [1106, 749], [2982, 1692], [2982, 749], [2432, 1356], [2432, 3299], [2432, 3267], [2432, 897], [2432, 237], [3267, 1739], [3267, 237], [1739, 2120], [1739, 237], [2100, 3723], [2100, 1960], [2100, 1336], [1960, 3938], [1960, 4027], [1960, 1336], [3017, 3266], [3017, 4018], [3017, 772], [3017, 2672], [772, 1596], [772, 2672], [3024, 3987], [3024, 1090], [3024, 1419], [3024, 1621], [3024, 2128], [3024, 466], [3987, 1090], [3987, 1419], [1090, 2128], [1419, 4017], [1419, 1621], [2128, 466], [466, 2032], [466, 44], [466, 1621], [4018, 2378], [4018, 3334], [4018, 855], [3756, 1991], [3756, 1171], [3756, 1512], [3756, 2378], [3756, 3662], [3756, 3740], [1991, 3167], [1991, 1512], [1991, 1171], [1171, 3167], [1171, 3740], [1171, 2333], [1512, 855], [1512, 1530], [1512, 2378], [2378, 855], [2378, 3662], [3662, 3740], [3714, 141], [3714, 759], [3714, 1772], [3714, 3680], [3714, 3873], [3714, 2004], [141, 759], [141, 3873], [759, 1772], [1772, 2004], [3873, 2915], [3873, 3680], [3873, 3440], [1363, 1078], [1363, 2433], [1363, 3057], [1078, 3018], [1078, 3057], [3018, 2943], [3018, 3057], [526, 2004], [526, 3680], [526, 2409], [526, 1198], [526, 2916], [526, 673], [2004, 3680], [2004, 673], [3680, 2409], [3680, 2915], [2409, 1198], [2409, 2106], [2409, 2915], [1198, 2916], [2916, 673], [2115, 1291], [2115, 859], [2115, 1182], [2115, 3959], [2115, 2215], [2115, 2909], [2115, 133], [1291, 859], [1291, 2215], [3959, 2909], [3959, 2215], [2909, 133], [133, 3312], [133, 1182], [3869, 3519], [3869, 1163], [3869, 3948], [3519, 2359], [3519, 3948], [3992, 2130], [3992, 9], [3992, 3119], [3992, 3808], [3992, 3552], [3992, 583], [3992, 1841], [2130, 2514], [2130, 9], [2130, 1841], [3552, 583], [3552, 1163], [3552, 3808], [583, 1841], [2769, 2446], [2769, 3681], [2769, 2188], [2769, 3701], [2188, 842], [2188, 3701], [518, 2446], [518, 3996], [518, 2633], [3996, 2545], [3996, 2496], [3996, 522], [3996, 2633], [2267, 1749], [2267, 521], [2267, 3440], [2267, 2915], [2267, 2642], [2267, 2106], [1749, 43], [1749, 2075], [1749, 521], [1749, 3440], [3440, 2915], [2915, 2106], [2642, 3625], [2642, 2106], [2642, 521], [1883, 2660], [1883, 143], [1883, 2259], [1883, 972], [1883, 560], [1883, 2368], [2660, 502], [2660, 143], [2660, 972], [972, 2075], [972, 560], [1429, 615], [1429, 2733], [1429, 1538], [1429, 2481], [1429, 253], [1429, 2898], [615, 1538], [615, 2733], [2733, 2481], [1538, 253], [2481, 2898], [253, 2898], [1562, 75], [1562, 3052], [1562, 3745], [3052, 3078], [3052, 3745], [3078, 491], [3078, 3745], [3351, 2570], [3351, 2093], [3351, 2050], [3351, 609], [3351, 2145], [3351, 3755], [2570, 2093], [2570, 2050], [2093, 2886], [2093, 338], [2093, 609], [2050, 3755], [609, 338], [609, 2145], [2145, 3755], [2603, -1], [2603, 2504], [2582, -1], [2582, 2245], [2582, 1034], [2582, 3273], [3425, 2520], [3425, 1676], [3425, 1945], [2520, 3339], [2520, 1945], [3339, 258], [3339, 1945], [1317, 1322], [1317, 3593], [1317, 1676], [1317, 2822], [1317, 258], [1317, 1945], [1322, 3593], [1322, 1676], [3593, 2822], [1676, 1945], [2822, 258], [258, 1945], [2410, 3142], [2410, 387], [2410, 1076], [2410, 2516], [2410, 1953], [2410, 447], [3142, 387], [3142, 2516], [387, 1076], [1076, 1953], [2516, 447], [1953, 89], [1953, 447], [1953, 3942], [447, 89], [1260, 89], [1260, 3049], [1260, 3942], [1260, 2083], [1260, 1670], [89, 3942], [89, 3049], [3049, 2083], [3942, 1670], [2083, 1670], [1316, 3521], [1316, 911], [1316, 1770], [1316, 3160], [1316, 3768], [1316, 3452], [3521, 911], [3521, 3452], [911, 1770], [1770, 3160], [3160, 3768], [3768, 3452], [2373, 2829], [2373, 1383], [2373, 1491], [1383, 3053], [1383, 1491], [2829, 2273], [2829, 1491], [3053, 590], [3053, 1491], [3053, 138], [1491, 2273], [1491, 138], [13, 1811], [13, 3685], [13, 2867], [13, 1911], [2867, 1811], [2867, 2380], [2867, 3672], [2867, 2126], [2867, 1911], [530, 784], [530, 100], [530, 1811], [530, 1001], [530, 2074], [530, 3672], [784, 1811], [784, 100], [100, 1001], [1811, 3672], [1001, 1495], [1001, 2074], [2074, 3672], [3672, 2380], [1404, 1932], [1404, 2843], [1404, 2839], [1404, 2579], [1404, 2899], [1404, 2692], [2839, 2843], [2839, 2692], [2899, 2692], [2899, 2579], [2010, 2574], [2010, 1296], [2010, 2453], [2010, 1123], [2010, 2730], [2010, 2973], [2730, 1296], [2730, 2991], [2730, 3576], [2730, 2973], [1123, 2595], [1123, 2574], [1123, 2453], [1123, 1723], [250, 3568], [250, 1675], [250, 3693], [1675, 2886], [1675, 3693], [2886, 338], [2886, 3693], [648, 24], [648, 2322], [648, 1495], [648, 2908], [648, 1421], [648, 2436], [24, 2322], [24, 1495], [2322, 2908], [1495, 1421], [2908, 2436], [1421, 2436], [1093, 1342], [1093, 257], [1093, 2506], [1093, 426], [1093, 505], [1093, 1584], [1342, 2506], [1342, 257], [2506, 426], [426, 505], [505, 1584], [604, 3073], [604, 2367], [604, 3751], [3073, 1857], [3073, 3751], [2367, 101], [2367, 3751], [2340, 665], [2340, 1476], [2340, 101], [2340, 3408], [2340, 3751], [2340, 1857], [665, 101], [665, 1476], [1476, 3408], [101, 3751], [3408, 1857], [3751, 1857], [2497, 3616], [2497, 1128], [2497, 1477], [1128, 580], [1128, 1477], [3616, 2034], [3616, 641], [3616, 1477], [3333, 181], [3333, 1287], [3333, 3567], [1762, 2646], [1762, 1287], [1762, 1445], [2646, 674], [2646, 1445], [674, 580], [674, 1445], [1292, 4007], [1292, 717], [1292, 3821], [1292, 3913], [1292, 1031], [1292, 765], [4007, 3821], [4007, 717], [717, 1031], [3821, 3913], [3913, 765], [1031, 765], [1054, 2810], [1054, 3822], [1054, 1921], [1054, 2925], [1054, 3354], [1054, 3123], [2810, 3123], [2810, 3822], [3822, 1921], [1921, 3456], [1921, 3375], [1921, 2925], [3123, 2028], [3123, 3354], [1288, 2030], [1288, 1400], [1288, 3974], [1288, 2920], [1400, 3974], [1400, 3188], [1400, 3171], [2949, -1], [399, -1], [399, 2739], [399, 2949], [399, 3700], [2790, -1], [1891, 2053], [1891, 156], [1891, 1435], [1891, 4065], [1891, 2544], [2053, 1965], [2053, 2544], [3119, 3808], [3119, 2690], [3119, 1242], [3119, 9], [3119, 2090], [9, 2514], [9, 2090], [2514, 408], [2514, 2090], [2009, 3696], [2009, 3523], [2009, 61], [2009, 1767], [2009, 3349], [2009, 3590], [3696, 61], [3696, 3523], [3523, 1767], [1767, 3349], [3349, 3590], [1299, 3005], [1299, 2479], [1299, -1], [1299, 2895], [1299, 1835], [3005, -1], [3005, 2479], [2479, 2895], [2895, 1835], [1835, -1], [1849, 2545], [1849, 1938], [1849, 2678], [1849, 204], [1849, 1224], [1849, 2496], [2545, 2496], [2545, 1938], [1938, 2678], [2678, 204], [204, 1224], [1224, 2496], [231, 1411], [231, 1343], [231, 656], [231, 2300], [231, 1350], [231, 3641], [1411, 1343], [1411, 656], [1343, 3641], [656, 2300], [2300, 1350], [1350, 3641], [4067, 636], [4067, 2243], [4067, 450], [4067, 1199], [4067, 135], [4067, 421], [2243, 636], [2243, 450], [450, 1199], [1199, 421], [421, 135], [2342, 344], [2342, 3773], [2342, 3674], [2342, 2794], [2342, 636], [2342, 135], [344, 2794], [344, 3773], [3773, 3674], [3674, 135], [2794, 636], [636, 135], [2306, 3798], [2306, 3805], [2306, 3766], [2306, 2444], [2306, 127], [2306, 1458], [2444, 3805], [2444, 127], [127, 1458], [1458, 3766], [2739, 3700], [2739, 3621], [2739, 3830], [3766, 3621], [3766, 3798], [3766, 3830], [3621, 3830], [3673, 3086], [3673, 1272], [3673, 3357], [3673, 260], [3673, 1990], [3673, 2844], [3086, 1272], [3086, 260], [1272, 3357], [3357, 2844], [3357, 3184], [260, 1990], [1990, 386], [1990, 1229], [1990, 2844], [2844, 145], [2844, 3184], [2844, 386], [2844, 3286], [2808, 386], [2808, 3286], [2808, 2051], [2808, 1229], [2808, 3186], [2808, 3533], [386, 3286], [386, 1229], [1229, 3186], [3186, 3533], [2414, 806], [2414, 228], [2414, 1813], [2414, 921], [2414, 3787], [806, 3105], [806, 3787], [806, 228], [228, 1813], [1813, 921], [921, 3787], [921, 2969], [921, 1452], [3787, 1181], [3787, 3105], [3787, 2969], [3184, 3169], [3184, 145], [3184, 438], [3169, 2807], [3169, 438], [2807, 1632], [2807, 438], [2969, 1452], [2969, 1181], [2969, 2051], [2969, 2669], [3286, 2051], [3286, 145], [3286, 2669], [2051, 3533], [2051, 1181], [2051, 2669], [1649, 1632], [1649, 455], [1649, 1452], [1649, 438], [1649, 2669], [1649, 145], [1632, 455], [1632, 438], [455, 1452], [1452, 2669], [438, 145], [2669, 145], [956, 3533], [956, 1584], [956, 1181], [956, 257], [956, 3105], [3533, 1584], [3533, 1181], [1584, 257], [1181, 3105], [257, 3105], [4048, 2284], [4048, 1696], [4048, 1262], [4048, 1519], [4048, 1378], [4048, 3940], [2284, 1378], [2284, 1696], [1696, 3940], [1262, 3940], [1262, 1519], [1519, 1378], [1125, 1914], [1125, 3301], [1125, 964], [1125, 3149], [1125, 1367], [1914, 3301], [1914, 964], [3301, 3149], [3149, 1068], [3149, 2071], [3149, 1367], [591, 2066], [591, 551], [591, 1678], [551, 268], [551, 1678], [268, 2291], [268, 1678], [3841, 1671], [3841, 351], [3841, 2363], [3841, 1119], [3841, 827], [3841, 1068], [1671, 351], [1671, 2363], [351, 1119], [2363, 827], [1119, 1068], [1119, 2071], [1119, 1188], [827, 1068], [1068, 2071], [2071, 1367], [2071, 1188], [2071, 3804], [1188, 2291], [1188, 3804], [3462, 612], [3462, 760], [3462, 4022], [3462, 3777], [3462, 3810], [3462, 3705], [612, 760], [612, 3705], [760, 4022], [4022, 3777], [3777, 3810], [3810, 3705], [3705, 1720], [3570, 1228], [3570, 2461], [3570, 2559], [3570, 2200], [3570, 397], [3570, 1720], [1228, 2461], [1228, 3720], [1228, 2559], [2461, 2200], [2559, 397], [2559, 2546], [2559, 3720], [2200, 1720], [397, 1720], [2092, 2546], [2092, 3720], [2092, 3047], [2092, 1410], [2092, 728], [2092, 3897], [2546, 3720], [2546, 1410], [3720, 3047], [3047, 728], [1410, 3897], [728, 3897], [2411, 2866], [2411, 623], [2411, 2097], [2411, 379], [2411, 377], [2866, 379], [2866, 3145], [2866, 623], [623, 2097], [2097, 3199], [2097, 377], [2097, 499], [379, 377], [379, 1908], [379, 3736], [379, 3145], [499, 2673], [499, 3199], [499, 3726], [2673, 1095], [2673, 3726], [1095, 4085], [1095, 3726], [3180, 1498], [3180, 2347], [3180, 1645], [3180, 3427], [3180, 3181], [3180, 1173], [3427, 2024], [3427, 2347], [3427, 3181], [3181, 1173], [1173, 1645], [1341, 1645], [1341, 1498], [1341, 3315], [1341, 2606], [1341, 1809], [1645, 1809], [1645, 1498], [3315, 3511], [3315, 2606], [3315, 1809], [4085, 3726], [4085, 3316], [4085, 813], [3726, 3199], [3726, 813], [681, 2550], [681, 283], [681, 295], [681, 3820], [681, 3216], [681, 1245], [1126, 614], [1126, 2923], [1126, 2550], [1126, 2884], [1126, 2222], [1126, 1245], [2923, 2884], [2923, 614], [2884, 2222], [2222, 285], [2222, 3388], [2222, 1245], [1245, 3388], [1245, 3216], [1245, 2550], [652, 2550], [652, 283], [652, 3970], [652, 614], [652, 3984], [652, 3099], [2550, 614], [2550, 283], [614, 3984], [3984, 3099], [3099, 1665], [3099, 3970], [283, 3970], [283, 295], [283, 831], [2450, 1944], [2450, 3885], [2450, 1607], [2450, 3935], [3885, 1607], [3885, 3797], [3885, 3699], [3797, 1665], [3797, 3699], [2304, 3946], [2304, 750], [2304, 3411], [2824, 275], [2824, 3946], [2824, 198], [275, 1359], [275, 198], [2529, 3511], [2529, 2606], [2529, 3736], [2529, 3145], [2529, 982], [3511, 2606], [3511, 982], [2606, 1498], [2606, 309], [2606, 3736], [3736, 309], [3736, 3145], [3736, 1908], [3145, 982], [876, -1], [864, -1], [876, 2420], [876, 864], [2420, -1], [2922, -1], [142, -1], [1094, 423], [1094, 2922], [1094, -1], [2922, 142], [2922, 423], [2922, 312], [423, 3507], [423, 312], [3507, 3682], [3507, 312], [993, 2857], [993, 3537], [993, 2476], [993, 714], [2476, 865], [2476, 714], [3216, 3820], [3216, 2590], [3216, 3388], [3216, 1684], [3225, 59], [3225, 3759], [3225, 2037], [3225, 1296], [3225, 3774], [3225, 2574], [59, 3774], [59, 3759], [3759, 2037], [2037, 1296], [1296, 2574], [3774, 2574], [2252, 3043], [2252, 1810], [2252, 2983], [2252, 661], [2252, 2346], [2252, 1080], [3043, 1810], [3043, 2346], [1810, 2983], [2983, 661], [661, 1080], [2346, 1080], [3375, -1], [3375, 3456], [3456, -1], [3456, 2925], [3456, 3950], [2925, 3354], [2925, 1213], [2925, 3950], [3638, -1], [2799, -1], [709, -1], [3638, 2799], [3638, 709], [2110, 4068], [2110, 2685], [2110, 863], [2110, 2763], [2110, 3134], [2110, 2265], [4068, 3134], [4068, 2685], [2685, 863], [863, 2763], [2763, 2265], [3134, 2265], [119, 1732], [119, 1304], [119, 1664], [2421, -1], [1664, -1], [1664, 2421], [1664, 1304], [1664, 1732], [1931, -1], [1617, -1], [1931, 1617], [1931, 1732], [1732, -1], [3170, 1304], [3170, 1040], [3170, 2421], [3170, 2162], [3170, 1946], [3170, 959], [1304, 1040], [1304, 2421], [1040, 959], [2421, 2162], [2162, 1946], [1946, 959], [3649, 3907], [3649, 2751], [3649, 1653], [3649, 1159], [3649, 516], [3649, 2419], [3907, 773], [3907, 2751], [3907, 1653], [1653, 1159], [1159, 2419], [516, 2419], [516, 2288], [516, 2751], [1227, 2611], [1227, 2288], [1227, 2751], [1227, 183], [1227, 2240], [1227, 773], [2611, 2288], [2611, 2240], [2288, 2751], [2751, 773], [183, 2240], [183, 773], [981, 1534], [981, 2259], [981, 356], [981, 1258], [981, 2523], [2259, 2368], [2259, 2523], [2259, 143], [2259, 1534], [356, 1258], [356, 2148], [356, 2728], [356, 1534], [1258, 2523], [1258, 1967], [2523, 2079], [2523, 2368], [3266, 2672], [3266, 1309], [3266, 3081], [2672, 1596], [2672, 3368], [2672, 3081], [1465, 1362], [1465, 814], [1465, 1136], [1465, 533], [1465, 2789], [1465, 699], [1362, 814], [1362, 2789], [814, 1136], [1136, 533], [533, 699], [2789, 699], [39, 3167], [39, 3658], [39, 4046], [3167, 2333], [3167, 4046], [2333, 2704], [2333, 4046], [4058, 2704], [4058, 909], [4058, 2919], [2704, 4046], [2704, 2919], [4046, 3658], [4046, 2919], [4070, 758], [4070, 945], [4070, 909], [4070, 4081], [4070, 3658], [4070, 2919], [758, 945], [758, 909], [945, 4081], [909, 2919], [4081, 3658], [3658, 2919], [1211, 2032], [1211, 44], [1211, 2137], [1211, 2746], [1211, 4094], [2032, 44], [2032, 1987], [2032, 4094], [1766, 158], [1766, 2448], [1766, 2191], [158, 3559], [158, 2191], [3559, 1530], [3559, 2191], [2207, 1679], [2207, 897], [2207, 2731], [897, 1356], [897, 2731], [1356, 3299], [1356, 2553], [1356, 2750], [1356, 2731], [1679, 2731], [1679, 2448], [1679, 1056], [2731, 2553], [2731, 1056], [2553, 2750], [2553, 1470], [2553, 1056], [2186, 2137], [2186, 44], [2186, 749], [2186, 1621], [2186, 4017], [2186, 1692], [2137, 44], [2137, 749], [44, 1621], [749, 1692], [1621, 4017], [4017, 1692], [502, 2120], [502, 143], [502, 771], [143, 1534], [143, 771], [1534, 2728], [1534, 2467], [1534, 771], [237, 3299], [237, 2120], [237, 3409], [2120, 771], [2120, 3409], [771, 2467], [771, 3409], [55, 1336], [55, 3723], [55, 1995], [55, 1596], [55, 3368], [55, 2894], [1336, 4027], [1336, 1995], [1336, 3723], [3723, 1596], [1596, 3368], [2226, 3057], [2226, 2943], [2226, 1182], [2226, 3312], [2226, 2433], [2226, 1103], [2226, 859], [3057, 2433], [3057, 2943], [2943, 3312], [1182, 3312], [1182, 859], [2433, 1103], [1103, 859], [1163, 3948], [1163, 3808], [1163, 3228], [3808, 1242], [3808, 3228], [1242, 2690], [1242, 1822], [1242, 3228], [4075, 2079], [4075, 842], [4075, 3701], [4075, 2368], [4075, 3106], [4075, 528], [2079, 842], [2079, 2368], [842, 3701], [3701, 3681], [3701, 528], [2368, 3106], [2368, 560], [2446, 3681], [2446, 2633], [2446, 239], [3106, 560], [3106, 528], [3106, 988], [2075, 560], [2075, 43], [2075, 988], [560, 988], [75, 3055], [75, 3745], [75, 3503], [3745, 491], [3745, 3503], [491, 1053], [491, 3503], [482, -1], [2504, -1], [3273, -1], [482, 2504], [482, 3273], [590, 3962], [590, 138], [590, 2308], [3962, 2725], [3962, 2308], [2725, 2564], [2725, 1154], [2725, 2308], [907, 2273], [907, 2380], [907, 138], [907, 2126], [907, 1154], [907, 2308], [2273, 2380], [2273, 138], [2380, 2126], [138, 2308], [2308, 1154], [2126, 1154], [2126, 1911], [2126, 3600], [2564, 1154], [2564, 3568], [2564, 3600], [1154, 3600], [2595, 3864], [2595, 1723], [2595, 1414], [3864, 1634], [3864, 1414], [2406, 1911], [2406, 3685], [2406, 338], [2406, 3693], [2406, 3600], [2406, 3568], [1911, 3685], [1911, 3600], [3685, 338], [338, 3693], [3693, 3568], [3600, 3568], [209, 2034], [209, 641], [209, 3567], [209, 1320], [209, 3474], [209, 181], [2034, 1320], [2034, 641], [1320, 3474], [3474, 181], [181, 3567], [102, 1477], [102, 580], [102, 1445], [102, 641], [102, 1287], [102, 3567], [1477, 580], [1477, 641], [580, 1445], [1445, 1287], [641, 3567], [1287, 3567], [3686, 2539], [3686, 2028], [3686, 3354], [3686, 1213], [3686, 809], [3686, 2246], [2539, 2028], [2539, 2246], [2028, 3354], [3354, 1213], [1213, 3950], [1213, 1132], [1213, 809], [2246, 332], [2246, 809], [3950, -1], [3950, 1132], [2030, -1], [445, -1], [2030, 445], [2030, 2920], [2920, -1], [2920, 3974], [2920, 2790], [2790, 3974], [2790, 2949], [2790, 2534], [3974, 3171], [3974, 2534], [2949, 3700], [2949, 2534], [1965, -1], [1965, 2544], [2690, 553], [2690, 2090], [2690, 114], [1367, 3804], [1367, 964], [1367, 2460], [3327, 964], [3327, 1091], [3327, 2460], [964, 2460], [2210, 3316], [2210, 3176], [2210, 3769], [3316, 813], [3316, 3769], [2628, 2112], [2628, 309], [2628, 1498], [2628, 2347], [2628, 3176], [2628, 2024], [309, 1908], [309, 1498], [309, 2112], [1498, 2347], [2347, 2024], [3176, 2024], [3176, 3769], [3176, 2112], [1607, 3699], [1607, 2753], [1607, 3935], [1607, 1661], [2586, 1665], [2586, 3970], [2586, 3699], [2586, 2753], [2586, 831], [2586, 3611], [1665, 3970], [1665, 3699], [3970, 831], [3699, 2753], [2753, 1661], [2753, 2946], [2753, 3611], [831, 743], [831, 3611], [831, 295], [3611, 3420], [3611, 2946], [3611, 743], [1585, 2843], [1585, 1959], [1585, 3071], [2843, 1932], [2843, 3071], [610, 312], [610, 3682], [610, 2962], [610, 2245], [610, 1034], [610, 142], [312, 142], [312, 3682], [3682, 2962], [2962, 2245], [2245, 1034], [1034, 142], [2991, 865], [2991, 3576], [2991, 895], [865, 714], [865, 895], [2180, 2857], [2180, 3064], [2180, 1684], [2180, 3388], [2180, 285], [2857, 3064], [2857, 3537], [2857, 1684], [3064, 285], [1684, 2590], [1684, 3537], [1684, 3388], [3388, 285], [372, 2426], [372, 3583], [372, 1967], [372, 2560], [372, 970], [372, 5], [1967, 3583], [1967, 5], [2560, 1394], [2560, 970], [2560, 2426], [970, 5], [3938, 4027], [3938, 293], [3938, 1611], [293, 1394], [293, 1611], [1394, 2426], [1394, 1611], [1652, 4039], [1652, 1474], [1652, 1586], [1474, 1987], [1474, 1586], [1987, 4094], [1987, 1586], [1530, 855], [1530, 2191], [1530, 415], [855, 3334], [855, 415], [1387, 2148], [1387, 2728], [1387, 3252], [1387, 3081], [1387, 2894], [1387, 3368], [2148, 3061], [2148, 2894], [2148, 2728], [2728, 2467], [2728, 3252], [3081, 1309], [3081, 3368], [3081, 3252], [2894, 3061], [2894, 1995], [2894, 3368], [3428, 3409], [3428, 3299], [3428, 2750], [3428, 3252], [3428, 2467], [3428, 1309], [3409, 3299], [3409, 2467], [3299, 2750], [2750, 1309], [3252, 2467], [3252, 1309], [3734, 1822], [3734, 368], [3734, 3228], [3734, 3948], [3734, 2757], [3734, 2359], [1822, 368], [1822, 3228], [368, 2757], [3228, 3948], [3948, 2359], [2757, 2359], [521, 43], [521, 3625], [521, 1717], [3625, 1529], [3625, 1717], [528, 988], [528, 3681], [528, 335], [3681, 239], [3681, 335], [988, 43], [988, 335], [43, 1717], [43, 335], [2995, 3055], [2995, 2912], [2995, 3503], [2995, 1053], [2995, 3709], [2995, 3431], [3055, 2912], [3055, 3503], [2912, 3709], [3503, 1053], [1053, 3431], [3709, 3431], [430, 1634], [430, 2579], [430, 1998], [430, 384], [1634, 1414], [1634, 384], [3820, 295], [3820, 3370], [3820, 2590], [3820, 2089], [295, 743], [295, 2089], [2453, 1723], [2453, 2973], [2453, 1020], [2453, 1301], [2579, 1998], [2579, 1932], [2579, 410], [2534, 3171], [2534, 3700], [2534, 340], [3700, 3830], [3700, 340], [3830, 3798], [3830, 340], [1435, -1], [2544, -1], [1435, 3414], [1435, 2544], [1435, 156], [3414, -1], [3414, 1753], [3414, 156], [3414, 454], [61, 553], [61, 3590], [61, 243], [553, 114], [553, 243], [2090, 408], [2090, 114], [2090, 1533], [730, 1091], [730, 2066], [730, 2460], [730, 3804], [730, 1678], [730, 2291], [1091, 2066], [1091, 2460], [2066, 1678], [2460, 3804], [3804, 2291], [1678, 2291], [1727, 2112], [1727, 1908], [1727, 3769], [1727, 377], [1727, 813], [1727, 3199], [2112, 1908], [2112, 3769], [1908, 377], [3769, 813], [377, 3199], [813, 3199], [1944, 1083], [1944, 3935], [1944, 29], [2946, 1661], [2946, 179], [2946, 3420], [2946, 1831], [1799, 3623], [1799, 2589], [1799, 1831], [1799, 1661], [1799, 3935], [1799, 29], [1831, 1661], [1831, 3261], [1831, 3951], [1831, 179], [1831, 2589], [1661, 3935], [3935, 29], [3946, 3411], [3946, 198], [3946, 3004], [1932, 3071], [1932, 410], [1932, 4005], [410, 3382], [410, 1998], [410, 4005], [3261, 3951], [3261, 404], [3261, 834], [3261, 2589], [3261, 3336], [3404, 714], [3404, 3537], [3404, 895], [3404, 2369], [3404, 2590], [3404, 3370], [714, 3537], [714, 895], [3537, 2590], [2590, 3370], [4010, 1995], [4010, 4027], [4010, 1611], [4010, 3061], [4010, 3583], [4010, 2426], [1995, 3061], [1995, 4027], [4027, 1611], [1611, 2426], [3061, 3583], [3583, 2426], [1107, 4039], [1107, 2663], [1107, 1586], [1107, 4094], [1107, 2746], [1107, 1061], [4039, 2663], [4039, 1586], [2663, 1061], [1586, 4094], [4094, 2746], [2746, 1061], [738, 2191], [738, 2448], [738, 415], [738, 1056], [738, 1470], [738, 3334], [2191, 2448], [2191, 415], [2448, 1056], [415, 3334], [1056, 1470], [1470, 3334], [2135, 1717], [2135, 1529], [2135, 522], [2135, 335], [2135, 239], [2135, 2633], [1717, 335], [1717, 1529], [1529, 522], [522, 2633], [335, 239], [239, 2633], [1998, 384], [1998, 3382], [1998, 2344], [3469, 1414], [3469, 1723], [3469, 384], [3469, 1301], [3469, 2344], [3469, 1450], [1414, 1723], [1414, 384], [1723, 1301], [384, 2344], [2344, 3382], [2344, 2980], [2344, 1450], [1301, 1020], [1301, 1450], [1301, 2719], [743, 3420], [743, 2089], [743, 1656], [3951, 404], [3951, 179], [3951, 1776], [3876, 332], [3876, 812], [3876, -1], [3876, 809], [3876, 1132], [332, 809], [332, 812], [812, -1], [809, 1132], [1132, -1], [3054, 340], [3054, 3798], [3054, 2397], [3054, 3805], [3054, 3171], [3054, 3188], [340, 3798], [340, 3171], [3798, 3805], [2397, 3805], [2397, 3188], [3171, 3188], [1753, 3879], [1753, 454], [1753, 2390], [3879, 3590], [3879, 2390], [3590, 243], [3590, 2390], [156, 4065], [156, 454], [156, 2841], [4065, 408], [4065, 2841], [408, 1533], [408, 2841], [930, 243], [930, 114], [930, 1533], [930, 2390], [930, 454], [930, 2841], [243, 114], [243, 2390], [114, 1533], [1533, 2841], [2390, 454], [454, 2841], [1359, 1083], [1359, 198], [1359, 934], [1083, 29], [1083, 934], [29, 3623], [29, 934], [3411, 750], [3411, 3004], [3411, 2602], [3411, 2156], [750, 1259], [750, 2156], [834, 3336], [834, 403], [834, 404], [834, 2033], [834, 2429], [4005, 3071], [4005, 2033], [4005, 3382], [4005, 2429], [2589, 3623], [2589, 3336], [2589, 846], [3336, 403], [3336, 2602], [3336, 846], [2602, 403], [2602, 3004], [2602, 2156], [2602, 846], [2719, 2134], [2719, 933], [2719, 1450], [2719, 1020], [2719, 3112], [1450, 2980], [1450, 3112], [495, 1776], [495, 179], [495, 3420], [495, 1656], [495, 933], [495, 3112], [179, 3420], [179, 1776], [3420, 1656], [3112, 1776], [3112, 2980], [3112, 933], [1149, 1776], [1149, 2980], [1149, 404], [1149, 2429], [1149, 3382], [1776, 2980], [1776, 404], [2980, 3382], [404, 2429], [2429, 2033], [2429, 3382], [1777, 3004], [1777, 198], [1777, 934], [1777, 846], [1777, 3623], [3004, 846], [3004, 198], [198, 934], [934, 3623], [846, 3623], [3010, 2156], [3010, 403], [3010, 2033], [3010, 1259], [3010, 1959], [3010, 3071], [2156, 403], [2156, 1259], [403, 2033], [2033, 3071], [1259, 1959], [1959, 3071], [898, 2134], [898, 1020], [898, 2973], [898, 3576], [898, 2369], [898, 895], [1020, 2134], [1020, 2973], [2973, 3576], [3576, 895], [895, 2369], [1628, 2369], [1628, 3370], [1628, 2134], [1628, 2089], [1628, 1656], [1628, 933], [2369, 3370], [2369, 2134], [3370, 2089], [2134, 933], [2089, 1656], [1656, 933]], "cells": [[4856, 6244, 7210, 7218, 7220, 7221], [3777, 3779, 8256, 10276, 10277], [6301, 7206, 7211, 8590, 8595, 8596], [6052, 6060, 6066, 6068, 6069, 6070], [3268, 3272, 3276, 5458, 5464, 5465], [10377, 10382, 10384, 11857, 11859, 11863], [10061, 10062, 10063, 10064, 10065], [4677, 4684, 4691, 4700, 4703, 4704], [1903, 1904, 1905, 1906, 1907, 1908], [10647, 10654, 10970, 10972, 10973], [3355, 3356, 3357, 3358, 3359], [2946, 2953, 2963, 7642, 7646, 7652], [2222, 3900, 3927, 6097, 6100, 6104], [9070, 9248, 10807, 10808, 10809, 10810], [9257, 9258, 9259, 9260, 9261, 9262], [394, 400, 983, 995, 2816, 2822, 2824], [7285, 7290, 7291, 7292, 7293, 7294], [4770, 4776, 6991, 6993, 6994, 6995], [3509, 5774, 7998, 8002, 8006], [1052, 1058, 5225, 7571, 9860, 9862, 9863], [2912, 4245, 4371, 5271, 5276, 5279], [4877, 4882, 8551, 8557, 8558, 8559], [4945, 4976, 4977, 4981, 4984, 4985], [7104, 9439, 9472, 9480, 9481, 9482], [4707, 9376, 9378, 10861, 10867, 10868], [2544, 2587, 3934, 3936, 3937], [5349, 5354, 7700, 7727, 9922, 9926, 9927], [10173, 10174, 10175, 10176, 10177, 10178], [2262, 3981, 3986, 6084, 6090, 6091], [12019, 12029, 12036, 12185, 12187, 12188], [5748, 5865, 5874, 8078, 8084, 8085], [40, 50, 55, 56, 57, 58], [735, 736, 737, 738, 739, 740], [6415, 6421, 7546, 7548, 7549], [9285, 9286, 9287, 9288, 9289, 9290], [5460, 5467, 5469, 5471, 5472], [2322, 2565, 2576, 7172, 7177, 7179], [1630, 1635, 2758, 5072, 5075, 5082], [126, 136, 357, 4840, 4845, 4847], [10445, 10447, 10452, 11513, 11514, 11515], [2397, 2409, 2459, 4416, 4422, 4425, 4426], [7733, 7734, 7735, 7736, 7737, 7738], [1195, 3014, 3020, 3021, 3022, 3023], [10679, 11651, 11924, 11934, 11936, 11937], [10569, 11540, 11544, 11572, 11577, 11579], [531, 543, 544, 545, 546, 547], [7290, 7297, 7313, 9687, 9688, 9689], [4534, 4640, 6801, 6805, 6806, 6807], [2754, 2757, 2759, 5068, 5074, 5075], [7203, 7204, 7205, 7206, 7207, 7208], [2446, 6744, 6766, 9154, 9155, 9156], [338, 344, 779, 782, 783, 784], [2650, 5218, 5224, 7560, 7561, 7562], [306, 1760, 1777, 1779, 1780], [6710, 6711, 6712, 6713, 6714, 6715], [11598, 11599, 11600, 11601, 11602, 11603], [3948, 3954, 3955, 3956, 3957, 3958], [5041, 5043, 5045, 7392, 7397, 7398], [6429, 6439, 8756, 8757, 8758, 8759], [10255, 10257, 10261, 11378, 11384, 11385], [4041, 4083, 6221, 6229, 6230, 6231], [9685, 10978, 10982, 11985, 11986, 11987], [899, 900, 901, 902, 903, 904], [960, 968, 1605, 3405, 3410, 3411, 3412], [251, 257, 265, 1467, 1469, 1470], [2676, 2677, 2678, 2679, 2680], [4106, 4108, 4110, 4113, 4119, 4120], [2548, 2552, 2561, 2566, 2567, 2568], [1241, 2938, 7705, 9919, 9923, 9925], [9046, 9047, 9048, 9049, 9050, 9051], [3728, 4652, 4659, 5933, 5936, 5937], [3476, 4767, 5628, 7105, 7106, 7107], [547, 1538, 1541, 1542, 1543, 1544], [3730, 5882, 5883, 5884, 5885, 5886, 5887], [8359, 8369, 8371, 8372, 8373], [2411, 4425, 10711, 11654, 11655, 11656], [572, 1656, 1663, 1664, 1665, 1666], [6166, 6199, 6204, 6206, 6207], [8416, 10318, 10329, 10331, 10334, 10337], [2447, 2451, 2469, 2481, 2484, 2485], [2972, 2973, 2974, 2975, 2976], [1712, 2772, 2778, 2783, 2784, 2785], [5405, 5406, 5407, 5408, 5409, 5410], [1015, 1018, 1019, 1020, 1021], [945, 2722, 2725, 5047, 5049, 5050], [3330, 3338, 3345, 5378, 5379, 5380], [4404, 4411, 4413, 6076, 6077, 6078], [824, 826, 827, 828, 829, 830], [6818, 6820, 6821, 6822, 6823, 6824, 6825], [9215, 9217, 10769, 10772, 10773, 10778, 10779], [4000, 4002, 4063, 8462, 10350, 10351, 10352], [1478, 1502, 3269, 3270, 3271, 3272], [4604, 4631, 4638, 6867, 9315, 9317, 9324], [5179, 5183, 7367, 9791, 9792, 9793], [4192, 4196, 4816, 7158, 7163, 7164], [4871, 4878, 4880, 4882, 4883, 4884], [7428, 7445, 9796, 9799, 9800], [3021, 3031, 5315, 7679, 7681, 7686], [3170, 3176, 3178, 3185, 3186, 3187], [6595, 6624, 6639, 8943, 8980, 8982, 8983], [9254, 9372, 9379, 10817, 10823, 10824], [9462, 9469, 10889, 10893, 10897, 10900], [11720, 11721, 11722, 11723, 11724, 11725], [4189, 4190, 4191, 4192, 4193, 4194], [766, 2013, 2017, 2018, 2019], [1571, 3087, 3097, 3101, 3102, 3103], [2498, 4609, 4610, 4611, 4612, 4613], [500, 503, 1402, 1409, 1410, 1411], [10023, 10034, 10039, 10042, 10043, 10044], [6932, 6933, 6934, 6935, 6936], [6140, 6142, 6144, 8442, 8451, 8452], [1316, 3092, 3099, 3104, 3105, 3106], [39, 75, 84, 236, 239, 240], [3869, 3870, 3871, 3872, 3873, 3874, 3875], [11767, 11988, 11991, 12171, 12176, 12178], [5121, 5147, 7478, 7479, 7485, 7486, 7487], [4256, 4260, 7621, 7629, 7635, 7636], [746, 1384, 1385, 1386, 1387, 1388], [4089, 4400, 4403, 4409, 4410, 4411], [8412, 8414, 10302, 10327, 11427, 11428, 11429], [7505, 7506, 7507, 7508, 7509], [2021, 2037, 2042, 2043, 2044, 2045, 2046], [8528, 8546, 9736, 9737, 9738, 9739], [4795, 4799, 6110, 6113, 6114, 6115], [447, 1174, 1179, 1180, 1181, 1182], [10312, 10314, 10316, 10321, 10325, 10326], [4056, 4062, 4066, 4105, 4107, 4108], [9861, 9863, 11048, 11051, 11052], [6324, 8660, 8669, 8672, 8673, 8674, 8675], [1282, 1553, 1554, 1555, 1556, 1557, 1558], [320, 3749, 5910, 5915, 5919, 5920], [4545, 6760, 6812, 6813, 6814, 6815], [8691, 8692, 8693, 8694, 8695, 8696], [6465, 6482, 10633, 10638, 10639, 10640], [9742, 9743, 9744, 9745, 9746, 9747], [7529, 11025, 11031, 11037, 11041, 11043], [873, 881, 2120, 4741, 4742, 4743], [9311, 9312, 9313, 9314, 9315], [10804, 10806, 11667, 11676, 11681, 11683], [316, 3748, 9044, 9100, 9103, 9105], [7619, 7623, 7637, 9866, 9873, 9874], [8930, 8936, 8972, 10592, 10598, 10599], [11357, 11361, 11827, 11828, 11833], [10689, 10695, 11485, 11584, 11586, 11587], [3378, 3380, 3382, 9933, 9934, 9935, 9936], [11076, 11107, 11118, 11128, 11133, 11134], [3845, 3851, 3866, 4141, 4150, 4151], [4567, 4568, 4569, 4570, 4571, 4572], [1697, 1699, 1704, 1706, 1707, 1708], [47, 50, 51, 52, 53, 54], [6585, 9616, 9617, 9618, 9619, 9620], [1383, 1388, 1935, 1937, 1938, 1939], [1270, 1318, 1321, 1322, 1323, 1324], [5305, 7649, 7668, 9907, 9913, 9914], [46, 53, 87, 88, 89, 90], [3403, 5562, 5592, 6375, 6377, 6378], [10961, 11980, 11983, 12163, 12164, 12165], [9300, 9303, 9304, 9305, 9306, 9307], [8710, 10487, 10530, 11547, 11550, 11551], [6418, 7554, 8719, 9846, 9852, 9855], [3211, 5422, 7790, 7797, 7799, 7804], [2770, 2782, 3467, 3474, 5609, 5611, 5612], [7553, 10050, 10056, 10058, 10059, 10060], [1274, 1275, 1276, 1277, 1278, 1279], [1180, 2831, 2999, 3000, 3001, 3002], [2210, 2212, 2250, 3833, 3839, 3840], [1214, 1217, 1219, 1224, 1225, 1226], [3305, 3318, 3321, 5428, 5432, 5434], [5918, 8207, 10213, 10220, 10225, 10227], [1232, 1248, 1251, 1254, 2931, 2936, 2937], [4361, 4362, 4363, 4364, 4365, 4366], [1910, 2143, 3828, 5722, 5725, 5728], [4650, 4686, 4692, 4693, 4694], [2665, 4130, 4879, 4884, 8574, 8577, 8580], [1300, 1306, 1307, 1308, 1309, 1310], [2513, 4687, 4692, 4695, 4696], [3012, 3013, 3014, 3015, 3016, 3017], [5201, 5210, 7597, 7601, 7602, 7603], [5234, 5242, 5243, 5244, 5245, 5246], [12021, 12033, 12132, 12222, 12227, 12228], [3767, 5947, 7012, 7018, 7019, 7020], [9482, 9484, 10911, 11714, 11718, 11719], [5235, 5245, 5247, 5248, 5249, 5250], [6182, 8506, 10371, 11469, 11476, 11477], [633, 638, 639, 640, 641], [3511, 3515, 3520, 3526, 3527, 3528], [132, 1748, 1751, 4204, 4207, 4208], [2007, 3218, 5431, 7798, 7802, 7803], [2309, 2316, 4134, 4135, 4136, 4137], [5565, 6374, 6385, 6391, 6393, 6394], [16, 45, 46, 47, 48, 49], [6051, 6069, 8319, 9225, 9226, 9227], [1431, 3253, 3258, 3280, 3287, 3288], [4517, 6785, 6811, 8282, 8285, 8292], [491, 510, 1298, 1303, 1304, 1305], [452, 453, 454, 455, 456, 457], [5438, 5448, 7778, 7806, 7811, 7813], [1144, 1532, 1545, 3346, 3350, 3351], [11334, 11336, 12038, 12183, 12245, 12250, 12251], [3706, 3709, 3713, 5856, 5859, 5860], [5283, 5288, 5296, 7237, 7243, 7244], [4925, 6463, 7306, 8817, 8818, 8819, 8820], [2015, 3537, 3543, 5752, 5755, 5757], [3691, 3697, 3800, 5814, 5816, 5817, 5818], [4967, 6584, 9617, 11000, 11006, 11007], [4939, 7345, 9782, 9784, 9785], [713, 1784, 1795, 1797, 1798, 1799], [10374, 10378, 10379, 10380, 10381, 10382], [3139, 3144, 3149, 3150, 3151], [11709, 11710, 11711, 11712, 11713, 11714], [6682, 6683, 6684, 6685, 6686, 6687], [8728, 8743, 8745, 8746, 8747, 8748], [1204, 3048, 5325, 7678, 7684, 7685], [2339, 4238, 4243, 6450, 6453, 6454], [6782, 6783, 6784, 6785, 6786, 6787], [5771, 8120, 10152, 10153, 10154], [5024, 5031, 5046, 5051, 5052, 5053], [6499, 6509, 6514, 6553, 6555, 6562], [10311, 10317, 10326, 10331, 10332, 10333], [705, 1391, 1814, 1819, 1820], [5561, 5563, 5592, 5593, 5594, 5595, 5596], [1047, 1055, 2864, 2867, 2868, 2869], [248, 431, 432, 433, 434, 435], [475, 477, 480, 1362, 1363, 1364, 1365], [10394, 10395, 10396, 10397, 10398, 10399], [6019, 8342, 8349, 10292, 10296, 10300], [2323, 4025, 4824, 7171, 7177, 7178], [2285, 2290, 2577, 4029, 4035, 4036], [7880, 9973, 9988, 11091, 11097, 11098], [2764, 3384, 5104, 5478, 5479, 5480], [4526, 4578, 4582, 4583, 4584, 4585, 4586], [11009, 11010, 11011, 11012, 11013, 11014], [4714, 4715, 4716, 4717, 4718, 4719], [3202, 3210, 5417, 5422, 5423, 5424], [5547, 6983, 7904, 7907, 7908, 7909], [801, 1752, 1757, 5639, 5641, 5642], [2798, 5143, 5148, 7480, 7487, 7488], [10539, 10541, 10543, 11591, 11592, 11593], [3976, 3977, 3978, 3979, 3980, 3981], [11646, 11932, 12101, 12107, 12108], [6, 7, 8, 9, 10, 11], [5306, 5307, 5308, 5309, 5310], [1010, 1668, 3455, 7924, 7926, 7927], [11987, 11989, 12161, 12170, 12176, 12177], [3076, 5408, 5413, 7716, 7723, 7725], [4290, 6564, 6570, 6571, 6572, 6573], [414, 422, 1084, 1087, 1089, 1090], [2155, 2156, 2162, 2163, 2164], [5885, 8177, 9142, 10200, 10205, 10207], [802, 4176, 4178, 4200, 4201, 4202, 4203], [6934, 9151, 9327, 10854, 10855, 10856], [2706, 2711, 2716, 5040, 5042, 5043], [3826, 5781, 8258, 8259, 8260, 8261], [4341, 8990, 8994, 10703, 10708, 10710], [3238, 3243, 3246, 3247, 3248, 3249], [6565, 6573, 6577, 8518, 8519, 8520], [3491, 5644, 7957, 7958, 7959, 7960], [9967, 10874, 10880, 11138, 11142, 11144], [9186, 9199, 10744, 10750, 10756, 10757], [7515, 7516, 7517, 7518, 7519, 7520], [5477, 7830, 9942, 11064, 11068, 11072], [123, 124, 125, 126, 127, 128], [1582, 3389, 9940, 9946, 9947, 9948], [5671, 5675, 5676, 5677, 5678, 5679], [8730, 8733, 8734, 8735, 8736, 8737], [4232, 4237, 6453, 7587, 7591, 7592], [4929, 7298, 7301, 7302, 7303, 7304], [5313, 7656, 7660, 7670, 7671, 7672], [3447, 5574, 5579, 11171, 11173, 11174], [4128, 6259, 6266, 6267, 6268], [6002, 6008, 6010, 6013, 6014, 6015], [3732, 5882, 8180, 8186, 8190], [551, 553, 1627, 1633, 1634, 1635], [8407, 8411, 8414, 8415, 8416, 8417], [3025, 3032, 3039, 5314, 5315, 5316], [3808, 5980, 8024, 11332, 11335, 11336], [70, 78, 79, 80, 81, 82], [4571, 6053, 6856, 9225, 9228, 9229], [3858, 3885, 8435, 10420, 10422, 10423], [1163, 1165, 2977, 2987, 2989, 2990], [7033, 9304, 9308, 9447, 9448, 9449], [3905, 3915, 3925, 4462, 4463, 4464], [4403, 4404, 4405, 4406, 4407, 4408], [11285, 11306, 11312, 11317, 11318, 11319], [2059, 2065, 8107, 8108, 8109, 8110], [2096, 2111, 5944, 11299, 11843, 11847, 11851], [6491, 6496, 6497, 6498, 6499, 6500], [2130, 5957, 5963, 5965, 5966, 5967], [9891, 9892, 9893, 9894, 9895, 9896], [8520, 8524, 8525, 8535, 8540, 8542], [5233, 5246, 6410, 8701, 8706, 8707], [2507, 4427, 4439, 9118, 9124, 9125], [5502, 5503, 5504, 5505, 5506, 5507], [6152, 8513, 10392, 11865, 11867, 11868], [6167, 6172, 6201, 6207, 6208, 6209], [11286, 11318, 11813, 11956, 11960, 11961], [1865, 1882, 2093, 2106, 2114, 2115], [1756, 3487, 3488, 3489, 3490, 3491], [326, 936, 4155, 6336, 6337, 6338], [4746, 4754, 7028, 7036, 7040, 7041, 7042], [5880, 5932, 8198, 8203, 8204, 8205], [2024, 3645, 3651, 3757, 3758, 3759], [2705, 2707, 2708, 2709, 2710, 2711], [3887, 8427, 8432, 8434, 8435, 8436], [332, 333, 334, 335, 336, 337], [1169, 1184, 1185, 1186, 1187], [2760, 7962, 7964, 7965, 7966, 7967], [7915, 7920, 10061, 10066, 10067, 10068, 10069], [7137, 9540, 9552, 9559, 9560, 9561], [11345, 11347, 11781, 11786, 11787, 11788], [4926, 7299, 7304, 7305, 7306, 7307], [5795, 5797, 5799, 8146, 8152, 8153], [11363, 11365, 11367, 11822, 11828, 11829], [8589, 8590, 8591, 8592, 8593, 8594], [7273, 7278, 7281, 7283, 7284], [956, 2752, 5039, 7390, 7395, 7397], [4782, 7085, 9477, 9502, 9503, 9504], [4542, 4558, 4563, 6751, 6758, 6759], [6597, 8925, 8978, 8979, 8980, 8981], [2842, 2843, 2844, 2845, 2846, 2847], [2398, 2453, 2459, 2460, 2461, 2462], [3823, 5727, 5782, 5785, 5786, 5787], [1589, 1597, 3224, 3234, 3235, 3236], [5257, 5260, 9883, 9889, 9890], [1279, 1319, 1325, 1326, 1327, 1328], [7793, 7794, 7795, 7796, 7797, 7798], [599, 1676, 1677, 1678, 1679, 1680], [3955, 3989, 6143, 8445, 8450, 8452], [5614, 5637, 5646, 7984, 7986, 7989], [1106, 1252, 1529, 2928, 2935, 2936], [401, 5133, 5138, 5141, 5142], [5240, 6417, 6423, 7545, 7546, 7547], [9605, 9613, 11745, 12134, 12139, 12140], [3404, 3405, 3406, 3407, 3408, 3409], [149, 151, 205, 206, 207, 208], [11931, 11933, 11935, 11937, 12100, 12103, 12107], [4972, 7347, 9721, 9731, 9732, 9733], [3267, 3270, 3273, 3274, 3275, 3276], [9075, 10727, 10730, 10859, 11699, 11705, 11706], [7599, 9870, 9878, 9881, 9887, 9888], [11971, 11973, 11975, 12144, 12150, 12151], [2727, 2728, 2729, 2730, 2731, 2732], [4954, 4964, 4995, 4996, 4997, 4998], [3798, 5817, 5820, 5978, 5979], [5066, 5318, 5323, 11032, 11038, 11039], [1268, 1276, 1317, 1318, 1319, 1320], [323, 2245, 2246, 2247, 2248], [1083, 1092, 5006, 5007, 5008, 5009], [4607, 4621, 4630, 4631, 4632], [5506, 5518, 5523, 5524, 5525], [1306, 5359, 5362, 5363, 5364, 5365], [7931, 7933, 10081, 11176, 11181, 11183], [3067, 5330, 7431, 7437, 7438, 7439], [62, 74, 405, 2682, 2686, 2688], [2766, 2773, 2974, 2981, 2982, 2983, 2984], [682, 1919, 1920, 1921, 1922, 1923], [10385, 11480, 11487, 11488, 11489, 11490], [2190, 4443, 4449, 6714, 6727, 6729], [1740, 3398, 7955, 10105, 10106, 10107], [622, 2526, 2528, 2529, 2530, 2531], [2993, 5486, 7833, 7876, 7877, 7886], [193, 200, 201, 202, 203], [7189, 7190, 7191, 7192, 7193], [1170, 1188, 1189, 1190, 1191, 1192], [3358, 3364, 3367, 5475, 5476, 5477], [297, 603, 604, 605, 606, 607], [6036, 6037, 6038, 6039, 6040], [4706, 4713, 9366, 9368, 9375], [4928, 7301, 9682, 11913, 11918, 11920], [2279, 2286, 2287, 2288, 2289, 2290], [5368, 7728, 7729, 7730, 7731], [2150, 2151, 2152, 2153, 2154], [11852, 11853, 11854, 11855, 11856, 11857], [9079, 9080, 9081, 9082, 9083, 9084], [1353, 1360, 3127, 3130, 3136, 3137], [8330, 8336, 8340, 10291, 10297, 10299], [8859, 8861, 8863, 8869, 8872, 8875], [11239, 11245, 11247, 12008, 12013, 12015], [5942, 5994, 8020, 8021, 8022, 8023], [11238, 11240, 11247, 11248, 11249, 11250], [252, 260, 263, 264, 265, 266], [322, 932, 935, 2161, 2166, 2171], [574, 1008, 1667, 1668, 1669], [1929, 1933, 1947, 3601, 3604, 3605], [11953, 11955, 12109, 12114, 12119, 12121], [8625, 8629, 8635, 8638, 8639], [11073, 11078, 11080, 11086, 11087], [6761, 6814, 9209, 10759, 10764, 10766], [5892, 5894, 9143, 10196, 10202, 10203], [5530, 5534, 5541, 7889, 7894, 7896], [7016, 7027, 7071, 7091, 7097, 7098], [2317, 2663, 4135, 8577, 8578, 8579], [4648, 4655, 4657, 4660, 4661], [8301, 8317, 8326, 10184, 10185, 10186], [6679, 6692, 9051, 9057, 9061, 9062], [564, 569, 571, 1008, 1009, 1010, 1011], [7236, 7237, 7238, 7239, 7240, 7241], [7985, 7992, 10119, 11212, 11218, 11222], [6021, 6023, 6029, 6030, 6031], [9645, 10955, 10956, 10957, 10958], [4045, 4046, 4051, 4052, 4053, 4054], [10385, 10386, 10387, 10388, 10389, 10390], [7550, 7551, 7552, 7553, 7554, 7555], [12196, 12207, 12210, 12255, 12260, 12262], [12047, 12131, 12197, 12235, 12239, 12241], [6444, 8717, 10439, 10444, 10446, 10447], [2775, 2776, 2777, 2778, 2779, 2780], [2906, 2907, 2908, 2909, 2910, 2911], [9672, 10974, 11990, 12166, 12168, 12169], [6445, 8785, 10451, 10455, 10456, 10457], [11968, 12041, 12043, 12044, 12045], [6844, 6849, 6861, 6863, 6864], [1750, 1754, 3481, 5636, 5639, 5640], [6889, 6890, 6891, 6892, 6893, 6894], [4265, 6538, 6545, 6546, 6547, 6548], [11880, 11882, 12087, 12092, 12094], [5793, 5810, 5846, 8147, 8153, 8154], [175, 176, 177, 178, 179, 180, 181], [575, 576, 577, 578, 579, 580], [434, 1102, 1110, 2944, 2949, 2951], [3145, 3151, 3153, 3157, 3165, 3166], [5160, 5163, 7528, 11026, 11030, 11031], [2368, 2369, 2370, 2371, 2372, 2373], [8166, 8171, 11358, 11362, 11364, 11365], [679, 1803, 1922, 3534, 3539, 3541], [5925, 6708, 9096, 9097, 9098], [6973, 6976, 9417, 10876, 10881, 10882], [5437, 5442, 5444, 7810, 7813, 7816], [1923, 1927, 1932, 3535, 3541, 3542], [33, 163, 168, 211, 218, 219], [6884, 9277, 11950, 11951, 11952, 11953], [9607, 9608, 9609, 9610, 9611], [8309, 8310, 8311, 8312, 8313, 8314, 8315], [5439, 5447, 7774, 7776, 7778], [324, 2165, 2245, 2258, 2259, 2260], [1904, 3775, 3780, 8253, 8256, 8257], [1976, 1989, 1998, 2520, 2521, 2522], [4736, 5499, 6978, 6980, 6981, 6982], [11108, 11110, 11112, 11126, 11130, 11133], [4785, 6779, 6790, 6892, 6896, 6899], [5578, 7928, 7929, 7930, 7931], [4218, 4219, 4220, 4221, 4222, 4223], [3141, 3149, 3159, 3166, 3167, 3171], [7372, 7373, 7374, 7375, 7376, 7377], [502, 1409, 1570, 1577, 3094, 3098, 3100], [7226, 9627, 9638, 11750, 11751], [2496, 4576, 4588, 4592, 4598, 4599], [9213, 9545, 10763, 10768, 10770, 10772], [4402, 4406, 4409, 4418, 4419, 4420], [1561, 1859, 5528, 5531, 5532, 5533, 5534], [5166, 5175, 5185, 11023, 11028, 11029], [9006, 9011, 9014, 9015, 9016, 9017], [1074, 1076, 1079, 2922, 2923], [711, 1810, 1811, 1812, 1813], [11984, 12157, 12164, 12174, 12180, 12181], [7835, 7885, 9975, 9982, 11124, 11129, 11131], [799, 1755, 1756, 1757, 1758, 1759], [826, 831, 832, 833, 834], [4924, 6524, 8848, 8852, 8853], [4750, 6884, 6885, 6886, 6887, 6888], [1193, 1204, 1205, 1206, 1207, 1208], [1243, 1258, 1267, 3326, 3331, 3333], [2203, 2214, 3847, 3850, 3853, 3856, 3857], [4510, 4511, 4512, 4513, 4514, 4515], [8918, 8919, 8920, 8921, 8922, 8923], [2992, 3352, 7832, 7833, 7834, 7835], [10479, 10561, 10567, 10568, 10569, 10570], [4911, 4922, 7255, 7259, 7260], [1971, 1981, 3577, 3580, 3586, 3587], [466, 467, 468, 469, 470, 471], [4010, 4011, 4012, 4013, 4014, 4015], [8712, 8716, 10435, 10439, 10440, 10441], [5488, 5504, 5535, 5539, 5543, 5544], [818, 2375, 2380, 2384, 2389, 2391], [6037, 6046, 6061, 8404, 8409, 8413], [6529, 7241, 7245, 7248, 7249, 7250], [4206, 4208, 8763, 8766, 8767, 8768], [2426, 4431, 4434, 4435, 4436, 4437], [3946, 6111, 6126, 6132, 6135], [2388, 2394, 4270, 4277, 4377, 4378, 4379], [4804, 4812, 7124, 7129, 7138, 7140, 7141], [4099, 4101, 4103, 4104, 4109, 4110], [8182, 8189, 11661, 11664, 11665], [625, 1726, 1741, 3397, 3398, 3399], [407, 1072, 1077, 1078, 1079], [2420, 6710, 6716, 6717, 6718], [3353, 7832, 9975, 9976, 9977], [10014, 10028, 10099, 10102, 10103, 10104], [2232, 3947, 3948, 3949, 3950, 3951], [4308, 4314, 4316, 4317, 4318, 4319], [1460, 1473, 1476, 1477, 1478, 1479], [6669, 8997, 9002, 10716, 11657, 11659, 11660], [330, 348, 8794, 8798, 8799, 8800], [7605, 7607, 7610, 7611, 7612], [5167, 5168, 5169, 5170, 5171, 5172], [12221, 12222, 12223, 12224, 12225, 12226], [5602, 5605, 5607, 7939, 7945, 7946], [44, 51, 56, 233, 234, 235], [8678, 8679, 8680, 8681, 8682, 8683], [3636, 10142, 11246, 11251, 11252, 11253], [822, 2452, 2455, 2456, 2457, 2458], [1945, 1952, 1953, 1954, 1955, 1956], [8962, 8965, 10694, 11583, 11584, 11585], [4914, 4915, 4916, 4917, 4918, 4919], [2274, 2553, 2562, 2566, 2569, 2570], [6972, 9960, 9964, 10877, 10882, 10883], [1950, 3201, 3207, 5418, 5424, 5425], [2063, 2068, 3711, 5805, 5807, 5809], [4826, 7159, 7170, 7173, 7178, 7180], [7069, 7072, 7082, 7092, 7098, 7099], [2527, 2531, 4777, 6990, 6991, 6992], [3680, 3684, 3690, 5794, 5796, 5797], [1331, 1332, 1333, 1334, 1335], [770, 1868, 1872, 1874, 1875, 1876], [2471, 2478, 4093, 4401, 4415, 4418, 4421], [1302, 1304, 1308, 1311, 1312, 1313], [8488, 8493, 11456, 11463, 11464, 11465], [280, 588, 610, 1687, 1689, 1692], [8529, 8879, 9737, 10666, 10667, 10668], [1907, 3565, 3566, 3567, 3568, 3569], [2123, 3769, 4742, 7015, 7018, 7025], [10674, 10681, 10687, 11924, 11925, 11926], [8889, 9776, 10671, 12099, 12105, 12106], [6465, 6466, 6467, 6468, 6469, 6470], [4505, 6953, 9179, 9183, 9184, 9185], [2372, 4298, 4304, 5267, 5273, 5274], [10612, 10613, 10614, 10615, 10616, 10617], [1759, 3489, 5641, 5643, 5644, 5645], [11636, 11641, 11648, 11929, 11930, 11931], [6168, 6194, 6202, 6209, 6210, 6211], [10816, 10817, 10818, 10819, 10820, 10821], [2135, 2136, 2137, 2138, 2139], [3262, 3290, 5459, 5463, 5468, 5469, 5470], [8668, 8672, 11504, 11510, 11511], [345, 782, 4479, 5898, 5901, 5902], [3734, 3741, 3743, 3744, 3745, 3746], [38, 68, 75, 76, 77], [4070, 6178, 6179, 6180, 6181, 6182], [2491, 2492, 2493, 2494, 2495, 2496], [6789, 6893, 6899, 9287, 9294, 9295], [530, 535, 536, 540, 541, 542], [6005, 6011, 6865, 9237, 9241, 9243], [58, 213, 216, 220, 223, 224], [7747, 7748, 7749, 7750, 7751, 7752], [1862, 5532, 8008, 8014, 8015], [2536, 4763, 4800, 4801, 4802, 4803], [5209, 7601, 7618, 9865, 9872, 9873], [2791, 2792, 2793, 2794, 2795, 2796], [4329, 5247, 6614, 6647, 6656, 6657], [2134, 3695, 3703, 3799, 3801], [874, 879, 3762, 3763, 3764, 3765], [3442, 3449, 3453, 11169, 11171, 11172], [4624, 4632, 4636, 4637, 4638, 4639], [9678, 9684, 11765, 11985, 11988, 11989], [1500, 2008, 3215, 3217, 3218, 3219, 3220], [7007, 7009, 7011, 8232, 8236, 8237, 8238], [8184, 8194, 10208, 10209, 10210], [3752, 3753, 3754, 3755, 3756], [4980, 4984, 7327, 7328, 7329, 7330, 7331], [869, 870, 871, 872, 873, 874], [10692, 10698, 11643, 11647, 11650, 11653], [5815, 5818, 5823, 5840, 5850, 5851], [2179, 2201, 2202, 2203, 2204], [4076, 6073, 6216, 6320, 8429, 8433, 8439], [6373, 6379, 6395, 8681, 8684, 8688], [466, 1259, 1262, 1263, 1264, 1265], [4685, 4699, 4704, 6962, 6964, 6965], [5512, 5521, 5536, 7888, 7893, 7895], [7913, 10067, 10083, 10084, 10085], [5863, 5864, 5865, 5866, 5867, 5868, 5869], [729, 785, 786, 787, 788, 789], [2097, 2102, 2108, 2109, 2110, 2111], [2588, 2593, 3928, 3933, 3934, 3935], [6601, 6602, 6603, 6604, 6605], [4775, 4781, 7085, 7086, 7087, 7088], [675, 694, 1786, 1787, 1788, 1789], [1629, 1637, 1638, 1639, 1640, 1641], [7357, 7363, 8890, 8896, 8897], [2590, 2591, 2592, 2593, 2594, 2595], [1701, 2691, 2700, 5010, 5012, 5013], [9501, 10906, 10919, 11721, 11726, 11728], [1721, 1729, 1732, 1733, 1734, 1735], [9998, 9999, 10000, 10001, 10002, 10003], [6547, 7266, 10651, 10656, 10659], [773, 774, 775, 776, 777, 778], [9260, 9269, 9382, 9383, 9384, 9385], [6406, 6607, 6618, 6621, 6627, 6628], [7585, 9869, 9871, 9876, 9877, 9878], [5907, 8201, 8206, 8209, 8210, 8211], [1507, 1523, 3188, 3194, 3195], [6881, 6883, 9245, 10802, 11666, 11667, 11668], [3452, 7926, 10074, 11168, 11169, 11170], [6440, 8757, 8775, 8782, 8783, 8784], [10485, 10491, 10493, 10494, 10495, 10496], [9434, 9442, 9451, 9460, 9466, 9467], [6163, 6581, 8608, 8615, 8616, 8617], [10155, 10156, 10157, 10158, 10159, 10160], [6234, 8447, 8454, 8456, 10343, 10344, 10349], [2176, 2192, 2418, 6715, 6716, 6729], [36, 43, 233, 236, 237, 238], [6592, 8920, 8929, 8955, 8957, 8958], [6399, 6405, 6627, 6629, 6630, 6631], [2233, 3949, 6771, 6774, 6775, 6776], [1407, 1413, 1576, 1594, 1595, 1601], [4803, 4814, 7063, 9445, 10884, 10885, 10886], [6200, 6211, 6212, 6213, 6214], [9158, 9166, 9167, 9168, 9169, 9170], [1378, 1379, 1380, 1381, 1382, 1383], [1269, 1275, 1317, 1334, 1340, 1341], [6693, 9074, 10721, 10728, 10730, 10731], [11822, 11823, 11824, 11825, 11826, 11827], [4860, 4862, 4865, 7233, 7234, 7235], [10107, 10113, 10118, 11195, 11201, 11202], [2226, 2232, 2233, 2234, 2235, 2236], [8143, 10171, 11290, 11297, 11308, 11311, 11313], [8981, 8983, 8985, 10699, 10705, 10706], [1328, 1330, 3110, 3111, 3112, 3113], [669, 1781, 1782, 1783, 1784, 1785], [6722, 9008, 9018, 9019, 9020, 9021], [6475, 6483, 8839, 8840, 8841, 8842], [5948, 7019, 7023, 8224, 8226, 8227], [6446, 10446, 10451, 10452, 10453, 10454], [6672, 6955, 9004, 9010, 9011, 9012], [3497, 8104, 10141, 11236, 11242, 11243], [3802, 3803, 3804, 3805, 3806, 3807], [3070, 5328, 7661, 9892, 9899, 9900], [3729, 3730, 3731, 3732, 3733, 3734], [2055, 2069, 2070, 2071, 2072], [2188, 3837, 3841, 6096, 6102, 6103], [103, 298, 305, 603, 608, 609], [6180, 6313, 6314, 6315, 6316, 6317], [1567, 1574, 1599, 3355, 3360, 3361], [5295, 6527, 6558, 7238, 7244, 7245], [416, 420, 421, 422, 423, 424], [2298, 6280, 6281, 6282, 6283, 6284], [3441, 3442, 3443, 3444, 3445, 3446], [9829, 11021, 11027, 11036, 11042, 11043], [73, 184, 187, 2684, 2688, 2689], [6232, 6233, 6234, 6235, 6236, 6237], [3551, 3556, 5668, 5952, 5953, 5954], [3242, 3255, 3260, 3261, 3262, 3263], [10909, 11710, 11716, 11723, 11727, 11730], [4300, 4315, 4319, 6511, 6516, 6517], [7067, 7078, 7082, 7083, 7084], [5192, 5199, 7508, 7511, 7514], [4852, 6243, 6244, 6245, 6246, 6247], [5232, 5238, 6424, 8702, 8707, 8708], [615, 616, 617, 618, 619, 620], [10861, 10862, 10863, 10864, 10865, 10866], [3462, 3466, 3470, 3472, 3474, 3475], [9015, 9089, 9349, 9353, 9356], [4731, 4732, 4733, 4734, 4735, 4736], [11305, 11306, 11307, 11308, 11309, 11310], [14, 20, 24, 171, 173, 174], [9313, 9319, 9320, 9321, 9322, 9323], [3015, 3022, 3026, 3031, 3032, 3033], [9798, 9800, 9802, 11011, 11016, 11018], [10406, 10414, 10424, 10426, 10427, 10428], [5508, 5509, 5510, 5511, 5512, 5513], [152, 153, 154, 155, 156], [3386, 5109, 7454, 7455, 7456, 7457], [5951, 8226, 10262, 11393, 11399, 11400], [6594, 6598, 8928, 8938, 8944, 8946], [1297, 1298, 1299, 1300, 1301, 1302], [8434, 8438, 10412, 10422, 10424, 10425], [9456, 9459, 9465, 9471, 10891, 10897, 10898], [1071, 1075, 2921, 2923, 2924], [8709, 8710, 8711, 8712, 8713, 8714], [4760, 4762, 7026, 7090, 7096, 7097], [4291, 6165, 6203, 6206, 6567, 6572, 6578], [506, 1350, 3174, 3180, 3181], [1120, 2787, 3471, 9818, 9823, 9825], [6903, 7145, 9298, 9299, 9300, 9301, 9302], [6469, 6481, 8823, 10617, 10619, 10626], [1734, 1738, 4768, 9499, 10917, 10919, 10920], [9970, 9990, 9992, 9993, 9994], [631, 658, 663, 664], [1550, 1572, 3085, 3086, 3087, 3088], [4957, 4965, 4966, 4967, 4968, 4969, 4970], [4295, 4303, 4306, 4344, 4350, 4352], [347, 903, 909, 910, 911], [11284, 11285, 11286, 11287, 11288, 11289], [1621, 1631, 1644, 5073, 5079, 5082], [279, 598, 1676, 3436, 3437, 3438], [9398, 9411, 9413, 9414, 9415, 9416], [1592, 1600, 3233, 3356, 3360, 3362], [546, 1290, 1541, 3368, 3369, 3370], [2775, 3408, 3418, 3420, 3421, 3422], [2497, 2498, 2499, 2500, 2501, 2502], [4506, 4508, 9179, 9180, 9181, 9182], [3499, 8102, 8103, 8104, 8105, 8106], [8262, 8263, 8264, 8265, 8266, 8267], [30, 222, 230, 1069, 1070, 1071], [2048, 2053, 3665, 3669, 3670, 3671], [3892, 3917, 3921, 6085, 6087, 6092], [2861, 2876, 2884, 2885, 2886, 2887], [7186, 7188, 9526, 9583, 9589, 9590], [10317, 10318, 10319, 10320, 10321, 10322], [249, 433, 1093, 2943, 2949, 2950], [2312, 4134, 8662, 8670, 11506, 11511, 11512], [735, 743, 1896, 1959, 1966, 1967], [9650, 9651, 9652, 9653, 9654, 9655], [864, 5624, 5627, 7106, 7108, 7109], [6, 118, 339, 779, 780, 781], [7687, 7688, 7689, 7690, 7691, 7692], [1466, 1468, 1470, 3293, 3299, 3300], [2036, 2037, 2038, 2039, 2040, 2041], [3480, 5620, 5629, 5630, 5631], [6799, 6800, 6801, 6802, 6803, 6804], [10271, 10273, 10275, 11412, 11414], [2379, 6606, 6610, 6615, 6621, 6622], [2046, 2047, 3662, 3667, 3671, 3675], [8921, 8930, 8931, 8932, 8933], [4384, 4385, 4386, 4387, 4388, 4389], [11371, 11373, 11837, 12051, 12057, 12058], [6412, 6413, 6414, 6415, 6416, 6417], [7399, 7400, 7401, 7402, 7403, 7404], [9607, 9615, 10922, 10928, 10929], [1903, 3565, 3780, 3781, 3782, 3783], [3530, 5648, 5649, 5650], [520, 1375, 1516, 1520, 1522], [8607, 8614, 8616, 8618, 8619, 8620], [7729, 7738, 7744, 7745, 7746], [1283, 1291, 1557, 3368, 3371, 3372], [4077, 6072, 6215, 6216, 6217, 6218], [947, 949, 5049, 7387, 7393, 7394], [5610, 5612, 7463, 9819, 9824, 9826], [2460, 2479, 4415, 4416, 4417], [7975, 7979, 10126, 11227, 11232, 11234], [1490, 1505, 1506, 1507, 1508, 1509], [11993, 11994, 11995, 11996, 11997, 11998], [621, 1724, 1730, 2525, 2526, 2527], [2401, 2407, 2409, 2410, 2411, 2412], [1220, 1224, 5303, 7638, 7644, 7645], [3591, 3594, 5661, 5730, 5734, 5735, 5736], [8415, 10322, 10327, 10328, 10329, 10330], [762, 2018, 3505, 3516, 3517, 3518], [2472, 4091, 4093, 4094, 4095, 4096], [12085, 12086, 12087, 12088, 12089, 12090], [2296, 4005, 4116, 4117, 4122, 4123], [1871, 1875, 2054, 2070, 5705, 5707, 5713], [112, 5924, 5925, 5926, 5927, 5928, 5929], [52, 89, 234, 415, 417, 421], [11811, 11816, 11960, 12128, 12129, 12130], [2023, 2043, 3640, 3646, 3650, 3651], [1386, 2514, 2523, 4715, 4720, 4723], [4637, 6792, 6867, 6868, 6869, 6870], [1836, 1844, 1934, 7780, 7785, 7788], [1562, 5533, 5538, 5541, 5542], [10529, 10532, 10534, 11573, 11578, 11580], [8288, 9292, 11330, 12189, 12193, 12194], [6108, 7194, 7200, 9515, 9521, 9522], [1343, 1358, 1359, 3127, 3128, 3129], [3078, 5345, 5350, 7715, 7723, 7724], [5962, 5964, 5967, 7008, 7010, 7011], [728, 5492, 5495, 5960, 5961, 5962], [3198, 3204, 3208, 3209, 3210, 3211], [733, 786, 1894, 2094, 2098, 2101], [8760, 8771, 10448, 11527, 11533, 11534], [8935, 8986, 8992, 10593, 10598, 10600], [1743, 1744, 10105, 11196, 11201, 11203], [1158, 1716, 2973, 2979, 2980, 2981], [686, 759, 3196, 3203, 3206, 3208], [10437, 10440, 10442, 10443, 10444, 10445], [4753, 4756, 4757, 4758, 4759, 4760], [6261, 8548, 8569, 10926, 10931, 10932], [1130, 1132, 1133, 1134, 1135, 1136], [4515, 4562, 6750, 6756, 6757, 6758], [6020, 6024, 6030, 10294, 10300, 10301], [2715, 5019, 5025, 5042, 5044, 5045], [4289, 6570, 8522, 8881, 8883, 8884], [11585, 11587, 11590, 11594, 11596, 11597], [4219, 8753, 8813, 10552, 10554, 10555], [10368, 10370, 10372, 11458, 11471, 11475, 11477], [8039, 8046, 8142, 10170, 10171, 10172], [4617, 4619, 4625, 4626, 4627, 4628], [5717, 5718, 5719, 5720, 5721, 5722], [201, 402, 5135, 5140, 5141], [5204, 5206, 5207, 5208, 5209, 5210], [3932, 3935, 3937, 9516, 9523, 9524], [1212, 1223, 1228, 3072, 3073, 3074], [312, 316, 317, 318, 319, 320], [722, 1861, 5697, 8011, 8015, 8018], [1703, 1705, 1708, 2691, 2692, 2693], [9250, 9252, 9256, 10816, 10822, 10823], [860, 4675, 4679, 4690, 4698, 4703], [4864, 7229, 7233, 9628, 9629, 9630], [528, 531, 532, 533, 534, 535], [886, 915, 2539, 2544, 2545, 2546, 2547], [9387, 9394, 9396, 9397, 9398, 9399], [3337, 3344, 5379, 7748, 7754, 7755], [3681, 3686, 8111, 10144, 10145, 10146], [6747, 6796, 6871, 9162, 9173, 9178], [4090, 4094, 4400, 4401, 4402], [2955, 2964, 2970, 7643, 7650, 7652], [814, 2344, 2374, 2380, 2381, 2382], [129, 353, 362, 363, 364, 365], [3868, 3873, 3878, 3880, 3881, 3882], [8464, 8468, 8469, 10351, 10356, 10357], [882, 4741, 4752, 4756, 4761, 4762], [950, 951, 952, 953, 954, 955], [7122, 7192, 7201, 9529, 9531, 9532], [4387, 4392, 4393, 4394, 4395, 4396], [1026, 1040, 1048, 1053, 1054, 1055], [4246, 4363, 4370, 4371, 4372, 4373], [4955, 4962, 4963, 4964, 4965], [9971, 9989, 9992, 11090, 11095, 11096, 11097], [1043, 2837, 7534, 7538, 7542], [7302, 9676, 9679, 9680, 9681, 9682], [11736, 11744, 11746, 12137, 12139, 12142], [756, 2006, 2007, 2008, 2009, 2010], [6536, 6541, 8854, 8867, 8873, 8874], [9611, 9614, 12135, 12140, 12141], [11281, 11283, 11778, 12009, 12014, 12016], [10410, 10418, 10426, 11502, 11507, 11509], [2038, 2045, 2047, 2048, 2049], [1420, 1835, 1841, 1842, 1843, 1844], [2841, 2847, 2850, 2851, 2852, 2853], [739, 745, 1972, 1978, 1980, 1984], [3431, 5564, 5565, 5566, 5567, 5568], [717, 718, 719, 720, 721, 722], [264, 493, 495, 509, 510, 511], [6549, 6550, 6551, 6552, 6553, 6554], [2833, 3000, 5194, 5197, 5198, 5199], [5740, 8059, 8071, 8075, 8076, 8077], [2271, 2281, 2579, 2581, 2582, 2583], [4941, 4942, 4943, 4944, 4945, 4946], [10068, 10084, 10097, 11179, 11184, 11188], [1459, 1476, 3277, 3283, 3284, 3285], [973, 2986, 5485, 7862, 7867, 7868], [8078, 8079, 8080, 8081, 8082, 8083], [11319, 11802, 11806, 11811, 11812, 11813], [771, 2056, 5798, 8145, 8151, 8152], [5567, 7914, 7917, 10083, 10086, 10089], [12048, 12195, 12196, 12197, 12198, 12199], [8923, 8933, 8953, 8954, 8955, 8956], [5004, 7317, 7324, 7325, 7326], [9718, 9724, 9725, 9726, 9727], [649, 657, 1764, 1765, 1766], [5208, 5262, 7617, 7618, 7619, 7620], [0, 140, 141, 142, 143, 144], [5332, 5333, 5334, 5335, 5336], [4284, 10375, 10664, 11632, 11637, 11639], [7837, 7841, 7842, 7843, 7844], [3162, 3169, 3186, 7707, 7708, 7709], [2234, 2244, 2278, 3950, 3952, 3953], [12206, 12209, 12213, 12247, 12249, 12253], [964, 1604, 2756, 5069, 5074, 5076], [5284, 5295, 5296, 5297, 5298, 5299], [5509, 6966, 6969, 6974, 6975, 6976], [961, 965, 966, 967, 968, 969], [3822, 3823, 3824, 3825, 3826, 3827], [2346, 2351, 4326, 4327, 4328, 4329], [9759, 9761, 9763, 9768, 9771, 9779], [356, 368, 373, 374, 375, 376], [10573, 10586, 10589, 11878, 11881, 11882], [5344, 7717, 7720, 7724, 7726, 7727], [605, 612, 1695, 2717, 2720, 2721], [895, 901, 905, 906, 907, 908], [8833, 10628, 10634, 11615, 11620, 11622], [5316, 5320, 5324, 7675, 7681, 7682], [5581, 5583, 5585, 7930, 7932, 7933], [4866, 4874, 4886, 4893, 4895, 4896], [5985, 6056, 8422, 11417, 11423, 11424], [8160, 8325, 10185, 11352, 11354], [10237, 10250, 11372, 11834, 11837, 11838], [2306, 4144, 4157, 6344, 6349, 6350], [1286, 1289, 1292, 1293, 1294], [6994, 7068, 7076, 7077, 7078, 7079], [6678, 6691, 6692, 6693, 6694, 6695], [6564, 6565, 6566, 6567, 6568, 6569], [765, 1800, 2014, 2017, 3538, 3540, 3543], [335, 841, 845, 847, 848, 849], [4343, 4344, 4345, 4346, 4347, 4348, 4349], [6914, 6921, 6927, 6929, 6930, 6931], [3725, 5876, 5932, 5933, 5934, 5935], [10186, 10188, 11351, 11353, 11354], [543, 1285, 1288, 1289, 1290, 1291], [3715, 5708, 5711, 8080, 8086, 8087], [6566, 6574, 6575, 6576, 6577], [8966, 8967, 8968, 8969, 8970, 8971], [311, 317, 9029, 9042, 9044, 9045], [6365, 6368, 6369, 8680, 8686, 8687], [4610, 6832, 6859, 9233, 9239, 9240], [6270, 8599, 8623, 8647, 8651, 8652], [969, 3410, 5118, 7458, 7461, 7462], [4072, 4076, 4077, 4078, 4079, 4080], [7289, 7294, 9693, 9698, 9700], [3096, 3103, 3104, 5383, 5385, 5386], [8122, 8123, 8124, 8125, 8126, 8127], [8777, 8784, 8785, 8786, 8787, 8788], [9755, 9769, 9778, 9779, 9780, 9781], [432, 529, 536, 537, 538, 539], [3872, 3886, 8425, 8430, 8432], [2779, 2785, 7452, 9808, 9812, 9814], [11836, 11838, 12053, 12058, 12271, 12275, 12276], [848, 2421, 4452, 9122, 9128, 9129], [8911, 10509, 10538, 11555, 11557, 11558], [12266, 12267, 12268, 12269, 12270, 12271], [4755, 4757, 7037, 7040, 7043, 7044], [559, 1610, 1615, 1616, 1617, 1618], [191, 195, 197, 200, 204], [1045, 1067, 7539, 7578, 7581, 7584], [6600, 8918, 8924, 8925, 8926, 8927], [1975, 2521, 3557, 4719, 4724, 4728, 4730], [10511, 10517, 10518, 10519, 10520, 10521], [8551, 8552, 8553, 8554, 8555, 8556], [11674, 11675, 11676, 11677, 11678, 11679], [4262, 4263, 4264, 4265, 4266, 4267], [10450, 11521, 11529, 11534, 11536], [1417, 3266, 3274, 3303, 3304, 3305, 3306], [8299, 8303, 9218, 10784, 10789, 10791], [6933, 9145, 9146, 9147, 9148, 9149], [4990, 8886, 9766, 9772, 9773, 9774, 9775], [6869, 9175, 9177, 9311, 9316, 9317], [2669, 2671, 4887, 4894, 4897], [790, 2163, 2215, 2216, 2217], [5120, 7475, 7476, 7477, 7478], [1542, 3347, 3369, 3373, 3374, 3375], [1709, 2767, 2771, 2772, 2773, 2774], [555, 1616, 1642, 1670, 1671, 1672], [9980, 11093, 11099, 11100, 11101, 11102], [7709, 7712, 7719, 7726, 9921, 9924, 9927], [726, 1560, 5494, 5687, 5688, 5689], [1380, 1838, 1848, 1849, 1850, 1851], [6680, 6691, 6873, 9063, 9064, 9065], [4540, 4548, 4558, 4559, 4560, 4561], [6986, 6989, 9395, 10000, 10007, 10008], [6508, 6509, 6510, 6511, 6512, 6513], [6315, 8655, 10361, 10362, 10363, 10364], [12170, 12171, 12172, 12173, 12174, 12175], [7983, 7990, 7991, 7992, 7993, 7994], [7831, 9937, 9942, 9943, 9944, 9945], [12215, 12225, 12232, 12282, 12286, 12288], [12184, 12186, 12188, 12246, 12251, 12252], [5826, 8245, 8250, 10270, 10272, 10273], [1549, 1555, 3089, 3376, 3377, 3378], [3254, 3263, 3282, 3288, 3289, 3290], [813, 2348, 2360, 4330, 4331, 4332], [7415, 7416, 7417, 7418, 7419, 7420], [3806, 3818, 6009, 6014, 6016, 6017], [576, 923, 1660, 2637, 2641, 2646], [6057, 6065, 8419, 8422, 8423], [2242, 2275, 2276, 2277, 2278, 2279], [140, 152, 157, 158, 159], [8761, 8780, 10458, 11528, 11533, 11535], [8789, 8797, 8806, 8809, 8810, 8811], [8027, 8043, 8044, 10178, 10180, 10183], [575, 1652, 1658, 1660, 1661, 1662], [4696, 4702, 4710, 4711, 4712], [2204, 2209, 2211, 2212, 2213, 2214], [1675, 1680, 1681, 3443, 3450, 3451], [1037, 1054, 2859, 2865, 2867], [95, 97, 276, 550, 552, 553], [6589, 8941, 8946, 8949, 8950, 8951], [7419, 7429, 7444, 7445, 7446, 7447], [11135, 11136, 11137, 11138, 11139], [4948, 4961, 4979, 4986, 4987, 4988], [7854, 7873, 7879, 7880, 7881, 7882], [8372, 8375, 10323, 11445, 11448, 11451], [789, 2117, 8212, 8213, 8214, 8215], [277, 1636, 1640, 3436, 3439, 3440], [3214, 3216, 3220, 7807, 7814, 7815], [4851, 6243, 6307, 6310, 6311, 6312], [10054, 11159, 11163, 11769, 11771, 11774], [332, 341, 342, 343, 344, 345], [2127, 3547, 3548, 3549, 3550, 3551], [8376, 10315, 10319, 10323, 10324, 10325], [3896, 3899, 3900, 3901, 3902, 3903], [5616, 5623, 5632, 5633, 5634, 5635], [6196, 6213, 10383, 11856, 11861, 11863], [5009, 5011, 5013, 7368, 7370, 7371], [8971, 8977, 10691, 10696, 10697, 10698], [8054, 8055, 8056, 8057, 8058, 8059], [5120, 5121, 5122, 5123, 5124], [2102, 2103, 2104, 2105, 2106, 2107], [2630, 2635, 2642, 2643, 2644, 2645], [3745, 5903, 5913, 5917, 5922, 5923], [452, 1173, 1178, 3028, 3035, 3036], [6532, 6535, 6560, 6563, 8864, 8870, 8871], [3120, 5394, 5399, 5401, 5402, 5403], [11478, 11479, 11480, 11481, 11482], [8114, 10157, 10163, 10167, 11341, 11343, 11350], [6291, 6327, 6330, 6333, 6334, 6335], [8801, 8802, 8803, 8804, 8805, 8806], [6279, 8562, 8564, 8584, 8585, 8586], [4252, 6451, 6455, 6456, 6457, 6458], [2497, 4609, 6826, 6832, 6833, 6834], [11649, 11652, 11653, 11929, 11934, 11935], [516, 517, 518, 519, 520, 521], [7580, 7583, 7584, 9646, 9648, 9649], [7035, 7042, 9443, 9450, 9451, 9452], [3843, 3844, 3845, 3846, 3847], [8215, 10232, 11368, 11369, 11370, 11371], [1002, 1003, 1004, 1005, 1006, 1007], [3226, 3235, 3239, 3247, 3250, 3251], [5909, 5910, 5911, 5912, 5913], [3898, 3899, 4491, 6093, 6099, 6100], [10128, 10129, 10130, 10131, 10132], [1563, 5531, 5687, 8009, 8014, 8016], [5470, 5472, 5474, 7817, 7823, 7824], [9380, 9383, 10819, 10824, 10826, 10827], [1589, 1590, 1591, 1592, 1593, 1594], [6306, 6312, 8533, 8537, 8538, 8539], [9803, 9804, 9805, 9806, 9807, 9808], [375, 628, 862, 863, 864, 865], [7151, 7153, 7156, 9572, 9578, 9579], [700, 701, 702, 703, 704, 705], [2383, 2384, 2385, 2386, 2387, 2388], [561, 565, 2647, 2650, 2651, 2652, 2653], [10063, 10069, 10095, 10096, 10097, 10098], [791, 792, 793, 794, 795, 796], [1494, 1497, 3325, 5451, 5452, 5453], [8052, 8066, 8070, 8234, 8240, 8241], [3569, 3573, 5714, 5717, 5723, 5724], [6235, 6242, 8444, 8448, 8453, 8454], [1007, 2862, 2866, 2870, 2871, 2872], [2872, 2873, 2879, 2880, 2881, 2882, 2883], [525, 1474, 1484, 1485, 1486, 1487, 1488], [9373, 9377, 9378, 9379, 9380, 9381], [11964, 12125, 12217, 12267, 12272, 12273], [678, 689, 691, 692, 693, 694], [4525, 4528, 4547, 4552, 4556, 4557], [6305, 6575, 8539, 8541, 8627, 8633, 8634], [3996, 4005, 4006, 4007, 4008, 4009], [32, 155, 160, 163, 164, 165], [3663, 3670, 5789, 8148, 8150, 8155], [4210, 6355, 6361, 6431, 6436, 6437], [209, 210, 211, 212, 213, 214], [6889, 6898, 6900, 6901, 6902, 6903], [6081, 6082, 6083, 6084, 6085, 6086], [6262, 7202, 10925, 10929, 10932], [833, 2405, 2414, 4503, 6952, 6957, 6959], [5786, 8026, 8033, 8042, 8044, 8045], [10211, 10737, 11826, 11832, 11833], [1481, 1489, 1506, 1510, 1511, 1512], [2518, 4721, 5763, 8091, 8096, 8098], [9572, 9573, 9574, 9575, 9576, 9577], [3310, 3311, 3312, 3313, 3314, 3315], [808, 2338, 2339, 2340, 2341, 2342], [10320, 10324, 10330, 11441, 11446, 11448], [3119, 5401, 7756, 7766, 7771, 7772], [4456, 4460, 4465, 6739, 6740], [6174, 6294, 6295, 6296, 6297], [146, 206, 283, 580, 581, 582], [988, 989, 990, 991, 992, 993], [8, 336, 340, 844, 845, 846], [4671, 4683, 6874, 6876, 6877, 6878], [4268, 4269, 4270, 4271, 4272], [623, 2528, 3393, 3394, 3395, 3396], [6193, 6195, 6210, 6212, 8514, 8516, 8517], [4766, 4800, 7045, 7050, 7051, 7052, 7053], [2415, 4502, 4503, 4504, 4505, 4506], [9003, 11659, 11941, 11947, 11948], [10933, 10934, 10935, 10936, 10937, 10938], [2811, 5145, 5149, 7518, 7523, 7525], [11565, 11567, 11570, 12088, 12093, 12095], [3278, 3284, 3289, 5456, 5462, 5463], [5551, 5560, 5595, 7943, 7950, 7951], [3140, 3168, 3171, 3172, 3178, 3179], [1672, 3434, 10076, 10077, 10078], [8736, 8742, 10467, 12078, 12081, 12084], [1493, 3190, 5449, 5451, 5454, 5455], [4907, 7247, 7249, 8860, 8862, 8863], [5153, 5154, 5155, 5156, 5157], [6063, 6067, 6070, 8408, 8413, 8418], [7903, 10011, 10013, 10014, 10015, 10016], [6773, 6776, 9211, 9536, 9542, 9543], [10098, 11165, 11180, 11185, 11188, 11189], [4394, 6711, 6718, 6719, 6720, 6721], [6304, 6309, 8628, 8633, 8635, 8636, 8637], [308, 653, 661, 665, 666], [6331, 8581, 8676, 10398, 10404, 10405], [1551, 1573, 3085, 3359, 3361, 3366, 3367], [8058, 8063, 8072, 8073, 8074, 8075], [371, 866, 4849, 7183, 7187, 7188], [9203, 9207, 9210, 10760, 10766, 10767], [1011, 2854, 2888, 7921, 7924, 7925], [9712, 9725, 9735, 10605, 10608, 10609], [6842, 6853, 6855, 9228, 9230, 9231], [5950, 10253, 10259, 11395, 11400, 11401], [2324, 2337, 5254, 5255, 5256, 5257], [25, 102, 103, 104, 105, 106], [5941, 8022, 12017, 12182, 12185, 12186], [251, 252, 253, 254, 255, 256], [7208, 8589, 8596, 9595, 9596, 9597], [4645, 4705, 4706, 4707, 4708], [2828, 5187, 5188, 5189], [4193, 7161, 7164, 7167, 7168, 7169], [5264, 5266, 7617, 7625, 7631, 7632], [3425, 4182, 6433, 10557, 10562, 10564], [10092, 10094, 11772, 11993, 11999, 12000], [0, 1, 2, 3, 4, 5], [10873, 10874, 10875, 10876, 10877, 10878], [8165, 10194, 11358, 11359, 11360], [5775, 8126, 8131, 11254, 11256, 11257], [534, 545, 1537, 1538, 1539], [419, 423, 1698, 1702, 1704, 1705], [3231, 3232, 3357, 3362, 3363, 3364, 3365], [4962, 4995, 6582, 6586, 6587, 6588], [4998, 5000, 5003, 7322, 7358, 7359, 7360], [3547, 3555, 3610, 5765, 5766, 5767], [71, 80, 181, 188, 189, 190], [6464, 8819, 8832, 11614, 11621, 11622], [3132, 3175, 3182, 3183, 3184, 3185], [7125, 7134, 7136, 7137, 7138, 7139], [8711, 10486, 10528, 10530, 10531, 10532], [12073, 12074, 12075, 12076, 12077, 12078], [1167, 2995, 3004, 3016, 3019, 3024], [2228, 6116, 6117, 6118, 6119, 6120], [641, 644, 655, 1764, 1768, 1771], [6123, 6124, 6125, 6126, 6127, 6128], [8773, 8779, 8788, 10456, 10458, 10459], [557, 1609, 1612, 1613, 1614, 1615], [1455, 5369, 5372, 5373, 5374], [3240, 3261, 5468, 7822, 7823, 7828], [5430, 5433, 5434, 7795, 7801, 7802], [4642, 4644, 6805, 6904, 6905, 6906], [6459, 6460, 6461, 6462, 6463, 6464], [7929, 11178, 11183, 11185, 11186, 11187], [7672, 7674, 9905, 9908, 9915, 9916], [1920, 1930, 1949, 3200, 3205, 3207], [2563, 2570, 2571, 2572, 2573, 2574], [8216, 10843, 10850, 10851, 10852, 10853], [797, 1753, 4201, 4204, 4205, 4206], [11157, 11158, 11159, 11160, 11161], [11290, 11291, 11292, 11293, 11294, 11295], [1032, 2331, 2334, 4230, 4235, 4240], [9487, 9491, 9500, 10904, 10906, 10907], [2554, 4017, 4021, 4022, 4023, 4024], [2078, 2082, 2083, 2084, 2085, 2086], [4544, 6752, 6759, 6760, 6761, 6762], [11743, 11748, 12138, 12142, 12143], [2207, 3848, 3962, 3971, 3972, 3973], [3750, 5914, 5920, 10219, 10225, 10226], [129, 130, 131, 132, 133, 134], [8659, 8673, 10417, 11503, 11509, 11510], [2377, 2393, 4382, 6616, 6622, 6623], [2000, 5673, 5678, 5680, 5681, 5682], [1739, 3478, 4767, 4768, 4769], [2124, 3766, 8221, 10252, 10256, 10257], [963, 965, 2703, 2750, 2755, 2756, 2757], [6466, 6480, 6481, 6482, 6483, 6484], [6282, 6285, 6290, 8477, 8481, 8482], [2226, 2227, 2228, 2229, 2230, 2231], [3306, 3309, 5428, 5429, 5430], [2268, 3992, 6145, 6146, 6147, 6148], [1499, 3217, 5452, 7809, 7812, 7815], [6645, 6646, 6647, 6648, 6649, 6650], [12233, 12234, 12235, 12236, 12237], [4519, 4533, 4537, 6803, 6807, 6810], [8908, 8915, 10502, 10508, 10509, 10510], [6998, 7021, 7074, 8223, 8224, 8225], [8729, 8735, 8741, 8742, 8743, 8744], [11672, 11678, 11684, 11685, 11688, 11691], [4283, 6197, 6205, 10376, 10383, 10384], [6783, 6788, 8294, 9286, 9291, 9294], [4919, 7253, 7272, 9661, 9665, 9669], [884, 885, 886, 887, 888, 889], [8467, 8475, 10356, 11455, 11461, 11462], [8179, 8180, 8181, 8182, 8183, 8184, 8185], [8627, 8628, 8629, 8630, 8631, 8632], [2308, 4138, 4144, 4145, 4146, 4147], [8878, 10642, 10657, 11623, 11624, 11625], [5093, 5099, 5111, 9804, 9809, 9811], [4001, 4055, 4061, 4062, 4063, 4064], [7530, 7531, 7532, 7533, 7534, 7535], [1878, 1899, 1968, 3560, 3563, 3564], [2020, 2036, 2044, 2104, 2112, 2113], [2556, 4213, 4825, 7162, 7165, 7170], [526, 1480, 1487, 1511, 1513, 1514], [8804, 10575, 10582, 10583, 10584, 10585], [8202, 8205, 8208, 8211, 10212, 10213, 10214], [3620, 3687, 10144, 11263, 11267, 11268], [4071, 6178, 6228, 8503, 8506, 8507], [2696, 2699, 7376, 7380, 7383, 7384], [1140, 1148, 1149, 1150, 1151, 1152], [2291, 2319, 2320, 2321, 2322, 2323], [8050, 8053, 8056, 8065, 8069, 8070], [2502, 4611, 4614, 6879, 6882, 6883], [1491, 1505, 3188, 3189, 3190, 3191], [11103, 11114, 11121, 11137, 11141, 11143], [10629, 10640, 11611, 11619, 11620], [6703, 6948, 9084, 9091, 9094, 9095], [1568, 1578, 1591, 1599, 1600, 1601], [4442, 4443, 4444, 4445, 4446, 4447], [4788, 6920, 6929, 7150, 7152, 7153], [906, 4189, 4195, 4196, 4197], [5577, 7928, 11187, 11191, 11193, 11194], [3991, 3994, 6145, 8441, 8446, 8450], [3040, 3041, 3042, 3043, 3044, 3045], [3, 19, 170, 377, 386, 389, 390], [2852, 4323, 6651, 9834, 9843, 9844], [718, 1583, 1585, 1586, 1587, 1588], [3574, 3575, 3576, 3577, 3578, 3579], [5200, 7535, 7542, 7543, 7544], [631, 632, 633, 634, 635], [8576, 8579, 8580, 10394, 10400, 10401], [6478, 8825, 9753, 10615, 10622, 10625], [5162, 5165, 11024, 11029, 11030], [8259, 8366, 8374, 10313, 10315, 10316], [1108, 1253, 1526, 1529, 1530, 1531], [1911, 2140, 2145, 2146, 2147, 2148], [5834, 5835, 5836, 5837, 5838, 5839, 5840], [5618, 5619, 5620, 5621, 5622, 5623], [3855, 3867, 3881, 4397, 4398, 4399], [79, 189, 242, 976, 977, 978], [7910, 7911, 7912, 7913, 7914, 7915], [4218, 8812, 8813, 8814, 8815, 8816], [978, 982, 986, 2812, 2813, 2814], [1271, 1333, 1338, 1339, 1340], [8749, 11539, 11540, 11541, 11542, 11543], [3068, 3071, 5328, 5329, 5330, 5331], [11408, 11735, 11741, 11742, 11743, 11744], [6322, 8437, 10407, 10412, 10413, 10414], [8827, 9747, 9752, 9758, 9760, 9761], [4613, 4618, 4625, 9232, 9238, 9239], [7840, 7844, 9984, 10031, 10037, 10038, 10039], [3404, 3411, 7458, 7459, 7460], [2795, 2835, 7500, 7506, 7510, 7512], [6579, 8615, 8618, 8632, 8640, 8641], [1916, 1918, 1970, 3574, 3580, 3581], [7963, 7967, 7971, 10122, 10123, 10124, 10125], [325, 933, 935, 936, 937, 938], [4968, 4989, 9774, 11001, 11007, 11008], [4250, 4255, 4256, 4257, 4258], [1921, 1928, 1930, 1931, 1932, 1933], [11466, 11467, 11468, 11469, 11470, 11471], [7972, 10122, 11208, 11214, 11215, 11216], [9938, 9944, 9956, 11074, 11083, 11087, 11088], [8693, 8738, 10482, 10498, 10503, 10506], [7675, 7676, 7677, 7678, 7679, 7680], [5256, 7589, 7593, 9877, 9884, 9888, 9890], [2309, 2310, 2311, 2312, 2313], [8361, 8365, 10306, 10307, 10308], [9393, 9396, 9414, 9999, 10006, 10007], [9362, 9363, 9364, 9365, 9366, 9367], [7995, 7996, 7997, 7998, 7999, 8000, 8001], [3399, 5546, 7908, 7952, 7955, 7956], [4866, 4867, 4868, 4869, 4870, 4871], [4272, 4275, 4278, 4279, 4280, 4281], [8346, 8347, 8352, 8353, 8354], [9674, 10969, 11626, 11628, 11629, 11630], [4172, 4173, 4174, 4175, 4176], [5589, 5598, 7948, 7973, 7974, 7975], [11289, 11295, 11301, 11302, 11303, 11304], [4467, 4468, 4469, 4470, 4471, 4472], [7353, 7355, 9762, 9764, 9770, 9771], [440, 445, 463, 2802, 2804, 2807, 2808], [595, 1649, 1655, 1673, 1674, 1675], [7277, 7279, 7280, 7281, 7282], [120, 313, 780, 2087, 2088, 2089], [6023, 6024, 6025, 6026, 6027, 6028], [6527, 6528, 6529, 6530, 6531, 6532], [3058, 3066, 5326, 7430, 7436, 7437], [6455, 7622, 9867, 9874, 9875], [2368, 4268, 4273, 4274, 4275, 4276], [4181, 4184, 4185, 4186, 4187, 4188], [10380, 10386, 11481, 11487, 11491, 11492], [9289, 9293, 12193, 12257, 12261, 12264], [10773, 10774, 10775, 10776, 10777], [250, 1093, 1094, 1095, 1096, 1097], [10010, 10015, 10027, 11147, 11154, 11155], [2035, 3659, 3661, 3668, 3674, 3675], [8424, 8425, 8426, 8427, 8428, 8429], [5736, 5738, 5741, 5743, 5744, 5745], [1418, 1842, 3304, 3307, 3308, 3309], [4307, 4308, 4309, 4310, 4311, 4312], [4337, 4338, 4339, 4340, 4341, 4342], [34, 35, 36, 37, 38, 39], [4322, 4325, 4335, 6648, 6652, 6658], [7295, 7307, 7308, 7309, 7310, 7311], [1548, 3376, 9933, 11062, 11067, 11069], [1961, 1969, 3560, 3561, 3562], [7959, 7981, 7987, 10119, 10120, 10121], [3907, 3908, 3909, 3910, 3911, 3912], [4129, 4875, 6263, 6265, 6266], [549, 958, 1633, 2753, 2758, 2759], [7356, 8891, 8896, 8898, 8899], [231, 411, 1070, 1073, 1075, 1076], [6950, 9336, 9340, 9347, 9351, 9354], [2486, 2494, 5997, 5998, 5999, 6000], [5374, 7742, 9928, 9930, 9931], [5749, 5750, 5751, 5752, 5753, 5754], [3349, 3351, 3354, 9976, 9978, 9979], [1323, 3125, 5358, 5390, 5396, 5397], [7892, 7898, 7900, 9951, 9958, 9959], [9504, 10912, 10915, 11724, 11729, 11731], [9635, 9640, 10947, 10948, 10949, 10950], [4946, 4951, 4973, 4977, 4978, 4979], [1881, 1884, 1890, 1892, 1901, 1902], [8834, 8836, 8838, 10627, 10634, 10635], [10921, 10922, 10923, 10924, 10925, 10926], [2066, 3676, 3682, 3683, 3684, 3685], [8280, 8287, 8288, 8289, 8290, 8291], [380, 385, 2613, 2618, 2619, 2620], [10246, 10841, 10846, 11381, 11387, 11388], [7117, 7190, 7196, 7197, 7198, 7199, 7200], [4191, 4199, 8790, 8795, 8796, 8797], [10987, 10988, 10989, 10990, 10991], [408, 410, 412, 1072, 1073, 1074], [11965, 12115, 12120, 12125, 12126, 12127], [1677, 3437, 3448, 5573, 5574, 5575], [9551, 9558, 9560, 9568, 9570, 9571], [10328, 11428, 11433, 11440, 11446, 11447], [437, 455, 458, 459, 460, 461], [6780, 6799, 6808, 6912, 6918, 6919], [4918, 9664, 9665, 9666, 9667, 9668], [7906, 7909, 7952, 7953, 7954], [10513, 11496, 11894, 11905, 11909, 11911], [2667, 4885, 4891, 4892, 4893, 4894], [2174, 2178, 2179, 2180, 2181, 2182], [667, 668, 669, 670, 671, 672], [5670, 5675, 5685, 5692, 8013, 8017, 8019], [2303, 8665, 10419, 10429, 10431, 10432], [6022, 8344, 8347, 8348, 8349], [10783, 10784, 10785, 10786, 10787, 10788], [10746, 10747, 10748, 10749, 10750, 10751], [1268, 1269, 1270, 1271, 1272, 1273], [5674, 5681, 5691, 7820, 7826, 7827], [7059, 9436, 9512, 11712, 11715, 11717], [2146, 3772, 6033, 6034, 6035], [6764, 9154, 9204, 10746, 10752, 10753], [3724, 3725, 3726, 3727, 3728], [4522, 4555, 4582, 6793, 6795, 6798], [1779, 3495, 10129, 10133, 10135], [9974, 9986, 9988, 9989, 9990, 9991], [3438, 3440, 5573, 5576, 5582, 5583], [428, 468, 472, 473, 474, 475], [6588, 8893, 8900, 8904, 8905, 8906], [6400, 6403, 6404, 6405, 6406, 6407], [114, 2509, 4647, 9358, 9360], [7620, 7624, 7630, 7632, 7636, 7637], [7157, 7158, 7159, 7160, 7161, 7162], [6939, 6946, 9150, 9334, 9339, 9344], [8850, 8855, 8858, 8868, 8874, 8875], [10546, 10549, 11598, 11604, 11605, 11606], [3738, 3742, 3746, 5912, 5921, 5922], [5061, 7440, 7448, 7689, 7693, 7695], [286, 292, 583, 584, 585, 586, 587], [731, 1917, 2116, 3575, 3581, 3582], [11269, 11270, 11271, 11272, 11273], [9407, 9966, 9995, 10873, 10879, 10880], [9788, 9790, 9794, 11010, 11015, 11017], [1238, 3154, 3160, 3161, 3162, 3163], [6912, 6913, 6914, 6915, 6916, 6917], [3432, 5566, 10079, 10086, 10087, 10088], [2289, 4033, 4036, 6139, 6141, 6142], [2926, 2927, 2928, 2929, 2930, 2931], [6870, 6872, 9161, 9176, 9177, 9178], [5018, 7402, 7413, 11013, 11019, 11020], [7369, 7371, 9786, 9792, 9794, 9795], [6835, 6838, 8327, 8333, 8339, 8340], [9212, 9537, 9543, 9544, 9545, 9546], [1547, 1548, 1549, 1550, 1551, 1552], [2534, 3942, 4763, 4764, 4765, 4766], [10535, 11557, 11559, 11560, 11561, 11562], [1843, 3308, 7779, 7785, 7786, 7787], [9488, 9493, 9495, 9496, 9497, 9498], [8023, 8025, 11335, 12182, 12183, 12184], [4015, 8465, 8466, 8467, 8468], [4217, 4223, 4225, 6447, 6448, 6449], [10428, 10430, 10432, 11501, 11507, 11508], [7305, 7308, 8818, 9713, 10605, 10606, 10607], [971, 1710, 2774, 2975, 2983, 2985], [37, 59, 65, 66, 67, 68], [2342, 4231, 4236, 4320, 4333, 4335, 4336], [11161, 11167, 11190, 11768, 11769, 11770], [7713, 7714, 7715, 7716, 7717, 7718], [3811, 3820, 5980, 5981, 5982], [9165, 9169, 9333, 9342, 9343], [4789, 6895, 7147, 7149, 7150, 7151], [8495, 8501, 10358, 10359, 10360], [8500, 8502, 8654, 10358, 10363, 10365], [7430, 7431, 7432, 7433, 7434, 7435], [6971, 7897, 9952, 9959, 9960, 9961], [10497, 10498, 10499, 10500, 10501, 10502], [7115, 7118, 7197, 9514, 9520, 9521], [9985, 10038, 10042, 11149, 11151, 11156], [8029, 8392, 8397, 10173, 10179, 10180], [838, 2428, 9027, 9030, 9032, 9033], [5450, 5453, 5455, 7805, 7811, 7812], [258, 514, 1427, 1465, 1467, 1468], [8332, 8338, 9244, 10796, 10798, 10799], [9533, 9534, 9535, 9536, 9537, 9538], [2172, 2173, 2174, 2175, 2176, 2177], [3133, 3182, 7710, 7714, 7721, 7722], [11883, 11884, 11885, 11886, 11887, 11888], [2522, 2524, 4716, 4723, 4724], [5329, 7438, 7441, 7688, 7693, 7694], [8910, 8916, 8942, 8948, 8949, 8952], [5015, 7377, 7382, 7384, 7385, 7386], [1496, 1497, 1498, 1499, 1500, 1501], [5096, 5548, 5555, 7942, 7947, 7950], [8515, 8517, 11860, 11867, 11869, 11870], [131, 138, 352, 360, 361, 362], [5152, 5169, 5178, 5181, 5182, 5183], [12, 26, 102, 299, 301, 305], [4042, 6227, 6230, 8503, 8504, 8505], [2704, 2751, 2755, 5039, 5040, 5041], [9636, 9644, 10948, 10951, 10952, 10953], [4010, 6159, 6191, 8463, 8465, 8469], [645, 646, 647, 648, 649, 650], [518, 522, 523, 524, 525, 526], [10830, 10831, 10832, 10833, 10834, 10835], [972, 2976, 2978, 2985, 2986, 2987, 2988], [4226, 4227, 4228, 4229, 4230, 4231], [1924, 5749, 5756, 5869, 5873, 5875], [1885, 1886, 1887, 1888, 1889, 1890], [2590, 3928, 3929, 3930, 3931, 3932], [3490, 4161, 7957, 11226, 11230, 11233], [9793, 9795, 9801, 11009, 11015, 11016], [2294, 2321, 4027, 6183, 6184, 6185], [9583, 9584, 9585, 9586, 9587, 9588], [11694, 11696, 11954, 12112, 12118, 12119], [2028, 3572, 3658, 5714, 5715, 5716], [2297, 2298, 2299, 2300, 2301, 2302], [539, 542, 1527, 3335, 3340, 3342], [8956, 8958, 8961, 8963, 8964, 8965], [8759, 10525, 10558, 10563, 10565, 10566], [7090, 7091, 7092, 7093, 7094, 7095], [9261, 9276, 9384, 10865, 10870, 10872], [8225, 8227, 8229, 10262, 10263, 10264], [2919, 5280, 5287, 5288, 5289, 5290], [8733, 10460, 10466, 10467, 10468, 10469], [1098, 1104, 1105, 1106, 1107, 1108], [2300, 6272, 6329, 8581, 8582, 8583], [2355, 2359, 2362, 4361, 4367, 4368], [4572, 4575, 6845, 6854, 6855, 6856], [10699, 10700, 10701, 10702, 10703, 10704], [4912, 4921, 4922, 4923, 4924], [6695, 9063, 9071, 9073, 9074, 9075], [5020, 5023, 5024, 5025, 5026, 5027], [4731, 5973, 8228, 10263, 10265, 10266], [1624, 5077, 5080, 5084, 5086, 5087], [10962, 11976, 11978, 11979, 11980], [6897, 6902, 7145, 7146, 7147, 7148], [5322, 7435, 7443, 7676, 7682, 7683], [2406, 2408, 2412, 4386, 4390, 4391], [4031, 4085, 6236, 6239, 6241, 6242], [4332, 4334, 4336, 6649, 6658, 6659], [2493, 4602, 5998, 6001, 6002, 6003], [6894, 9282, 9288, 9295, 9296, 9297], [6662, 6664, 6666, 6667, 6668, 6669], [3781, 8248, 8252, 8253, 8254, 8255], [10916, 10918, 10920, 11722, 11728, 11729], [342, 4472, 4478, 4479, 4480, 4481], [5249, 5251, 6646, 6654, 6655, 6656], [6283, 6285, 6286, 6287, 6288, 6289], [364, 366, 1747, 3481, 3482, 3483], [12117, 12124, 12126, 12216, 12219, 12220], [2367, 2370, 2386, 2390, 2395, 2396], [9983, 11102, 11113, 11125, 11131, 11132], [2084, 3714, 5702, 5706, 5708, 5709], [1509, 1512, 1514, 1519, 1521, 1525], [1717, 2980, 2984, 3457, 3463, 3464], [2857, 2885, 2889, 5216, 5222, 5223], [8379, 8382, 8388, 8389, 8390, 8391], [7572, 7576, 9862, 11049, 11052, 11053], [6634, 6642, 8909, 8914, 8915, 8916, 8917], [3025, 3026, 3027, 3028, 3029, 3030], [1060, 2329, 2333, 5213, 5214, 5215], [285, 585, 589, 1686, 1690, 1692], [6321, 8428, 8436, 8437, 8438, 8439], [304, 418, 613, 1696, 1698, 1699], [11501, 11502, 11503, 11504, 11505, 11506], [1650, 1657, 1663, 1673, 3446, 3451, 3456], [7315, 7316, 7317, 7318, 7319, 7320], [7316, 7323, 7326, 7358, 7361, 7362], [183, 192, 194, 195, 196], [10516, 10521, 11569, 12089, 12095, 12096], [9098, 9101, 9104, 9105, 9109, 9113, 9116], [5852, 5853, 5854, 5855, 5856, 5857], [2223, 3836, 3842, 6098, 6103, 6104], [10046, 10058, 10475, 11872, 11874, 11875], [8343, 9262, 9267, 9274, 9275, 9276], [9458, 9575, 9580, 10892, 10898, 10899], [10905, 10907, 10910, 11720, 11726, 11727], [624, 3394, 3397, 5545, 5546, 5547], [4185, 10476, 10478, 10479, 10480, 10481], [2529, 3393, 4737, 4738, 4739, 4740], [2307, 3862, 4139, 4145, 4148, 4149], [5124, 7470, 7472, 7481, 7486, 7489], [1171, 1187, 2995, 2996, 2997, 2998], [7360, 7362, 7364, 8895, 8897, 8907], [6457, 7586, 7594, 9868, 9875, 9876], [6755, 6762, 9206, 9208, 9209, 9210], [950, 2730, 2735, 2739, 2740, 2741], [5097, 5112, 5604, 7940, 7946, 7947], [10021, 10026, 10030, 10099, 10100, 10101], [6707, 6709, 9097, 9106, 9112, 9113], [10797, 10799, 10801, 10803, 10805, 10806], [5344, 5345, 5346, 5347, 5348, 5349], [8931, 8953, 8969, 8972, 8973, 8974, 8975], [4908, 4909, 4910, 4911, 4912, 4913], [9381, 9385, 10826, 10863, 10868, 10870], [681, 687, 1919, 3199, 3205, 3206], [2463, 2464, 2465, 2466, 2467, 2468, 2469], [11258, 11270, 11275, 11344, 11782, 11787, 11789], [6120, 6122, 6129, 7127, 7131, 7135], [3768, 5947, 5948, 5949, 5950, 5951], [1877, 1889, 1898, 1899, 1900, 1901], [917, 2546, 3936, 9518, 9524, 9525], [369, 376, 627, 628, 629, 630], [1794, 3503, 3512, 3513, 3514, 3515], [8583, 8586, 8588, 10399, 10403, 10405], [486, 505, 1332, 1336, 1337], [6571, 8518, 8521, 8522, 8523, 8524], [4014, 6175, 6295, 8466, 8473, 8475, 8476], [7966, 7969, 10018, 10036, 10041, 10045], [6826, 6827, 6828, 6829, 6830, 6831], [3929, 6105, 6112, 6128, 6135, 6136, 6137], [10436, 10576, 10581, 10586, 10587, 10588], [2511, 4646, 4647, 4648, 4649], [3995, 4008, 6150, 6155, 6156, 6157], [2122, 3766, 3767, 3768, 3769, 3770], [2, 143, 156, 159, 165, 166], [6699, 6700, 6701, 6702, 6703, 6704], [853, 856, 858, 859, 860, 861], [10025, 10029, 10043, 11148, 11155, 11156], [6422, 7548, 9836, 9848, 9855, 9857], [900, 913, 2600, 2604, 2606, 2607], [7596, 7604, 7606, 7607, 7608], [4651, 5936, 8195, 10215, 10217, 10218], [2875, 2883, 5569, 5570, 5571, 5572], [6936, 9145, 9174, 9312, 9316, 9318, 9319], [2357, 2365, 4362, 4367, 4369, 4370], [8828, 9754, 9755, 9756, 9757, 9758, 9759], [1191, 1199, 1200, 1201, 1202, 1203], [9777, 9781, 11927, 12098, 12104, 12105], [10434, 10587, 11552, 11878, 11879, 11880], [852, 858, 4680, 6705, 6706, 6707], [327, 2246, 3968, 4154, 4155, 4156], [11992, 12168, 12172, 12178, 12179], [11478, 11486, 11490, 11586, 11588, 11589, 11590], [10511, 10512, 10513, 10514, 10515, 10516], [1528, 1531, 3327, 3334, 3340, 3341], [9182, 9185, 9188, 9192, 9193, 9194], [8979, 8988, 8993, 10701, 10705, 10708], [2064, 3677, 3683, 8107, 8111, 8112], [7331, 7333, 7335, 7336, 7337, 7338], [5298, 6528, 6551, 6557, 6558, 6559], [2574, 4097, 4109, 4112, 4118, 4119], [3423, 3424, 3425, 3426, 3427, 3428], [857, 861, 4688, 4693, 4697, 4698], [4818, 7157, 7163, 7174, 7180, 7181], [3118, 5376, 7749, 7753, 7756, 7757], [180, 190, 977, 984, 986, 987], [1603, 3415, 5081, 5083, 5084, 5085], [2276, 2288, 2578, 4830, 4835, 4837], [3963, 3966, 3975, 3978, 3982, 3985], [4804, 4805, 4806, 4807, 4808, 4809], [2726, 5032, 5038, 5046, 5047, 5048], [4281, 4337, 4346, 4351, 4356, 4357], [4180, 4186, 7919, 10062, 10066, 10070], [1365, 1367, 3142, 3147, 3148], [2301, 6269, 6270, 6271, 6272, 6273], [4790, 6890, 6895, 6896, 6897, 6898], [891, 894, 895, 896, 897, 898], [4793, 7048, 7054, 7055, 7056, 7057], [1498, 3312, 3319, 3320, 3321, 3322], [5307, 7400, 7405, 7409, 7410, 7411], [2410, 4389, 4391, 10711, 10712, 10713], [3419, 5089, 5095, 9806, 9811, 9813], [2291, 2292, 2293, 2294, 2295, 2296], [3807, 3810, 3816, 3818, 3819, 3820, 3821], [6781, 6786, 6791, 6802, 6808, 6809], [5132, 5134, 5139, 5142, 7515, 7521, 7522], [5242, 6404, 6408, 6409, 6410, 6411], [1534, 1536, 1539, 1540, 1543, 1545, 1546], [3519, 3520, 3521, 3522, 3523, 3524], [5062, 7432, 7439, 7440, 7441, 7442], [5852, 5861, 8113, 8114, 8115, 8116], [424, 1089, 1700, 1701, 1702, 1703], [4088, 6071, 6079, 6215, 10340, 10346, 10347], [5587, 5594, 6370, 7944, 7949, 7951], [2057, 2071, 2080, 3689, 5796, 5798, 5799], [4454, 4455, 4456, 4457, 4458], [3050, 3051, 3052, 3053, 3054, 3055], [10108, 10109, 10110, 10111, 10112, 10113], [508, 3138, 3173, 3179, 3180], [7121, 9498, 9505, 9527, 9529, 9530], [4583, 4635, 4639, 6792, 6793, 6794], [7847, 7850, 7852, 7858, 7860, 7861], [9963, 10878, 10883, 11136, 11140, 11142], [9284, 9296, 11817, 11818, 11819], [11873, 11875, 11877, 12075, 12080, 12082], [2325, 5213, 5255, 5259, 5260, 5261], [3676, 3677, 3678, 3679, 3680, 3681], [2260, 2263, 3965, 3980, 3985, 3986], [4138, 4139, 4140, 4141, 4142, 4143], [6326, 6334, 8478, 8497, 8498, 8499, 8500], [714, 1812, 1817, 1821, 1822], [5744, 5955, 8048, 8049, 8050], [855, 4694, 4697, 9359, 9361], [1645, 1646, 1647, 1648, 1649, 1650], [8755, 10554, 11498, 11601, 11607, 11608], [6000, 6003, 6015, 8264, 8271, 8272], [554, 555, 556, 557, 558, 559], [1222, 1227, 1228, 1229, 1230, 1231], [6829, 6841, 9219, 9221, 9222], [1351, 3131, 3136, 3177, 3181, 3183], [2144, 2148, 6034, 8357, 8363, 8364], [13, 21, 24, 25, 26, 27], [3808, 3809, 3810, 3811, 3812, 3813], [175, 186, 196, 197, 198, 199], [3754, 3907, 3913, 3914, 3915, 3916], [11322, 11324, 11794, 11795, 11796, 11797], [4502, 6950, 6951, 6952, 6953, 6954], [9106, 9107, 9108, 9109, 9110, 9111], [918, 2597, 7114, 9519, 9520, 9525], [11866, 11868, 11870, 12063, 12069, 12070], [734, 1885, 1891, 1892, 1893, 1894], [721, 1579, 1588, 3221, 3227, 3228], [78, 85, 241, 242, 243, 244], [7045, 7046, 7047, 7048, 7049], [5716, 5721, 5724, 8030, 8036, 8037], [6043, 6049, 8356, 11436, 11437], [2189, 2191, 2196, 4444, 4448, 4449], [777, 3786, 3792, 3793, 3794, 3795], [7836, 7841, 7853, 7854, 7855, 7856, 7857], [10559, 10566, 10570, 11574, 11579, 11581], [1722, 1737, 1742, 1744, 1745, 1746], [2557, 4016, 4017, 4018, 4019, 4020], [6218, 6224, 6226, 10341, 10347, 10348], [5827, 5831, 5848, 8242, 8245, 8246], [238, 240, 413, 1080, 1086, 1087], [6245, 6250, 7212, 7220, 7222, 7223], [12277, 12278, 12279, 12280, 12281, 12282], [7000, 7070, 7075, 7079, 7080, 7081], [887, 890, 897, 4817, 4820, 4821], [4432, 4435, 4438, 6685, 6688, 6689, 6690], [9977, 9979, 11111, 11123, 11129, 11130], [630, 3484, 5615, 5621, 5625, 5632], [4748, 6885, 11695, 11950, 11954, 11955], [6354, 6355, 6356, 6357, 6358, 6359], [6620, 6625, 6637, 6639, 6640, 6641], [975, 7851, 7860, 7863, 7867, 7869], [383, 927, 7225, 9626, 9627], [1014, 1021, 1051, 1056, 1057, 1058], [1020, 1057, 7568, 7571, 7572, 7573], [9130, 9131, 9132, 9133, 9134, 9135], [4791, 4792, 4793, 4794, 4795, 4796], [2141, 3824, 3828, 3829, 3830, 3831], [1707, 2692, 2694, 2695, 2696, 2697], [10146, 11260, 11268, 11269, 11274, 11275], [3579, 3583, 3590, 3592, 3593, 3594], [4717, 4722, 4725, 5762, 5763, 5764], [3055, 3060, 3061, 3062, 3063, 3064], [11123, 11124, 11125, 11126, 11127, 11128], [6887, 7029, 7031, 7032, 7033, 7034], [3054, 3063, 3065, 3069, 3070, 3071], [7550, 8721, 10059, 11871, 11872, 11873], [10352, 10355, 10357, 11454, 11460, 11461], [5088, 5089, 5090, 5091, 5092, 5093], [3158, 3161, 3167, 3168, 3169, 3170], [12130, 12224, 12229, 12281, 12287, 12288], [6489, 6495, 6504, 6505, 6506, 6507], [10, 337, 338, 339, 340, 341], [6490, 6500, 6506, 6508, 6514, 6515], [4992, 4994, 7354, 9765, 9770, 9772], [11797, 11808, 12020, 12027, 12030, 12035], [4500, 5895, 5899, 10197, 10202, 10204], [767, 1863, 1876, 2040, 2050, 2051], [11429, 11431, 11432, 11433, 11434], [10175, 11315, 11327, 11798, 11804, 11805], [2058, 5862, 8109, 8113, 8117, 8118], [815, 2343, 2344, 2345, 2346, 2347], [1025, 1036, 1037, 1038, 1039, 1040, 1041], [2487, 4518, 5997, 8278, 8284, 8285], [793, 2448, 6768, 10777, 10781, 10782], [10078, 10080, 10082, 10087, 11175, 11181, 11182], [2305, 6343, 6349, 8663, 8665, 8666], [7311, 7314, 9697, 9707, 9714, 9715], [2492, 4595, 4599, 4600, 4601, 4602], [6941, 6945, 9152, 10855, 10857, 10858], [9156, 10740, 10748, 10753, 10755], [3951, 3953, 3954, 6138, 6143, 6144], [11170, 11172, 11174, 11997, 12001, 12004], [10494, 10504, 11554, 11563, 11564, 11565], [670, 762, 763, 764, 765, 766], [1661, 2623, 2634, 2640, 2641], [3846, 3851, 3852, 3853, 3854, 3855], [3844, 3849, 3972, 4142, 4151, 4152], [11377, 11841, 11846, 11848, 11849, 11850], [178, 182, 183, 184, 185, 186], [6273, 6278, 8582, 8584, 8587, 8588], [5261, 7540, 7615, 9882, 9885, 9889], [724, 3607, 3614, 5684, 5688, 5690], [3428, 4170, 6392, 7911, 7916, 7918], [4417, 4420, 4421, 4422, 4423, 4424], [1775, 3494, 3497, 3498, 3499, 3500], [6441, 8715, 10522, 10533, 11576, 11580, 11582], [334, 839, 840, 841, 842, 843], [5731, 5734, 5739, 5740, 5741, 5742], [6297, 8472, 8483, 8604, 8610, 8611], [9409, 9996, 10004, 11146, 11152, 11153], [1047, 1048, 1049, 1050, 1051, 1052], [1693, 2720, 2724, 5035, 5037, 5038], [4651, 4652, 4653, 4654, 4655, 4656], [4774, 4780, 4781, 4782, 4783, 4784], [871, 2120, 2121, 2122, 2123, 2124], [5057, 5058, 5059, 5060, 5061, 5062], [1926, 3536, 3542, 5750, 5755, 5756], [1952, 1993, 3596, 3598, 3599, 3600], [2297, 6271, 6281, 8599, 8600, 8601], [809, 2338, 4330, 4333, 4334], [5780, 8260, 8387, 8393, 8401, 8402], [7102, 9432, 9438, 9439, 9440, 9441], [4427, 4428, 4429, 4430, 4431, 4432], [406, 1077, 2681, 2686, 2687], [10158, 10164, 10165, 10166, 10167], [221, 224, 228, 230, 231, 232], [5876, 5877, 5878, 5879, 5880, 5881], [3716, 5864, 5870, 8079, 8084, 8086], [7923, 7925, 7927, 10073, 10074, 10075], [6821, 9548, 9554, 9562, 9563], [11926, 11928, 11936, 12097, 12103, 12104], [1761, 3492, 3544, 3545, 3546], [4942, 4950, 4999, 5001, 5002, 5003], [7991, 10111, 10117, 11207, 11213, 11221, 11222], [1112, 1116, 1124, 1125, 1126, 1127], [2903, 5205, 5206, 5211, 5212], [10853, 11693, 11962, 12113, 12118, 12120], [110, 851, 5924, 6706, 6708, 6709], [2632, 2638, 2648, 4857, 4861, 4862], [8261, 8401, 10284, 10309, 10313, 10314], [12005, 12006, 12007, 12008, 12009, 12010], [2227, 2236, 6118, 6771, 6772, 6773], [1046, 1066, 7531, 7536, 7538, 7539], [2335, 4226, 4232, 4233, 4234, 4235], [7046, 7053, 7060, 9509, 9512, 9513], [10304, 11427, 11434, 11438, 11439], [4940, 7340, 7343, 7344, 7345, 7346], [2293, 2571, 2575, 4111, 4117, 4118], [2580, 2583, 2585, 4832, 4837, 4838], [1166, 1167, 1168, 1169, 1170, 1171], [7625, 7626, 7627, 7628, 7629, 7630], [7905, 7953, 10013, 10102, 10108, 10114, 10115], [6590, 8951, 8959, 10540, 10542, 10543], [4482, 4483, 4484, 4485, 4486, 4487], [846, 849, 2421, 2422, 2423, 2424], [1065, 7569, 7574, 7581, 7582, 7583], [3699, 3702, 3704, 3707, 3708, 3709], [119, 311, 312, 313, 314, 315], [1256, 3114, 3329, 3330, 3331, 3332], [2340, 4227, 4233, 4236, 4237, 4238], [749, 1941, 1943, 5420, 5426, 5427], [1118, 1126, 1128, 1129, 1130, 1131], [8967, 10673, 10679, 10680, 10681, 10682], [17, 45, 87, 294, 300, 301], [9429, 9430, 9431, 9432, 9433, 9434], [2172, 2183, 2190, 2191, 2192, 2193], [7366, 11982, 12156, 12157, 12158], [396, 403, 997, 5131, 5133, 5134], [227, 229, 232, 409, 411, 412], [7231, 7579, 9645, 9646, 9647], [6619, 6628, 6629, 6636, 6637, 6638], [6531, 6552, 6559, 6560, 6561], [5695, 5698, 5700, 8012, 8018, 8019], [2217, 2219, 2261, 6083, 6089, 6090], [478, 480, 481, 482, 483], [4784, 9503, 10914, 10915, 10916], [5513, 5517, 5520, 5521, 5522, 5523], [4603, 4604, 4605, 4606, 4607, 4608], [8888, 9767, 9775, 9776, 9777, 9778], [10490, 10492, 10496, 11547, 11548, 11549], [4932, 7275, 7284, 7287, 10979, 10984, 10985], [2818, 2823, 5161, 5164, 5165, 5166], [6171, 6177, 6296, 8605, 8610, 8612], [9220, 9222, 9224, 10785, 10791, 10792], [9864, 9865, 9866, 9867, 9868, 9869], [8822, 8989, 8995, 10594, 10600, 10601], [2560, 2561, 2562, 2563, 2564, 2565], [3641, 3649, 3652, 3653, 3654, 3655], [2589, 2595, 3933, 4829, 4834, 4836], [12133, 12221, 12228, 12230, 12233, 12238, 12239], [12244, 12245, 12246, 12247, 12248], [6248, 6253, 6254, 6255, 6256, 6257], [6999, 7022, 7066, 7073, 7074, 7075], [772, 1874, 2054, 2055, 2056, 2057], [4441, 6688, 6696, 6697, 6698], [3969, 4146, 4153, 4154, 4157, 4158], [1194, 1207, 1347, 5410, 5414, 5415], [2438, 3895, 3902, 3904, 3905, 3906], [8731, 8739, 10482, 10483, 10484, 10485], [5438, 5439, 5440, 5441, 5442], [4917, 7251, 7252, 7253], [3510, 3527, 7995, 8002, 8003], [819, 2356, 2366, 2383, 2389, 2390], [560, 2651, 2856, 5217, 5223, 5224], [567, 570, 571, 572, 573, 574], [8335, 9265, 10290, 10295, 10297, 10298], [3493, 3523, 3530, 3531, 3532], [5568, 6390, 6394, 7910, 7916, 7917], [3487, 4159, 4160, 4161, 4162, 4163], [5548, 5549, 5550, 5551, 5552, 5553], [3423, 4179, 4180, 4181, 4182, 4183], [7447, 7449, 7692, 7695, 7698, 7699], [12024, 12025, 12026, 12027, 12028, 12029], [2025, 2026, 2027, 2028, 2029, 2030], [2221, 2252, 2254, 2255, 2256, 2257], [1202, 1342, 1343, 1344, 1345, 1346], [4996, 6586, 7359, 8894, 8904, 8907], [436, 437, 438, 439, 440], [2489, 4516, 4517, 4518, 4519, 4520], [7968, 10017, 10018, 10019, 10020, 10021], [5202, 7598, 7602, 7606, 7609], [1002, 1036, 2840, 2858, 2865, 2866], [8110, 8112, 10145, 11273, 11274, 11278], [8231, 8237, 10267, 11391, 11396, 11398], [9247, 10807, 10811, 10818, 10822, 10825], [430, 1234, 1249, 1368, 1369, 1370], [7874, 7882, 7884, 9981, 11092, 11098, 11099], [2508, 9016, 9023, 9081, 9088, 9089, 9090], [6036, 6059, 6060, 6061, 6062, 6063], [2610, 4843, 4848, 9585, 9591, 9592], [2199, 4468, 4473, 4475, 4476, 4477], [1141, 1147, 1151, 1153, 1154, 1155], [443, 990, 998, 999, 1000, 1001], [7191, 7198, 9531, 9587, 9593, 9594], [8357, 8358, 8359, 8360, 8361, 8362], [9675, 9681, 11629, 11912, 11918, 11919], [1856, 1999, 5680, 7819, 7825, 7826], [2830, 5125, 5188, 7467, 7468], [4770, 4771, 4772, 4773, 4774, 4775], [5304, 7640, 7645, 7647, 7648, 7649], [2537, 4801, 4807, 4813, 4814, 4815], [1948, 1955, 3598, 3601, 3602, 3603], [6038, 6041, 6042, 6043, 6044, 6045, 6046], [4769, 7105, 9490, 9499, 9500, 9501], [12023, 12026, 12030, 12031, 12032, 12033, 12034], [5445, 7773, 7774, 7775], [481, 1362, 1366, 1367], [954, 2736, 2741, 2747, 2748, 2749], [7318, 7324, 10991, 10995, 10996], [515, 1408, 1412, 1423, 1424, 1425], [2929, 2934, 2939, 7703, 7705, 7706], [1720, 1727, 1740, 1741, 1742, 1743], [1776, 1778, 1780, 3494, 3495, 3496], [254, 1396, 1398, 1399, 1400, 1401], [7265, 7267, 9657, 10652, 10655, 10659], [3815, 4568, 4573, 5984, 5989, 5990], [9535, 9541, 9549, 9555, 9561, 9563], [3809, 5992, 5993, 8021, 8024, 8025], [2538, 2545, 2586, 2587, 2588, 2589], [658, 659, 660, 661, 662], [18, 19, 20, 21, 22, 23], [1100, 1209, 1215, 1216, 1217, 1218], [10997, 10998, 10999, 11000, 11001, 11002], [746, 747, 748, 749, 750, 751], [1082, 1090, 1700, 5008, 5010, 5011], [673, 674, 675, 676, 677, 678], [8847, 8848, 8849, 8850, 8851], [1273, 1321, 3084, 5355, 5356, 5357], [4787, 6777, 6913, 6918, 6920, 6921], [896, 899, 907, 912, 913, 914], [4809, 9564, 10887, 10896, 10901, 10902], [560, 561, 562, 563, 564], [2631, 2644, 4861, 4863, 4864, 4865], [3609, 3611, 3613, 3614, 3615, 3616], [1142, 1154, 1156, 1161, 1164, 1165], [715, 1816, 1822, 1823, 1829, 1830], [870, 875, 876, 877, 878, 879], [1282, 1283, 1284, 1285, 1286, 1287], [4173, 4209, 6354, 6360, 6361, 6362], [4900, 4903, 4905, 4906, 4907], [6219, 6220, 6221, 6222, 6223, 6224], [7495, 7496, 7497, 7498, 7499], [1210, 1215, 2926, 2932, 2933, 2934], [1247, 1255, 1530, 3326, 3327, 3328], [3504, 3517, 8119, 10147, 10148, 10149], [6569, 6576, 6580, 8630, 8634, 8640], [8385, 8394, 8395, 8396, 8397, 8398], [3744, 5903, 5904, 5905, 5906, 5907, 5908], [3871, 4412, 6077, 8424, 8430, 8431], [538, 1105, 1109, 1526, 1527, 1528], [7781, 7787, 7792, 7793, 7799, 7800], [8480, 8482, 8486, 8489, 8491, 8492], [4590, 4591, 4592, 4593, 4594, 4595], [2313, 2318, 6341, 6347, 6352, 6353], [4524, 4527, 4528, 4529, 4530, 4531], [6486, 6504, 6519, 8831, 8835, 8836], [10688, 10689, 10690, 10691, 10692, 10693], [5572, 7922, 10073, 10090, 10091, 10092], [2137, 3638, 5777, 5778, 5779], [934, 938, 2656, 2660, 2661, 2662], [5500, 5516, 5527, 6977, 6978, 6979], [2538, 2539, 2540, 2541, 2542, 2543], [606, 1683, 1688, 2717, 2718, 2719], [5135, 5136, 5137, 5138, 5139], [9667, 10960, 10961, 10962, 10963, 10964], [6984, 7902, 7907, 10001, 10008, 10009], [5954, 5956, 5958, 8048, 8051, 8052, 8053], [5590, 6371, 7976, 8682, 8688, 8689], [4075, 4080, 6217, 6219, 6225, 6226], [2022, 2103, 2110, 2112, 3758, 3760, 3761], [5508, 5514, 5520, 6966, 6967, 6968], [7, 118, 119, 120, 121, 122], [7155, 9556, 9570, 9576, 9578, 9581], [2612, 2620, 7224, 9632, 9637, 9641], [2392, 4378, 4380, 4381, 4382, 4383], [1419, 3265, 3266, 3267, 3268], [2149, 2152, 2159, 2164, 2169], [5026, 5044, 5052, 7391, 7396, 7398], [9026, 9028, 9032, 9034, 9035, 9036, 9037], [5792, 5803, 5808, 5810, 5811, 5812], [587, 591, 593, 1647, 1653, 1654], [11248, 11349, 11786, 12006, 12011, 12013], [7123, 7124, 7125, 7126, 7127, 7128], [23, 27, 104, 145, 150, 151], [10810, 10815, 11686, 11697, 11703, 11704], [2012, 3630, 5758, 5769, 5770, 5771], [6045, 8403, 8409, 8410, 8411, 8412], [10051, 10055, 10057, 10060, 11157, 11162, 11163], [7309, 9706, 9711, 9712, 9713, 9714], [4600, 6001, 6004, 6010, 6011, 6012], [9049, 9054, 9060, 9111, 9115, 9117], [6704, 9083, 9087, 9091, 9092, 9093], [1426, 1457, 1463, 1464, 1465, 1466], [4855, 6298, 6303, 6308, 6309, 6310], [8903, 10935, 10941, 10942, 10943, 10944], [139, 351, 357, 358, 359, 360], [668, 1781, 1788, 1790, 1791, 1792], [7056, 7120, 9496, 9505, 9506, 9507, 9508], [4540, 4541, 4542, 4543, 4544, 4545], [64, 66, 225, 404, 409, 410], [5588, 7974, 7976, 7977, 7978, 7979], [3388, 5481, 7454, 7845, 7846, 7847], [1475, 1479, 1486, 1502, 1503, 1504], [6724, 6728, 9019, 9120, 9126, 9127], [6042, 10303, 11435, 11437, 11438], [10830, 11820, 11967, 12040, 12041, 12042], [285, 286, 287, 288, 289], [3502, 3507, 5773, 10147, 10150, 10151], [837, 2425, 2426, 2427, 2428, 2429], [2016, 2019, 3516, 5769, 8119, 8120, 8121], [5, 164, 166, 167, 168, 169], [6256, 8543, 9740, 10998, 11004, 11005], [9431, 9444, 9461, 9467, 9468, 9469], [2603, 2608, 7113, 7116, 7117, 7118], [4591, 4597, 4622, 4627, 4633, 4634], [2988, 2990, 2994, 5485, 5486, 5487], [740, 741, 742, 743, 744, 745], [5943, 8377, 11320, 12017, 12018, 12019], [10741, 10743, 10745, 10751, 10755, 10757], [8362, 8371, 10307, 11444, 11450, 11451], [827, 831, 2400, 2402, 2407, 2408], [5005, 7325, 7361, 7363, 7364], [4248, 4254, 4258, 4261, 4366, 4373, 4374], [4051, 4065, 4102, 4104, 4105, 4106], [3387, 5103, 5107, 5108, 5109, 5110], [2433, 4496, 4501, 5888, 5894, 5895, 5896], [9202, 10762, 10767, 10769, 10770, 10771], [2533, 4805, 4810, 4811, 4812, 4813], [1864, 2039, 2051, 2107, 2113, 2115], [2089, 2092, 3735, 3736, 3737, 3738], [1425, 1429, 1432, 3279, 3286, 3287], [8892, 8899, 8900, 8901, 8902, 8903], [9290, 9297, 11818, 12258, 12264, 12265], [8510, 8512, 10391, 10545, 10547, 10548, 10549], [10285, 10288, 10309, 10310, 10311, 10312], [3424, 4179, 7912, 7918, 7919, 7920], [3943, 4764, 4791, 4797, 4798, 4799], [207, 387, 919, 920, 921, 922], [7270, 9662, 10965, 11763, 11764], [8041, 10170, 10177, 10181, 10182, 10183], [10381, 10387, 11492, 11854, 11858, 11859], [5653, 8136, 8138, 8139, 8140], [2363, 2371, 2395, 5270, 5273, 5278], [5575, 5576, 5577, 5578, 5579, 5580, 5581], [5258, 7543, 7611, 7613, 7614], [3409, 3421, 5608, 7459, 7463, 7464], [2435, 4485, 4494, 4495, 4496], [10289, 10290, 10291, 10292, 10293, 10294], [2829, 5125, 5126, 5127, 5128, 5129], [617, 2956, 2966, 2969, 2970, 2971], [3691, 3692, 3693, 3694, 3695], [1111, 1125, 5311, 7670, 7673, 7674], [7887, 7888, 7889, 7890, 7891, 7892], [5237, 6416, 6423, 6424, 6425, 6426], [1389, 5435, 5440, 5443, 5444], [7039, 7103, 9433, 9441, 9442, 9443], [7139, 7141, 9559, 9565, 9568, 9569], [2073, 2085, 3618, 3717, 3721, 3723], [4136, 8578, 8667, 10395, 10401, 10402], [2076, 2081, 3679, 3688, 3689, 3690], [10477, 10481, 11545, 11874, 11876, 11877], [2673, 4901, 4902, 4903, 4904], [331, 803, 8770, 8799, 10448, 10449, 10450], [9943, 11065, 11072, 11073, 11074, 11075], [10438, 10442, 10574, 10580, 10581, 10582], [9815, 9816, 9817, 9818, 9819, 9820], [6906, 6908, 6911, 6917, 6922, 6923], [10219, 10220, 10221, 10222, 10223, 10224], [11600, 11605, 11898, 12061, 12067, 12068], [435, 537, 1103, 1104, 1109, 1110], [2815, 2816, 2817, 2818, 2819, 2820], [11952, 11966, 12044, 12109, 12110, 12111], [5974, 7006, 8236, 10265, 10267, 10268], [3647, 3654, 8047, 8141, 8142, 8143], [4070, 4071, 4072, 4073, 4074, 4075], [2073, 2074, 2075, 2076, 2077, 2078], [677, 685, 688, 689, 690], [8824, 10597, 10601, 10612, 10618, 10619], [6839, 8307, 8327, 8328, 8329, 8330], [2145, 3771, 3772, 3773, 3774], [1406, 1415, 1424, 1430, 1431, 1432], [5511, 6970, 7890, 7895, 7897, 7898], [10976, 10977, 10978, 10979, 10980, 10981], [10840, 10841, 10842, 10843, 10844, 10845], [35, 42, 65, 225, 226, 227], [4759, 7093, 7096, 9473, 9475, 9476], [1936, 1939, 1942, 7782, 7788, 7789], [1446, 1447, 1448, 1449, 1450], [6196, 6197, 6198, 6199, 6200, 6201, 6202], [315, 319, 2088, 3735, 5911, 5919, 5921], [9259, 9268, 9269, 9270, 9271, 9272, 9273], [6403, 6408, 6601, 6606, 6607, 6608, 6609], [4708, 9367, 9374, 9375, 9376, 9377], [5364, 5366, 7731, 7736, 7741, 7744], [6048, 8156, 8323, 8355, 8356], [2654, 2655, 2656, 2657, 2658, 2659], [3291, 3292, 3293, 3294, 3295, 3296], [3632, 5770, 10152, 11264, 11785, 11790, 11791], [674, 680, 1787, 1791, 1801, 1803, 1804], [3774, 3776, 3778, 3779], [4914, 9653, 9660, 9664, 9670, 9671, 9672], [7213, 7222, 10945, 11733, 11738, 11740], [3863, 3864, 3884, 4140, 4149, 4150], [9639, 10947, 11749, 11751, 11752], [350, 902, 909, 2599, 2600, 2601], [10480, 10568, 11539, 11544, 11545, 11546], [12198, 12201, 12242, 12256, 12262, 12263], [9511, 9513, 10908, 11709, 11715, 11716], [4125, 4867, 4872, 4873, 4874, 4875], [355, 358, 370, 371, 372, 373], [8073, 10241, 10245, 11380, 11386, 11387], [872, 2121, 3763, 8219, 8221, 8222], [5489, 5503, 5543, 5969, 5971, 5972], [6153, 6188, 8511, 10391, 10392, 10393], [4301, 4345, 4352, 4353, 4354, 4355], [9170, 9184, 9193, 9196, 9332, 9341, 9342], [4543, 6812, 6816, 6907, 6909, 6910, 6911], [9232, 9233, 9234, 9235, 9236, 9237], [3819, 6013, 6017, 8263, 8269, 8271], [5126, 7465, 7468, 7469, 7470, 7471], [2010, 3197, 3209, 7796, 7803, 7804], [3199, 3200, 3201, 3202, 3203, 3204], [1030, 1034, 2326, 2330, 2331, 2332], [9078, 9086, 9093, 10720, 10725, 10729], [11082, 11115, 11117, 11120, 11121, 11122], [2352, 4326, 4331, 6650, 6657, 6659], [9663, 9668, 9669, 10960, 10965, 10966], [4262, 6492, 6496, 6501, 6502, 6503], [5416, 5417, 5418, 5419, 5420, 5421], [10019, 10022, 10035, 10044, 10045], [4013, 6170, 6174, 6175, 6176, 6177], [9937, 9938, 9939, 9940, 9941], [1593, 3223, 3230, 3232, 3233, 3234], [1080, 1081, 1082, 1083, 1084, 1085], [2601, 2606, 2609, 4841, 4846, 4848], [5900, 5902, 8172, 10199, 10204, 10206], [2061, 3712, 5857, 5860, 5861, 5862], [1544, 1546, 3346, 3347, 3348, 3349], [719, 3237, 3246, 5696, 5697, 5698], [10075, 10091, 11168, 11994, 11999, 12001], [2002, 5677, 5682, 8093, 8099, 8100], [125, 135, 136, 137, 138, 139], [3088, 3091, 3102, 5382, 5383, 5384], [10242, 10245, 10246, 10247, 10248, 10249], [11166, 11186, 11189, 11190, 11191, 11192], [4169, 6384, 6389, 6390, 6391, 6392], [5230, 9837, 9840, 9849, 9857, 9858], [9268, 9382, 10820, 10827, 10828], [8966, 10680, 10697, 11650, 11651, 11652], [6109, 6115, 7189, 7194, 7195, 7196], [5488, 5489, 5490, 5491, 5492, 5493], [6951, 9183, 9331, 9337, 9340, 9341], [10373, 10378, 11493, 11631, 11637, 11638], [2027, 2032, 3643, 3657, 3659, 3660], [4971, 4978, 4986, 7347, 7348, 7349], [5720, 5726, 5785, 8034, 8037, 8045], [792, 3988, 3993, 10776, 10780, 10782], [2336, 4234, 5254, 7588, 7591, 7593], [3003, 3017, 3024, 3027, 3033, 3034], [5909, 5914, 5915, 5916, 5917, 5918], [7420, 7421, 7426, 9827, 9828, 9829], [2267, 2476, 6147, 8455, 8458, 8461], [11959, 11961, 12129, 12280, 12285, 12287], [10971, 10973, 10975, 11766, 11990, 11991, 11992], [2860, 2871, 2874, 2881, 2884], [11223, 11224, 11225, 11226, 11227, 11228], [6944, 10719, 10724, 10726, 10727, 10728], [1022, 1023, 1024, 1025, 1026, 1027], [3784, 3785, 3786, 3787, 3788, 3789], [4974, 4983, 9710, 9717, 9722, 9733, 9734], [10143, 11237, 11243, 11244, 11245, 11246], [2897, 2902, 2903, 2904, 2905], [2909, 2913, 4245, 4246, 4247, 4248], [4016, 4023, 8508, 10544, 10545, 10546], [583, 594, 1648, 1654, 1655], [9631, 9632, 9633, 9634, 9635, 9636], [7901, 10002, 10009, 10010, 10011, 10012], [3252, 3253, 3254, 3255, 3256, 3257], [4512, 6748, 9171, 9190, 9195, 9197], [8829, 9757, 10623, 10678, 10684, 10686], [2611, 7116, 7199, 9588, 9592, 9594], [3116, 3117, 3118, 3119, 3120, 3121], [6119, 7126, 7131, 7132, 7133, 7134], [11415, 11416, 11417, 11418, 11419, 11420], [4859, 7234, 7563, 7565, 7566, 7567], [11780, 11788, 11793, 12005, 12011, 12012], [4381, 6626, 8982, 8984, 8985], [429, 473, 1363, 1368, 1371, 1372], [10627, 10628, 10629, 10630, 10631, 10632, 10633], [2652, 4858, 7560, 7563, 7564], [865, 868, 7108, 7110, 7111, 7112], [1957, 1958, 1959, 1960, 1961, 1962], [700, 1815, 1820, 1824, 1829, 1831], [8960, 10542, 11583, 11592, 11594, 11595], [6343, 6344, 6345, 6346, 6347, 6348], [117, 850, 854, 855, 856, 857], [2678, 2891, 2896, 2899, 2900, 2901], [4664, 4670, 4671, 4672, 4673, 4674], [10421, 10423, 10425, 10427, 10429, 10430], [10814, 11677, 11682, 11685, 11686, 11687], [931, 2153, 2160, 2169, 2170, 2171], [4183, 4184, 10478, 10560, 10564, 10567], [1940, 5419, 5427, 7784, 7789, 7791], [9651, 9658, 10646, 10653, 10654, 10655], [6286, 8471, 8481, 8483, 8484, 8485, 8486], [6325, 8498, 8657, 8659, 8660, 8661], [6093, 6094, 6095, 6096, 6097, 6098], [12214, 12266, 12272, 12279, 12284, 12286], [12097, 12098, 12099, 12100, 12101, 12102], [5938, 8377, 8378, 8379, 8380, 8381], [8752, 10527, 11541, 11571, 11577, 11578], [2378, 2382, 6602, 6609, 6610, 6611], [9031, 9033, 9037, 9038, 9042, 9043], [4546, 4547, 4548, 4549, 4550, 4551], [7171, 7172, 7173, 7174, 7175, 7176], [2403, 6670, 6955, 6956, 6957, 6958], [4689, 4695, 4699, 4700, 4701, 4702], [967, 2702, 2707, 5115, 5118, 5119], [6694, 9056, 9062, 10722, 10731, 10732], [1287, 1292, 7751, 7758, 7759, 7760], [7065, 7066, 7067, 7068, 7069, 7070], [10390, 11488, 11883, 11889, 11890, 11891], [255, 1399, 1433, 1439, 1440, 1441], [4317, 5297, 5300, 6550, 6556, 6557], [4399, 6663, 6667, 9001, 9002, 9003], [3731, 3737, 3739, 3740, 3741, 3742], [4263, 6497, 6501, 6533, 6534, 6535], [446, 1179, 2831, 2832, 2833, 2834], [519, 522, 1513, 1515, 1520, 1521], [12192, 12194, 12212, 12254, 12260, 12261], [4187, 10049, 10064, 10070, 10071, 10072], [616, 1111, 1112, 1113, 1114, 1115], [444, 999, 2807, 2809, 2810, 2811], [5190, 5191, 5192, 5193, 5194], [9528, 9530, 9532, 9586, 9589, 9593], [10305, 10308, 11443, 11449, 11450], [105, 145, 146, 147, 148, 149], [6979, 6982, 9391, 9402, 9403, 9405, 9406], [3920, 3979, 3984, 6086, 6091, 6092], [8552, 8558, 8560, 8561, 8562, 8563], [1148, 1157, 1714, 1715, 1716, 1717], [2220, 2221, 2222, 2223, 2224, 2225], [106, 148, 282, 608, 610, 611], [1766, 1770, 1771, 1806, 1808, 1809], [7254, 7255, 7256, 7257, 7258], [1953, 1985, 1991, 1992, 1993, 1994], [4523, 4529, 4579, 4585, 4587], [8530, 8531, 8532, 8533, 8534, 8535], [1422, 1845, 3265, 5461, 5465, 5466, 5467], [888, 890, 891, 892, 893], [4163, 4166, 6363, 6364, 6365], [1713, 2784, 7450, 7451, 7452, 7453], [2910, 2912, 2913, 2914, 2915, 2916], [11839, 11840, 11841, 11842, 11843], [111, 115, 850, 851, 852, 853], [4531, 4536, 4539, 4581, 4587, 4589], [6275, 8565, 8571, 8594, 8597, 8598], [4584, 4596, 4623, 4634, 4635, 4636], [3407, 3414, 3416, 3417, 3418, 3419], [11571, 11572, 11573, 11574, 11575, 11576], [6460, 6485, 8831, 8832, 8833, 8834], [4285, 4288, 8883, 10662, 10664, 10665], [7295, 7296, 7297, 7298, 7299, 7300], [3652, 3656, 5715, 8031, 8036, 8038], [11549, 11551, 11553, 11879, 12085, 12091, 12092], [4709, 4712, 9362, 9368, 9369], [5501, 5505, 5519, 5525, 5526, 5527], [1857, 1999, 2000, 2001, 2002, 2003], [2882, 5570, 7556, 7557, 7558, 7559], [6151, 6156, 6158, 6159, 6160, 6161], [5811, 5836, 5844, 5845, 5846, 5847], [4975, 4980, 4981, 4982, 4983], [3832, 3833, 3834, 3835, 3836, 3837], [10101, 10104, 10116, 11211, 11217, 11221], [4037, 4038, 4039, 4040, 4041, 4042], [1924, 1925, 1926, 1927, 1928, 1929], [259, 498, 512, 513, 514, 515], [1982, 3558, 3587, 3588, 5655, 5660, 5663], [7752, 7757, 7760, 7764, 7769, 7771], [6397, 6398, 6399, 6400, 6401, 6402], [10501, 10505, 10510, 11554, 11555, 11556], [7901, 7902, 7903, 7904, 7905, 7906], [359, 370, 4842, 4847, 4849, 4850], [8121, 10148, 10153, 11775, 11776, 11777], [3040, 3052, 3056, 3057, 3058, 3059], [2920, 5289, 5292, 7627, 7633, 7634], [671, 763, 1793, 3506, 3513, 3518], [450, 2792, 2805, 2832, 2835, 2836], [4348, 4355, 8837, 10631, 10635, 10637], [2504, 4440, 6696, 9080, 9085, 9088], [4935, 4936, 4937, 4938, 4939, 4940], [3958, 3987, 3988, 3989, 3990, 3991], [6117, 6772, 7132, 9534, 9539, 9542], [6831, 6836, 6838, 6839, 6840, 6841], [6631, 6635, 6636, 6642, 6643, 6644], [5946, 11294, 11298, 11299, 11300, 11301], [1414, 1590, 1595, 1596, 1597, 1598], [8331, 8332, 8333, 8334, 8335, 8336], [4667, 6674, 9059, 9108, 9114, 9115], [11609, 11610, 11611, 11612, 11613, 11614, 11615], [2272, 2569, 2573, 4097, 4098, 4099], [2698, 7383, 7386, 9787, 9789, 9790], [2025, 2031, 3571, 3784, 3790, 3791], [5939, 8380, 8390, 10278, 10279, 10280], [1814, 1815, 1816, 1817, 1818], [5586, 5587, 5588, 5589, 5590, 5591], [2431, 2432, 2433, 2434, 2435, 2436], [1763, 1767, 3544, 8123, 8128, 8130], [667, 764, 1790, 1800, 1801, 1802], [817, 2353, 2356, 2357, 2358, 2359], [8032, 8039, 8040, 8041, 8042, 8043], [294, 295, 296, 297, 298, 299], [3903, 3906, 3911, 3916, 3925, 3926], [6181, 6313, 10361, 11470, 11473, 11476], [3370, 3372, 3375, 3379, 3381, 3382], [9603, 9606, 9610, 9612, 9613, 9614], [5174, 7425, 9828, 11022, 11027, 11028], [8523, 8525, 8526, 8527, 8528, 8529], [8193, 10208, 10736, 11825, 11831, 11832], [7217, 9604, 11737, 11739, 11745, 11746], [2422, 4428, 4433, 9121, 9124, 9128], [6419, 7551, 8719, 8720, 8721, 8722], [2131, 2139, 3701, 3704, 3705, 3706], [6425, 8700, 8708, 10463, 10471, 10472], [7327, 7339, 9694, 9701, 9702, 9703], [11390, 11391, 11392, 11393, 11394, 11395], [3129, 3135, 3137, 5405, 5411, 5412], [942, 943, 944, 945, 946, 947], [710, 1798, 1813, 3521, 3525, 3529], [4737, 6987, 9390, 9392, 9403, 9404], [268, 287, 290, 291, 292, 293], [4087, 4410, 6074, 6076, 6079, 6080], [10690, 11479, 11483, 11484, 11485, 11486], [4384, 4395, 6671, 9005, 9012, 9013], [1504, 3269, 3275, 3310, 3316, 3317], [2003, 2005, 2517, 8092, 8098, 8099], [2020, 2021, 2022, 2023, 2024], [4908, 6522, 6543, 7263, 7264, 7265], [10333, 10336, 10337, 11420, 11425, 11426], [1205, 3043, 3046, 3047, 3048, 3049], [10673, 10674, 10675, 10676, 10677, 10678], [5784, 5787, 8026, 8027, 8028, 8029], [10406, 10407, 10408, 10409, 10410, 10411], [3038, 5314, 5317, 5318, 5319, 5320], [6840, 8298, 8306, 8328, 9218, 9219, 9220], [6947, 9094, 9338, 9348, 9354, 9355], [9270, 10800, 10805, 11674, 11680, 11681], [448, 464, 1176, 1177, 1181, 1183], [5938, 5939, 5940, 5941, 5942, 5943], [3365, 5476, 7829, 7830, 7831], [2769, 2771, 2777, 2781, 2782, 2783], [1558, 3371, 3377, 3379, 3380], [5650, 5651, 7997, 8004, 8005], [2030, 3566, 3570, 3571, 3572, 3573], [6299, 6308, 8637, 8646, 8649, 8653], [1565, 1566, 1567, 1568, 1569, 1570], [5732, 10234, 10236, 10237, 10238, 10239], [9987, 9991, 9994, 9997, 11145, 11151, 11152], [3685, 5791, 5792, 5793, 5794, 5795], [1379, 2004, 2515, 2517, 2518, 2519], [6040, 6050, 6062, 8313, 8321, 8322], [8496, 10359, 11464, 11467, 11472, 11474], [3385, 5478, 5481, 5482, 5483, 5484], [8745, 10486, 10487, 10488, 10489, 10490], [5580, 11173, 11193, 11998, 12003, 12004], [2283, 4043, 4052, 4100, 4102, 4103], [6700, 6937, 6938, 6939, 6940, 6941], [5983, 5984, 5985, 5986, 5987, 5988], [4520, 6784, 6804, 6809, 6810, 6811], [2998, 3002, 3006, 5193, 5195, 5197], [4032, 4044, 4047, 4053, 4081, 4085, 4086], [8642, 8643, 8644, 8645, 8646, 8647], [1608, 1622, 1623, 1624, 1625, 1626], [7401, 7411, 9797, 11012, 11018, 11019], [1946, 1951, 1956, 3602, 5421, 5425, 5426], [787, 2096, 2097, 2098, 2099, 2100], [9939, 9948, 9949, 9955, 9956, 9957], [8275, 8286, 8290, 11329, 11330, 11331], [5068, 5069, 5070, 5071, 5072, 5073], [11044, 11045, 11046, 11047, 11048, 11049], [8341, 9266, 9274, 10289, 10295, 10296], [11668, 11670, 11673, 11679, 11683, 11684], [2473, 2475, 4095, 8458, 8459, 8460], [626, 1718, 1724, 1725, 1726, 1727], [4670, 4678, 4682, 4683, 4684, 4685], [7227, 9631, 9637, 9638, 9639, 9640], [453, 3029, 3035, 3037, 3038, 3039], [3501, 3507, 3508, 3509, 3510, 3511, 3512], [5157, 5173, 7417, 7424, 7425, 7426], [2701, 5012, 7370, 9786, 9787, 9788], [243, 976, 979, 980, 981, 982], [199, 203, 204, 391, 397, 398], [618, 2960, 2969, 3460, 3465, 3468], [2345, 2381, 4327, 6604, 6611, 6613], [4287, 4292, 6198, 6203, 6204, 6205], [4705, 8351, 10862, 10867, 10869], [10239, 10243, 10244, 10247, 10250, 10251], [783, 2091, 5901, 8172, 8173, 8174], [9410, 9413, 9998, 10004, 10005, 10006], [7552, 9853, 10052, 10056, 10057], [6843, 6849, 6850, 6851, 6852, 6853], [7954, 7956, 10106, 10110, 10115, 10118], [6414, 6426, 8723, 10465, 10472, 10473], [2328, 2330, 2334, 2335, 2336, 2337], [3045, 3049, 3059, 5325, 5326, 5327], [367, 629, 3482, 3484, 3485, 3486], [8805, 8811, 10585, 11516, 11518, 11519], [5327, 7434, 7436, 7677, 7683, 7684], [2074, 3617, 3618, 3619, 3620, 3621], [1246, 1252, 1253, 1254, 1255], [8163, 8164, 8165, 8166, 8167], [6615, 6616, 6617, 6618, 6619, 6620], [1796, 1799, 3514, 3519, 3525, 3526], [10891, 10892, 10893, 10894, 10895, 10896], [321, 322, 323, 324, 325, 326, 327], [11032, 11033, 11034, 11035, 11036, 11037], [6162, 6568, 6578, 6579, 6580, 6581], [12111, 12116, 12121, 12122, 12123, 12124], [7547, 7549, 9830, 9836, 9837, 9838, 9839], [8060, 8067, 10258, 11394, 11397, 11401], [11259, 11265, 11783, 11789, 11790], [2486, 2487, 2488, 2489, 2490, 2491], [9040, 9052, 9099, 9110, 9116, 9117], [820, 2455, 4507, 6741, 6742, 6743], [2591, 3931, 3938, 6127, 6131, 6136], [808, 809, 810, 811, 812, 813], [3508, 5772, 5773, 5774, 5775, 5776], [3245, 3249, 3251, 3256, 3260, 3264], [1095, 1137, 1138, 1139, 1140, 1141], [6223, 6237, 6240, 10342, 10348, 10349], [3473, 3475, 5611, 9820, 9825, 9826], [892, 894, 912, 916, 2596, 2597, 2598], [6462, 6488, 10644, 11917, 11922, 11923], [5483, 7836, 7837, 7838, 7839, 7840], [3392, 5529, 7891, 7896, 7899, 7900], [2710, 2745, 2789, 5115, 5116, 5117], [10085, 10088, 10089, 11177, 11182, 11184], [2270, 2541, 2550, 2551, 2552, 2553], [5890, 6735, 9134, 9137, 9143, 9144], [9135, 9141, 9144, 10198, 10203, 10205], [9446, 9468, 10885, 10889, 10890], [10693, 11483, 11494, 11634, 11638, 11642, 11643], [12054, 12270, 12276, 12277, 12283, 12284], [6523, 6537, 6541, 6542, 6543, 6544], [9082, 9090, 9095, 9350, 9355, 9356], [107, 113, 2509, 2510, 2511, 2512], [8334, 9264, 10298, 10795, 10796, 10797], [4293, 4299, 4307, 4313, 4314, 4315], [1301, 1314, 3105, 3107, 3108, 3109], [1769, 1808, 3634, 8125, 8130, 8132], [6402, 6407, 6411, 8699, 8704, 8706], [8816, 10571, 10577, 10588, 10589, 10590], [1127, 1131, 1136, 5311, 5312, 5313], [9271, 10812, 10829, 11675, 11680, 11682], [3545, 5652, 8001, 8005, 8007], [6930, 7143, 7152, 7154, 7155, 7156], [94, 99, 267, 268, 269, 270], [5904, 5916, 5923, 8206, 8207, 8208], [6687, 9024, 9034, 9047, 9053, 9055], [5336, 5343, 5348, 5352, 5353, 5354], [3241, 5693, 5699, 7821, 7827, 7828], [2908, 4247, 4257, 4259, 4260, 4261], [4165, 4175, 4177, 6360, 6364, 6366, 6369], [12158, 12160, 12162, 12173, 12177, 12180], [2295, 4006, 4123, 6184, 6186, 6187], [3485, 5613, 5614, 5615, 5616, 5617], [4266, 6502, 6545, 8876, 8877, 8878], [6926, 6928, 6931, 7142, 7143, 7144], [5887, 8187, 9132, 9138, 9139, 9140], [2126, 3550, 3606, 3610, 3611, 3612], [7235, 7565, 9628, 12146, 12153, 12154], [952, 5014, 5028, 7375, 7381, 7382], [2488, 4516, 4532, 4537, 4538, 4539], [2187, 2200, 4475, 6095, 6101, 6102], [7133, 7136, 9533, 9539, 9540, 9541], [2183, 2184, 2185, 2186, 2187, 2188, 2189], [8103, 10136, 10160, 10165, 10168, 10169], [1133, 2733, 2747, 5054, 5055, 5056], [2503, 2504, 2505, 2506, 2507, 2508], [11697, 11698, 11699, 11700, 11701, 11702], [9036, 9039, 9046, 9052, 9053, 9054], [1006, 2838, 2851, 9833, 9841, 9843], [8830, 10614, 10620, 10622, 10623, 10624], [10758, 10759, 10760, 10761, 10762, 10763], [11235, 11236, 11237, 11238, 11239], [2132, 3694, 3700, 3701, 3702, 3703], [4943, 4985, 7329, 7332, 7333], [11090, 11091, 11092, 11093, 11094], [3622, 3623, 3624, 3625, 3626, 3627], [2907, 4259, 5291, 7628, 7634, 7635], [5357, 5361, 5365, 5366, 5367, 5368], [2239, 2243, 2275, 4828, 4833, 4835], [8474, 8476, 8487, 11457, 11462, 11463], [6028, 6031, 10187, 11353, 11355], [11430, 11432, 11442, 11447, 11449], [1602, 5071, 5076, 5078, 5080, 5081], [4794, 6114, 7119, 7193, 7195, 7201], [9066, 9069, 9247, 9248, 9249, 9250], [4743, 4761, 7017, 7025, 7026, 7027], [11852, 11862, 11869, 12066, 12070, 12072], [2776, 2781, 3420, 5608, 5609, 5610], [5672, 5691, 5692, 5693, 5694, 5695], [12199, 12203, 12236, 12241, 12242, 12243], [2942, 2952, 2959, 2962, 2963, 2964], [2827, 5128, 7498, 7503, 7504], [8912, 10535, 10536, 10537, 10538, 10539], [8820, 10606, 11613, 11616, 11621], [2314, 2657, 2666, 6339, 6341, 6342], [7148, 7149, 9457, 9573, 9579, 9580], [8345, 8354, 9275, 10866, 10871, 10872], [2858, 2859, 2860, 2861, 2862, 2863, 2864], [8746, 8751, 10488, 10527, 10528, 10529], [10103, 10109, 10114, 10116, 10117], [2499, 6837, 8331, 8337, 8338, 8339], [2029, 3642, 3653, 3656, 3657, 3658], [5670, 5671, 5672, 5673, 5674], [9918, 9919, 9920, 9921, 9922], [7562, 7564, 7567, 9859, 11047, 11050, 11051], [5751, 5761, 5866, 5872, 5873], [8880, 10660, 10666, 11644, 11645, 11646], [6247, 6248, 6249, 6250, 6251, 6252], [10495, 11548, 11564, 12086, 12091, 12093], [1482, 1492, 1510, 3313, 3323, 3324], [8378, 8400, 11320, 11321, 11322, 11323], [7817, 7818, 7819, 7820, 7821, 7822], [1063, 1068, 5214, 7530, 7536, 7537], [10842, 10852, 11962, 11963, 11964, 11965], [1121, 1128, 2738, 2786, 2787, 2788], [2554, 2555, 2556, 2557, 2558, 2559], [1013, 1027, 1035, 1050, 1053, 1056], [5390, 5391, 5392, 5393, 5394, 5395], [1906, 1912, 2147, 3773, 3775, 3776, 3777], [8090, 8091, 8092, 8093, 8094, 8095], [11770, 11773, 11774, 11995, 12000, 12002], [7970, 10017, 10100, 11209, 11214, 11217], [246, 527, 533, 1535, 1537, 1540], [72, 179, 185, 187, 188], [8457, 8460, 8461, 10338, 10344, 10345], [929, 2661, 2670, 4890, 4897, 4899], [6817, 6824, 6909, 6924, 6925, 6926], [11589, 11596, 11892, 11904, 11907, 11910], [7883, 9980, 9981, 9982, 9983], [8368, 8370, 8373, 8374, 8375, 8376], [3941, 6121, 6123, 6129, 6130, 6131], [2799, 2808, 2810, 5144, 5148, 5149], [2654, 2664, 4130, 4131, 4132, 4133], [384, 2619, 7224, 7225, 7226, 7227], [6059, 6068, 8312, 8319, 8320, 8321], [2086, 3714, 3715, 3716, 3717, 3718], [10233, 10235, 10236, 11370, 11372, 11373], [6643, 8917, 8940, 8947, 8948], [2631, 2632, 2633, 2634, 2635, 2636, 2637], [7338, 7342, 7344, 10988, 10993, 10994], [5127, 7469, 7484, 7489, 7493, 7494], [4271, 4279, 4377, 10702, 10707, 10709], [5571, 7556, 7937, 10090, 10093, 10094], [2277, 2286, 3952, 6138, 6139, 6140], [1564, 5490, 5496, 5538, 5539, 5540], [1925, 3604, 5747, 5868, 5874, 5875], [351, 352, 353, 354, 355, 356], [2364, 4369, 4372, 5272, 5278, 5279], [2208, 2213, 3843, 3848, 3849, 3850], [4188, 10047, 10071, 10475, 10476, 10477], [1973, 1977, 1980, 1981, 1982, 1983], [6702, 6937, 6946, 6947, 6948, 6949], [2177, 2178, 2416, 6661, 6665, 6666], [3396, 5545, 6983, 6984, 6985, 6986], [5331, 7687, 7694, 9893, 9900, 9901], [4839, 4840, 4841, 4842, 4843, 4844], [8885, 9773, 10670, 11002, 11003, 11008], [9489, 9495, 9507, 10903, 10904, 10905], [4521, 4546, 4552, 4553, 4554, 4555], [1208, 3046, 3075, 5407, 5413, 5414], [991, 994, 2815, 2821, 2822, 2823], [7035, 7036, 7037, 7038, 7039], [2555, 4022, 4026, 4824, 4825, 4826], [2095, 2100, 2101, 2105, 2108, 2114], [8188, 9139, 10734, 11662, 11664], [2780, 3417, 3422, 9807, 9813, 9814], [9412, 9416, 9418, 10875, 10879, 10881], [843, 847, 4446, 4451, 4452, 4453], [4470, 4481, 4486, 4490, 4497, 4498], [1477, 3271, 3283, 5457, 5462, 5464], [1731, 2525, 4771, 4776, 4777, 4778], [6888, 7031, 9277, 9278, 9279, 9280], [2530, 4739, 6990, 9422, 9427, 9428], [7107, 7109, 7112, 9485, 9490, 9491, 9492], [9650, 9670, 10653, 10972, 10974, 10975], [8789, 8790, 8791, 8792, 8793, 8794], [6823, 9544, 9547, 10761, 10765, 10768], [470, 476, 484, 485, 486, 487], [2118, 3576, 3582, 3583, 3584, 3585], [6124, 6130, 6134, 7128, 7130, 7135], [4509, 6742, 9180, 10739, 10742, 10743], [5853, 8115, 8134, 10156, 10161, 10163], [8772, 8773, 8774, 8775, 8776, 8777], [10379, 11482, 11484, 11491, 11493, 11494], [2069, 2079, 2083, 5701, 5706, 5707], [124, 328, 329, 330, 331], [4339, 4360, 6468, 6471, 6472, 6473], [3427, 4167, 4168, 4169, 4170, 4171], [6041, 8410, 10302, 10303, 10304], [11337, 11338, 11339, 11340, 11341], [5593, 6372, 6377, 6379, 6380], [3044, 3077, 3079, 5346, 5350, 5351], [3997, 6155, 6158, 8462, 8463, 8464], [7805, 7806, 7807, 7808, 7809, 7810], [11758, 11760, 11762, 11969, 11970, 11971], [1361, 3138, 3139, 3140, 3141], [1462, 1471, 1472, 1473, 1474, 1475], [723, 724, 725, 726, 727, 728], [3600, 3603, 3605, 5746, 5747, 5748], [7219, 7221, 7223, 11732, 11738, 11739], [2893, 2918, 5287, 7236, 7242, 7243], [6813, 6816, 6817, 6818, 6819], [4396, 6720, 6723, 9007, 9013, 9018], [1346, 1349, 3128, 5409, 5411, 5415], [10964, 10966, 11764, 11977, 11979], [9739, 9741, 10669, 10997, 11003, 11004], [7960, 10120, 11219, 11223, 11229, 11230], [3726, 5877, 5934, 8161, 8162], [3999, 4001, 4002, 4003, 4004], [755, 2009, 3212, 3215, 3216], [11284, 11292, 11304, 11305, 11311, 11312], [1116, 1117, 1118, 1119, 1120, 1121], [693, 695, 1786, 1826, 1832, 1833], [10514, 11560, 11566, 11568, 11569, 11570], [3390, 7899, 9946, 9950, 9955, 9958], [2247, 3960, 3967, 3968, 3969, 3970], [5999, 8265, 8272, 8277, 8283, 8284], [4963, 4966, 6582, 6583, 6584, 6585], [7084, 7088, 7089, 7094, 7099, 7100], [10121, 11210, 11216, 11218, 11219, 11220], [6214, 8516, 11855, 11860, 11861, 11862], [4160, 6363, 7977, 8683, 8687, 8689, 8690], [427, 1233, 1245, 1249, 1250, 1251], [4577, 4586, 4590, 4596, 4597, 4598], [9321, 9328, 11671, 11688, 11689, 11690], [488, 496, 497, 501, 502, 503], [2605, 2607, 2608, 2609, 2610, 2611], [620, 1122, 3461, 3468, 3469, 3470], [4059, 4069, 10354, 10366, 10369, 10370], [1242, 3160, 7707, 9918, 9923, 9924], [6701, 6942, 9092, 10718, 10724, 10725], [1580, 3222, 3227, 3229, 3230, 3231], [6075, 6078, 6080, 8426, 8431, 8433], [3698, 3708, 3710, 5801, 5806, 5807], [8217, 10840, 10851, 11383, 11388, 11389], [3637, 5778, 8133, 8136, 8137], [1145, 1160, 2991, 3350, 3352, 3353, 3354], [3945, 4798, 6107, 6111, 6112, 6113], [490, 1297, 1305, 1314, 1315, 1316], [9280, 10833, 10839, 11951, 11966, 11967, 11968], [710, 711, 712, 713, 714, 715], [1870, 1877, 1878, 1879, 1880, 1881], [10210, 10735, 10736, 10737, 10738], [554, 1670, 3429, 10077, 10079, 10080], [4603, 9314, 9323, 9324, 9325, 9326], [5456, 5457, 5458, 5459, 5460, 5461], [11798, 11799, 11800, 11801, 11802, 11803], [6397, 8692, 8698, 8703, 8704, 8705], [6498, 6534, 6554, 6561, 6562, 6563], [12025, 12034, 12049, 12204, 12205, 12206], [11375, 11848, 11958, 12055, 12059, 12060], [579, 592, 1646, 1651, 1652, 1653], [130, 365, 1747, 1748, 1749, 1750], [8405, 8417, 8420, 10334, 10335, 10336], [6381, 6382, 6383, 6384, 6385, 6386], [3765, 8218, 10850, 11692, 11693, 11694], [7203, 7216, 9602, 9604, 9605, 9606], [5060, 5065, 5321, 7433, 7442, 7443], [4904, 4905, 7240, 7246, 7247, 7248], [795, 2443, 2448, 2449, 2450, 2451], [1679, 3441, 3447, 3448, 3449, 3450], [573, 1664, 1667, 3445, 3454, 3456], [12191, 12208, 12210, 12211, 12212, 12213], [9131, 9136, 9140, 10733, 10734], [4906, 6526, 8857, 8860, 8861], [6154, 6161, 6192, 8513, 8514, 8515], [11272, 11277, 11338, 11342, 11344, 11345, 11346], [1299, 1309, 3107, 5393, 5398, 5400], [4785, 4786, 4787, 4788, 4789, 4790], [9705, 9711, 9723, 9726, 9734, 9735], [2712, 2742, 5019, 5020, 5021, 5022], [10360, 10364, 10365, 11466, 11472, 11473], [2463, 2470, 2471, 2472, 2473, 2474], [6474, 8841, 8843, 8844, 8845, 8846], [1755, 3488, 4162, 4164, 4165, 4166], [6767, 6769, 9200, 9201, 9202, 9203], [1835, 1836, 1837, 1838, 1839, 1840], [6401, 6630, 6632, 6633, 6634, 6635], [4241, 4253, 4364, 4374, 4375, 4376], [1611, 1618, 1619, 1620, 1621, 1622], [2142, 3830, 8358, 8363, 8367, 8369, 8370], [7013, 7020, 7021, 7022, 7023, 7024], [2173, 2181, 2184, 2193, 2194, 2195], [169, 172, 174, 214, 217, 219], [6699, 6940, 6942, 6943, 6944, 6945], [4082, 6222, 6231, 6233, 6238, 6240], [1023, 1028, 1029, 1030, 1031, 1032], [9408, 9969, 9993, 9995, 9996, 9997], [11780, 11781, 11782, 11783, 11784, 11785], [2598, 2602, 7113, 7114, 7115], [9186, 9187, 9188, 9189, 9190, 9191], [904, 908, 911, 4190, 4197, 4198, 4199], [5146, 7476, 7485, 7519, 7525, 7526], [10668, 10672, 11645, 12102, 12106, 12108], [4297, 4309, 4313, 5268, 5274, 5275], [3822, 3829, 5719, 5726, 5727, 5728], [7061, 9430, 9435, 9436, 9437, 9438], [5059, 5063, 5064, 5065, 5066, 5067], [245, 246, 247, 248, 249, 250], [2231, 2235, 2241, 2242, 2243, 2244], [2320, 4021, 4025, 4026, 4027, 4028], [3457, 3458, 3459, 3460, 3461, 3462], [9756, 10677, 10685, 10686, 10687], [2814, 2819, 2825, 5172, 5184, 5186], [791, 2266, 3987, 3992, 3993, 3994], [2643, 4863, 7228, 7229, 7230], [1733, 4779, 4783, 10914, 10917, 10918], [7349, 7351, 9731, 9744, 9750, 9751], [1042, 1043, 1044, 1045, 1046], [8135, 8137, 8140, 10155, 10161, 10162], [438, 459, 462, 463, 464, 465], [4171, 6356, 6387, 6430, 6434, 6436], [6956, 9010, 9014, 9346, 9352, 9353], [1437, 1445, 1447, 1451, 1453], [10214, 10216, 10218, 10221, 10227, 10228], [5048, 5050, 5053, 7389, 7394, 7396], [1974, 1975, 1976, 1977, 1978, 1979], [2615, 2629, 2642, 7228, 9633, 9641, 9642], [2879, 5229, 7558, 9850, 9856, 9858], [1802, 1804, 3533, 3539, 3540], [8964, 8976, 10688, 10694, 10695, 10696], [4934, 4936, 7276, 9783, 9784], [1230, 5302, 5340, 7666, 7668, 7669], [8725, 10466, 10474, 12074, 12079, 12081], [8174, 8176, 8178, 10201, 10206, 10207], [1718, 1719, 1720, 1721, 1722, 1723], [2067, 3682, 5791, 5802, 5808, 5809], [28, 154, 160, 161, 162], [643, 1762, 1767, 1768, 1769, 1770], [11116, 11119, 11122, 11127, 11132, 11134], [769, 2052, 3669, 8144, 8150, 8151], [4249, 4250, 4251, 4252, 4253, 4254], [10553, 10555, 11495, 11498, 11499, 11500], [3635, 8127, 8132, 11251, 11254, 11255], [2516, 2519, 4714, 4720, 4721, 4722], [4380, 6617, 6623, 6624, 6625, 6626], [5742, 5745, 8049, 8057, 8069, 8071], [4672, 6673, 6677, 6873, 6874, 6875], [6254, 9616, 9621, 10999, 11005, 11006], [479, 482, 484, 504, 505], [6591, 8957, 8959, 8960, 8961, 8962], [7460, 7462, 7464, 9817, 9822, 9824], [5701, 5702, 5703, 5704, 5705], [5905, 8183, 8191, 8192, 8193, 8194], [256, 1439, 1469, 3292, 3297, 3299], [5988, 5996, 10281, 11416, 11422, 11423], [6006, 6847, 6858, 6863, 6865, 6866], [272, 548, 956, 957, 958, 959], [391, 392, 393, 394, 395, 396], [738, 1979, 1984, 1990, 1997, 1998], [9673, 10968, 11628, 11765, 11766, 11767], [9567, 9569, 9571, 9577, 9581, 9582], [9302, 9307, 9310, 10835, 10837, 10838], [6775, 9211, 9212, 9213, 9214, 9215], [1378, 1387, 1937, 2514, 2515, 2516], [684, 690, 752, 758, 759, 760], [2220, 2249, 2254, 3835, 3840, 3842], [4570, 6051, 6052, 6053, 6054, 6055], [4682, 6876, 6960, 6961, 6962, 6963], [1231, 3060, 5334, 5338, 5339, 5340, 5341], [2215, 3893, 6082, 6088, 6089], [5022, 5027, 5029, 7374, 7379, 7381], [8072, 8076, 10240, 10241, 10242, 10243], [7934, 9854, 10052, 10053, 10054, 10055], [8791, 8810, 11518, 11520, 11523, 11524], [776, 2033, 3672, 3785, 3791, 3792], [9386, 9387, 9388, 9389, 9390, 9391], [2444, 6763, 6764, 6765, 6766, 6767], [2543, 2584, 2586, 4831, 4836, 4838], [6935, 9318, 9320, 9327, 9328, 9329], [1480, 1481, 1482, 1483, 1484], [3961, 3970, 3973, 4143, 4147, 4152, 4153], [5023, 5030, 5051, 7372, 7378, 7379], [3802, 4574, 6846, 6854, 6857], [2655, 2662, 4131, 4889, 4898, 4899], [2376, 2385, 2391, 2392, 2393, 2394], [5940, 5995, 8020, 10278, 10281, 10282], [1019, 1059, 1064, 7568, 7569, 7570], [6877, 6961, 9067, 9249, 9251, 9252], [12127, 12214, 12215, 12216, 12217, 12218], [5231, 5237, 5238, 5239, 5240, 5241], [4941, 5002, 7320, 7321, 7332, 7334, 7335], [2512, 4649, 4656, 4660, 4662, 4663], [3334, 3335, 3336, 3337, 3338, 3339], [6732, 6734, 9130, 9136, 9137], [9322, 9325, 11669, 11671, 11672, 11673], [2432, 2437, 2438, 2439, 2440, 2441], [1960, 3561, 5712, 8081, 8087, 8088], [11489, 11588, 11884, 11891, 11892, 11893], [6412, 6420, 8720, 8723, 8724, 8725, 8726], [10248, 10844, 10846, 10847, 10848, 10849], [11556, 11558, 11562, 11563, 11566, 11567], [5654, 5655, 5656, 5657, 5658, 5659], [4379, 4383, 8984, 10700, 10706, 10707], [6359, 6362, 6366, 6367, 6368], [8550, 8555, 8567, 8568, 8569, 8570], [4567, 5983, 5989, 6054, 6056, 6057, 6058], [8267, 8270, 8273, 8274, 8275, 8276], [4011, 6160, 6190, 6191, 6192, 6193], [9647, 9649, 10956, 11054, 11055, 11056], [6284, 6289, 8600, 8602, 8603], [2672, 2673, 2674, 2675, 2676], [744, 1888, 1895, 1896, 1897, 1898], [8341, 8342, 8343, 8344, 8345, 8346], [8470, 8485, 8487, 8488, 8489, 8490], [814, 815, 816, 817, 818, 819], [8741, 8750, 11542, 12077, 12083, 12084], [3753, 3889, 3890, 3891, 3892], [5776, 7999, 8006, 8124, 8129, 8131], [1565, 1571, 1572, 1573, 1574, 1575], [10515, 11561, 11568, 11902, 11908, 11909], [11453, 11459, 11465, 11468, 11474, 11475], [1236, 1239, 1369, 3155, 3163, 3164], [11795, 11801, 11807, 11808, 11809, 11810], [176, 198, 392, 397, 399, 400], [704, 1389, 1390, 1391, 1392], [2310, 2314, 2315, 2316, 2317, 2318], [4927, 6461, 8817, 11916, 11920, 11923], [5154, 5180, 7427, 9791, 9799, 9801, 9802], [7533, 7541, 7544, 7613, 7615, 7616], [7012, 7013, 7014, 7015, 7016, 7017], [648, 1765, 1772, 1805, 1806, 1807], [1846, 1853, 5466, 5471, 5473, 5474], [8421, 8423, 10335, 11418, 11424, 11425], [7965, 7968, 7969, 7970, 7971, 7972], [2311, 6346, 6352, 8662, 8663, 8664], [9149, 9153, 9164, 9335, 9343, 9344], [4029, 4030, 4031, 4032, 4033, 4034], [7842, 7853, 7881, 9972, 9973, 9974], [8882, 8884, 10660, 10661, 10662, 10663], [5790, 5843, 5845, 8149, 8154, 8155], [796, 2264, 2265, 2266, 2267, 2268], [3998, 4004, 4007, 4115, 4121, 4122], [2878, 2890, 5569, 7921, 7922, 7923], [499, 512, 1403, 1410, 1412], [6596, 6640, 8937, 8943, 8944, 8945], [1851, 1852, 1855, 1856, 1857, 1858], [3106, 3109, 5385, 5387, 5388, 5389], [521, 1374, 1375, 1376, 1377], [9298, 9305, 9454, 9455, 9456], [794, 2264, 2450, 2466, 2477, 2481], [2559, 4213, 4214, 4215, 4216, 4217], [1213, 1219, 1220, 1221, 1222, 1223], [8295, 8296, 8297, 8298, 8299], [2417, 6665, 6668, 8996, 8997, 8998], [2996, 3001, 3003, 3004, 3005, 3006], [7300, 7303, 9679, 9683, 9687, 9690], [3787, 3794, 5825, 8247, 8250, 8251], [7230, 9629, 9634, 9642, 9643, 9644], [8664, 8666, 10431, 11505, 11508, 11512], [10959, 11755, 11756, 11757, 11758], [2157, 2162, 2167, 2216, 2218, 2219], [98, 267, 291, 596, 600, 602], [469, 474, 476, 477, 478, 479], [5063, 7422, 9827, 11035, 11038, 11042], [7328, 7336, 7339, 7340, 7341, 7342], [8937, 8938, 8939, 8940, 8941, 8942], [741, 1887, 1895, 1914, 1915, 1916], [6638, 6641, 6644, 8939, 8945, 8947], [8255, 8257, 10277, 11411, 11413], [4249, 4255, 6456, 7621, 7622, 7623, 7624], [4686, 4687, 4688, 4689, 4690, 4691], [4541, 4560, 4643, 6904, 6907, 6908], [1017, 1018, 1059, 1060, 1061, 1062, 1063], [2168, 2218, 2259, 2261, 2262, 2263], [3615, 5679, 5683, 8095, 8100, 8101], [712, 1783, 1797, 1827, 1830, 1834], [3348, 3374, 9978, 11109, 11111, 11112], [11080, 11081, 11082, 11083, 11084, 11085], [8986, 8987, 8988, 8989, 8990, 8991], [9620, 9623, 9625, 10933, 10939, 10940], [6288, 8602, 8613, 8619, 8621, 8622], [4511, 4550, 4554, 4564, 4565, 4566], [4916, 7252, 7257, 7261, 7262], [5267, 5268, 5269, 5270, 5271, 5272], [1256, 1257, 1258, 1259, 1260, 1261], [7557, 7934, 7935, 7936, 7937, 7938], [7049, 7057, 9506, 9509, 9510, 9511], [3747, 5927, 9096, 9102, 9103, 9104], [4282, 4283, 4284, 4285, 4286, 4287], [6032, 6035, 8360, 8364, 8365], [6442, 8786, 10455, 10522, 10523, 10524], [6753, 6756, 9198, 10749, 10754, 10756], [6314, 8656, 10362, 10409, 10415, 10416], [5982, 8268, 8273, 11332, 11333, 11334], [4034, 6141, 6241, 8443, 8451, 8453], [4020, 4220, 4224, 8753, 8754, 8755], [1201, 1344, 1356, 3009, 3010], [6505, 6512, 6515, 6518, 6519, 6520], [9258, 9263, 9273, 10795, 10800, 10801], [1038, 2839, 2844, 2848, 2850], [929, 930, 931, 932, 933, 934], [3783, 3788, 3796, 8247, 8248, 8249], [4733, 5497, 5968, 5973, 5974, 5975], [2229, 2240, 3940, 6116, 6121, 6122], [29, 162, 1069, 2924, 2925], [8249, 8251, 8252, 10272, 10274, 10275], [7595, 7596, 7597, 7598, 7599, 7600], [7570, 7573, 7574, 7575, 7576, 7577], [6900, 9281, 9301, 10832, 10836, 10837], [4464, 4466, 6736, 6738, 6739], [12165, 12167, 12169, 12175, 12179, 12181], [3755, 3891, 3908, 3914, 3917, 3918], [9283, 10831, 10836, 11817, 11820, 11821], [11066, 11070, 11075, 11076, 11077, 11078, 11079], [4060, 4064, 10350, 10353, 10354, 10355], [1457, 1458, 1459, 1460, 1461, 1462], [3859, 3875, 3883, 3885, 3886, 3887], [6787, 8281, 8291, 8292, 8293, 8294], [8490, 8492, 8493, 8494, 8495, 8496], [937, 2659, 2660, 6336, 6339, 6340], [621, 622, 623, 624, 625, 626], [1132, 5054, 5312, 7657, 7659, 7660], [3307, 5429, 7786, 7794, 7800, 7801], [8724, 10464, 10469, 10473, 10474], [1129, 1134, 2728, 2734, 2737, 2738], [1839, 1847, 1848, 1852, 1853, 1854], [8214, 11368, 11839, 11844, 11845, 11846], [8890, 8891, 8892, 8893, 8894, 8895], [4786, 6777, 6778, 6779, 6780, 6781], [7110, 7185, 9486, 9492, 9493, 9494], [2904, 5207, 5212, 5262, 5263, 5264], [774, 5788, 5835, 5841, 5843, 5844], [773, 3795, 5824, 5834, 5841, 5842], [4982, 7330, 9701, 9709, 9716, 9717], [2427, 4436, 9025, 9027, 9028], [8106, 10164, 10169, 11235, 11240, 11241, 11242], [10809, 10811, 10812, 10813, 10814, 10815], [4854, 6300, 7205, 7209, 7210, 7211], [22, 150, 205, 386, 387, 388], [6026, 8308, 8329, 10293, 10299, 10301], [7352, 9746, 9751, 9760, 9762, 9763], [3827, 3831, 8258, 8366, 8367, 8368], [1294, 1296, 3343, 7750, 7755, 7758], [1669, 3444, 3452, 3453, 3454, 3455], [8055, 8064, 8065, 8066, 8067, 8068], [1028, 2842, 2849, 4229, 4239, 4240], [3142, 3143, 3144, 3145, 3146], [6530, 7250, 8862, 8865, 8870, 8872], [6525, 6542, 8849, 8853, 8854, 8855], [1434, 1440, 1444, 3291, 3297, 3298], [3134, 5406, 5412, 7718, 7722, 7725], [5137, 7474, 7517, 7521, 7524], [4758, 7043, 7101, 9472, 9473, 9474], [3759, 3761, 5945, 11293, 11296, 11298], [3623, 3628, 5754, 5759, 5760, 5761], [6943, 10726, 10857, 10859, 10860], [1115, 2965, 7673, 9909, 9916, 9917], [5597, 5598, 5599, 5600, 5601, 5602], [6459, 6485, 6486, 6487, 6488, 6489], [3793, 5824, 5825, 5826, 5827, 5828], [5764, 5767, 5768, 8090, 8096, 8097], [3597, 3599, 5746, 8082, 8085, 8089], [4654, 4662, 5930, 8195, 8196, 8197], [11603, 11887, 11890, 11897, 11898, 11899], [7319, 7334, 7337, 10990, 10994, 10995], [1237, 1238, 1239, 1240, 1241, 1242], [7184, 9494, 9497, 9526, 9527, 9528], [4280, 4338, 4357, 10704, 10709, 10710], [9279, 9309, 10834, 10838, 10839], [8230, 8231, 8232, 8233, 8234, 8235], [6825, 9538, 9546, 9547, 9548, 9549], [1311, 1394, 5370, 7733, 7739, 7740], [2873, 2874, 2875, 2876, 2877, 2878], [4971, 4972, 4973, 4974, 4975, 4976], [7086, 7095, 7100, 9475, 9477, 9478, 9479], [5883, 8179, 8186, 8187, 8188, 8189], [3277, 3278, 3279, 3280, 3281, 3282], [8350, 8353, 10864, 10869, 10871], [4359, 6467, 6472, 10632, 10636, 10638], [563, 1009, 2854, 2855, 2856, 2857], [2762, 5105, 5600, 5603, 5606, 5607], [4407, 4419, 4423, 11939, 11944, 11946], [974, 1711, 7451, 7849, 7851, 7852], [727, 2128, 3608, 5961, 5963, 5964], [10602, 10621, 10624, 10676, 10683, 10684], [6479, 6480, 8839, 10616, 10625, 10626], [4037, 4048, 4081, 4082, 4083, 4084], [5377, 5380, 5381, 7747, 7753, 7754], [11522, 11524, 11526, 11532, 11536, 11538], [10950, 11752, 11753, 11754, 11755], [4925, 4926, 4927, 4928, 4929], [11356, 11359, 11361, 11362, 11363], [3648, 3757, 8141, 11291, 11296, 11297], [5143, 5144, 5145, 5146, 5147], [10936, 10944, 11405, 11407, 11408, 11409], [2269, 2542, 2551, 2582, 2584, 2585], [3554, 4726, 5669, 5762, 5765, 5768], [970, 971, 972, 973, 974, 975], [7761, 7762, 7763, 7764, 7765, 7766], [834, 2402, 2403, 2404, 2405, 2406], [840, 2197, 4445, 4448, 4450, 4451], [5816, 5819, 5820, 5821, 5822, 5823], [8521, 8527, 8879, 8880, 8881, 8882], [449, 2791, 2801, 2803, 2805, 2806], [944, 1684, 1691, 2718, 2722, 2723], [457, 461, 465, 1172, 1177, 1178], [6593, 6599, 8919, 8924, 8928, 8929], [5480, 5482, 7839, 10032, 10037, 10040], [6287, 8484, 8606, 8611, 8613, 8614], [1119, 1123, 3469, 3471, 3472, 3473], [8851, 8856, 8857, 8858, 8859], [1897, 1900, 1962, 1967, 1968, 1969], [8842, 8846, 10610, 11610, 11617, 11618], [2302, 6280, 6290, 6291, 6292, 6293], [5153, 7418, 7424, 7427, 7428, 7429], [11809, 11815, 12020, 12021, 12022, 12023], [3050, 3061, 3080, 5333, 5337, 5338], [748, 1944, 1954, 1986, 1994, 1995], [10954, 10957, 11757, 11761, 11762], [2072, 2075, 2079, 2080, 2081, 2082], [4302, 4353, 6513, 6516, 6520, 6521], [7862, 7863, 7864, 7865, 7866], [5987, 5991, 5993, 5994, 5995, 5996], [133, 137, 361, 804, 806, 807], [3584, 3593, 5729, 10231, 10234, 10235], [244, 979, 1085, 1088, 1091, 1092], [8139, 10138, 10140, 10159, 10162, 10168], [6303, 6304, 6305, 6306, 6307], [9148, 9160, 9163, 9174, 9175, 9176], [4009, 6149, 6157, 6186, 6188, 6189], [2793, 2797, 2806, 7482, 7488, 7490], [5908, 8192, 8209, 11824, 11830, 11831], [2347, 2348, 2349, 2350, 2351, 2352], [8695, 8734, 8740, 10461, 10468, 10470], [1004, 2870, 2880, 5228, 5229, 5230], [2042, 3644, 3650, 3660, 3661, 3662], [5236, 5241, 5250, 5251, 5252, 5253], [3273, 3303, 3311, 3316, 3318, 3319], [11101, 11105, 11113, 11114, 11115, 11116], [3947, 3956, 6774, 9214, 9216, 9217], [1659, 1662, 1666, 2623, 2624, 2625], [93, 97, 98, 99, 100, 101], [10845, 10849, 11963, 12268, 12273, 12274], [6675, 6677, 6678, 6679, 6680, 6681], [3751, 5928, 9102, 10223, 10226, 10230], [6252, 6257, 8530, 8536, 8543, 8544, 8545], [3622, 3719, 5760, 5867, 5871, 5872], [1723, 1735, 1736, 1737, 1738, 1739], [7453, 7457, 7848, 9805, 9810, 9812], [12123, 12219, 12231, 12234, 12238, 12240], [2729, 2737, 2746, 2786, 2789, 2790], [8714, 8718, 10531, 10533, 10534], [10264, 10266, 10268, 11392, 11398, 11399], [1209, 1210, 1211, 1212, 1213, 1214], [778, 3664, 3673, 5788, 5789, 5790], [451, 462, 1183, 2800, 2803, 2804], [2845, 4228, 4239, 4320, 4321, 4322], [3803, 3814, 4569, 4573, 4574, 4575], [2273, 2284, 2581, 4098, 4100, 4101], [261, 494, 497, 498, 499, 500], [10249, 10251, 10847, 11834, 11835, 11836], [2253, 2257, 3974, 3976, 3982, 3983], [41, 57, 223, 226, 228, 229], [566, 570, 1665, 2624, 2626, 2627], [11938, 11939, 11940, 11941, 11942, 11943], [7292, 7312, 9691, 9697, 9698, 9699], [8691, 8697, 8705, 10462, 10470, 10471], [2180, 2202, 3856, 6660, 6661, 6662], [6149, 6150, 6151, 6152, 6153, 6154], [6258, 6259, 6260, 6261, 6262], [5067, 5319, 5321, 5322, 5323, 5324], [1198, 1203, 1345, 1347, 1348, 1349], [636, 642, 1761, 1762, 1763], [12039, 12190, 12211, 12244, 12249, 12250], [7346, 9785, 10987, 10992, 10993], [7555, 7935, 9845, 9851, 9852, 9853, 9854], [321, 2158, 2165, 2166, 2167, 2168], [91, 92, 93, 94, 95, 96], [6583, 6587, 8906, 9618, 9624, 9625], [12254, 12255, 12256, 12257, 12258, 12259], [3522, 3528, 3531, 5648, 7996, 8003, 8004], [5666, 5737, 5743, 5953, 5955, 5956], [3869, 3876, 4405, 4412, 4413, 4414], [980, 1091, 5007, 5150, 5151, 5152], [9157, 9158, 9159, 9160, 9161, 9162], [2119, 3585, 8212, 10231, 10232, 10233], [8814, 10517, 10550, 10551, 10552, 10553], [8843, 9724, 9730, 10608, 10610, 10611], [751, 1943, 1944, 1945, 1946], [4202, 4205, 8766, 8776, 8778, 8781], [63, 404, 405, 406, 407, 408], [425, 1244, 1250, 1261, 1266, 1267], [1566, 1575, 3095, 3100, 3101], [10556, 10557, 10558, 10559, 10560, 10561], [2109, 3760, 5944, 5945, 5946], [4156, 4158, 6337, 6345, 6350, 6351], [8604, 8605, 8606, 8607, 8608, 8609], [6910, 6916, 6923, 6924, 6927, 6928], [4469, 4477, 4482, 4488, 4489, 4490], [8727, 8747, 10483, 10489, 10491, 10492], [1263, 1277, 1280, 1327, 1329, 1330], [634, 638, 650, 654, 655, 656, 657], [939, 2150, 2667, 2668, 2669], [1229, 3072, 5335, 5339, 5342, 5343], [4294, 4299, 4300, 4301, 4302, 4303], [6875, 6878, 9064, 9066, 9067, 9068], [6018, 6019, 6020, 6021, 6022], [3559, 4727, 4730, 5656, 5663, 5664], [5935, 5937, 8204, 10212, 10215, 10216], [1405, 1413, 1414, 1415, 1416], [823, 828, 832, 2413, 2414, 2415], [8144, 8145, 8146, 8147, 8148, 8149], [8068, 8230, 8241, 11390, 11396, 11397], [716, 1811, 3524, 3529, 3532], [2060, 2064, 2065, 2066, 2067, 2068], [1554, 3090, 5382, 7761, 7767, 7768], [10125, 10127, 11225, 11231, 11232], [1433, 1434, 1435, 1436, 1437, 1438], [3957, 3990, 9216, 10774, 10779, 10780], [1508, 1518, 1523, 1524, 1525], [2766, 2767, 2768, 2769, 2770], [4388, 4393, 8999, 10712, 10714, 10715], [9246, 10798, 10802, 10803, 10804], [12144, 12145, 12146, 12147, 12148, 12149], [4424, 4426, 11654, 11938, 11944, 11945], [10016, 10024, 10027, 10028, 10029, 10030], [10607, 10609, 10611, 11609, 11616, 11617], [7980, 7981, 7982, 7983, 7984, 7985], [507, 1350, 1351, 1352, 1353], [7612, 7614, 7616, 9879, 9885, 9886], [10389, 11889, 11897, 12064, 12067, 12071], [90, 302, 417, 418, 419, 420], [12, 13, 14, 15, 16, 17], [788, 2099, 8213, 11840, 11844, 11847], [4282, 10373, 10374, 10375, 10376, 10377], [4038, 4046, 4047, 4048, 4049, 4050], [3696, 5800, 5806, 5813, 5814, 5815], [11, 121, 835, 836, 837, 838], [5586, 5599, 7941, 7945, 7948, 7949], [3328, 3332, 3333, 3339, 3341, 3345], [11819, 11821, 12040, 12200, 12259, 12263, 12265], [6302, 8591, 8595, 8642, 8648, 8649], [4808, 4815, 10884, 10887, 10888], [1719, 1725, 1728, 1729, 1730, 1731], [6293, 6333, 8477, 8478, 8479, 8480], [3562, 3564, 5703, 5709, 5710, 5711, 5712], [147, 280, 281, 282, 283, 284], [8998, 9000, 10714, 10716, 10717], [4078, 6318, 6320, 6321, 6322, 6323], [4827, 4828, 4829, 4830, 4831, 4832], [11497, 11500, 11886, 11894, 11895, 11896], [8572, 8593, 8598, 9595, 9598, 9599], [1869, 1880, 3563, 5704, 5710, 5713], [1211, 2933, 3073, 7701, 7703, 7704], [4947, 4952, 4958, 4959, 4960, 4961], [1547, 3366, 5475, 11061, 11067, 11068], [775, 2034, 3666, 3672, 3673, 3674], [1714, 2957, 2961, 3458, 3464, 3465], [6253, 7214, 9619, 9621, 9622, 9623], [492, 501, 1315, 3093, 3098, 3099], [859, 4666, 4676, 4679, 4680, 4681], [31, 212, 218, 220, 221, 222], [5886, 9133, 9138, 9141, 9142], [3852, 3864, 3865, 3866, 3867, 3868], [1909, 2140, 2141, 2142, 2143, 2144], [6827, 6833, 6850, 6859, 6860, 6861, 6862], [471, 485, 1262, 1278, 1280, 1281], [4012, 6169, 6176, 6190, 6194, 6195], [10176, 10182, 11310, 11314, 11315, 11316], [5306, 7409, 7690, 7696, 7697, 7698], [4802, 7050, 7058, 7063, 7064], [737, 1963, 1987, 1991, 1996, 1997], [6992, 6995, 7077, 7081, 9423, 9424, 9428], [9691, 9692, 9693, 9694, 9695, 9696], [9968, 11095, 11104, 11139, 11143, 11144], [11635, 11642, 11647, 11648, 11649], [558, 1612, 3400, 3401, 3402, 3403], [3727, 4653, 4657, 4658, 4659], [6039, 6044, 6047, 6048, 6049, 6050], [1166, 1188, 3012, 3018, 3019], [614, 1693, 1694, 1695, 1696, 1697], [12218, 12220, 12226, 12230, 12231, 12232], [1192, 1200, 3007, 3008, 3009], [245, 431, 527, 528, 529, 530], [5487, 7864, 7868, 7871, 7877, 7878], [4551, 4557, 4561, 4641, 4643, 4644], [6443, 8713, 8715, 8716, 8717, 8718], [5597, 7961, 7973, 10124, 10126, 10127], [10648, 10967, 10968, 10969, 10970, 10971], [989, 996, 1001, 5130, 5131, 5132], [697, 706, 754, 761, 3212, 3213, 3214], [6328, 6332, 6335, 8674, 8676, 8677], [7215, 9622, 10938, 10939, 10945, 10946], [635, 652, 656, 662, 664, 666], [2280, 2281, 2282, 2283, 2284, 2285], [1559, 1560, 1561, 1562, 1563, 1564], [8864, 8865, 8866, 8867, 8868, 8869], [627, 862, 5618, 5624, 5625, 5626], [4576, 4577, 4578, 4579, 4580, 4581], [2175, 2416, 2417, 2418, 2419, 2420], [100, 275, 276, 277, 278, 279], [513, 1423, 1426, 1427, 1428, 1429], [346, 910, 4198, 8793, 8796, 8798], [10287, 10310, 10332, 11419, 11421, 11426], [2846, 2853, 4321, 4323, 4324, 4325], [2915, 4311, 5277, 5286, 5294, 5301], [381, 925, 926, 927], [781, 784, 2087, 2090, 2091, 2092], [141, 158, 382, 926, 928], [1866, 1873, 1879, 1882, 1883, 1884], [49, 54, 55, 209, 215, 216], [6815, 6819, 6822, 10758, 10764, 10765], [5510, 6969, 6970, 6971, 6972, 6973], [6317, 6319, 6323, 10408, 10413, 10415], [10166, 11241, 11250, 11340, 11348, 11350], [4168, 6358, 6382, 6387, 6388, 6389], [2672, 2892, 4902, 7239, 7242, 7246], [532, 541, 544, 1288, 1293, 1295, 1296], [10096, 11160, 11164, 11165, 11166, 11167], [9879, 9880, 9881, 9882, 9883, 9884], [7479, 7480, 7481, 7482, 7483, 7484], [5155, 5168, 5176, 5178, 5179, 5180], [4740, 9404, 9405, 9421, 9426, 9427], [182, 194, 2685, 2689, 2690], [8244, 8246, 10269, 10270, 10271], [6269, 6276, 8587, 8644, 8650, 8651], [1257, 1264, 1329, 3112, 3114, 3115], [7595, 7608, 7610, 9880, 9886, 9887], [7665, 7667, 7669, 9906, 9912, 9913], [6852, 9223, 9230, 10786, 10792, 10793], [2058, 2059, 2060, 2061, 2062, 2063], [4605, 4615, 4629, 6879, 6880, 6881], [4342, 4349, 4356, 4358, 4359, 4360], [2062, 3707, 3710, 3711, 3712, 3713], [4612, 4614, 4615, 4616, 4617, 4618], [6765, 9200, 9204, 9205, 9206, 9207], [10443, 10580, 10583, 11513, 11516, 11517], [2205, 2206, 2207, 2208, 2209, 2210], [3373, 3381, 9935, 11106, 11109, 11110], [11440, 11441, 11442, 11443, 11444, 11445], [10953, 11759, 11969, 12148, 12151, 12155], [7001, 7004, 7080, 9419, 9424, 9425], [2788, 2790, 5116, 9816, 9821, 9823], [829, 2397, 2398, 2399, 2400, 2401], [9065, 9068, 9069, 9070, 9071, 9072], [10154, 11776, 11784, 11791, 11792, 11793], [3113, 3115, 3329, 5375, 5378, 5381], [3813, 3817, 5986, 5990, 5991, 5992], [2625, 2627, 2633, 2638, 2639, 2640], [11258, 11259, 11260, 11261, 11262, 11263], [3621, 3625, 3720, 11262, 11266, 11267], [4513, 4565, 6746, 6747, 6748, 6749], [6047, 8158, 8314, 8322, 8323, 8324], [9934, 11071, 11077, 11106, 11107, 11108], [805, 807, 8765, 8769, 8770, 8771], [9954, 9957, 9965, 11084, 11088, 11089], [4853, 6298, 6299, 6300, 6301, 6302], [9630, 9643, 10952, 12149, 12154, 12155], [2445, 2456, 2483, 2485, 6741, 6744, 6745], [2131, 2132, 2133, 2134, 2135], [288, 941, 946, 1685, 1690, 1691], [2763, 5479, 7964, 10033, 10040, 10041], [7473, 7477, 7520, 7524, 7526], [2090, 3736, 3740, 8173, 8175, 8176], [8927, 8934, 8978, 8987, 8992, 8993], [2500, 6882, 8337, 9244, 9245, 9246], [2797, 2798, 2799, 2800, 2801, 2802], [4476, 4488, 4492, 6094, 6099, 6101], [11244, 11252, 11282, 12010, 12015, 12016], [3553, 5658, 5665, 5666, 5667, 5668], [2248, 2258, 3959, 3965, 3966, 3967], [8440, 8441, 8442, 8443, 8444, 8445], [4819, 4821, 4823, 7175, 7181, 7182], [2011, 3629, 5753, 5757, 5758, 5759], [9966, 9967, 9968, 9969, 9970, 9971], [768, 2041, 2049, 2050, 2052, 2053], [4593, 4626, 4633, 9235, 9238, 9242], [9550, 9551, 9552, 9553, 9554, 9555], [5006, 5151, 5182, 7367, 7368, 7369], [8671, 8675, 8677, 10397, 10402, 10404], [8159, 8315, 8318, 8324, 8325, 8326], [7834, 7875, 7883, 7884, 7885, 7886], [4952, 4953, 4954, 4955, 4956, 4957], [2649, 2653, 4857, 4858, 4859, 4860], [1606, 3406, 3412, 3413, 3414, 3415], [11288, 11303, 11374, 11375, 11376, 11377], [9677, 9680, 9683, 9684, 9685, 9686], [2719, 2721, 2723, 2724, 2725, 2726], [9345, 9346, 9347, 9348, 9349, 9350], [4127, 6260, 6268, 8548, 8549, 8550], [8289, 8293, 9285, 9291, 9292, 9293], [6862, 6864, 6866, 9234, 9240, 9241], [797, 798, 799, 800, 801, 802], [2238, 2592, 3938, 3939, 3940, 3941], [11378, 11379, 11380, 11381, 11382, 11383], [1012, 1013, 1014, 1015, 1016, 1017], [3959, 3960, 3961, 3962, 3963, 3964], [11625, 11627, 11630, 11914, 11919, 11921], [1143, 1160, 1161, 1162, 1163], [107, 108, 109, 110, 111, 112], [5638, 5640, 5642, 5643, 5646, 5647], [2693, 2697, 2698, 2699, 2700, 2701], [6778, 6782, 6788, 6789, 6790, 6791], [4959, 4987, 4993, 7350, 7354, 7355], [1162, 2989, 2991, 2992, 2993, 2994], [3995, 3996, 3997, 3998, 3999, 4000], [1501, 3219, 3320, 5431, 5432, 5433], [2794, 7483, 7490, 7491, 7492, 7493], [34, 40, 41, 42, 43, 44], [6427, 6428, 6429, 6430, 6431, 6432], [757, 758, 2006, 3196, 3197, 3198], [2768, 2982, 3459, 3463, 3466, 3467], [1370, 1372, 3152, 3156, 3164, 3165], [9, 836, 844, 2423, 2425, 2430], [5821, 5832, 5838, 5849, 5850], [1483, 1488, 1503, 3314, 3317, 3323], [2820, 5164, 5171, 5177, 5185, 5186], [6589, 6590, 6591, 6592, 6593, 6594], [253, 263, 509, 1393, 1396, 1397], [4851, 4852, 4853, 4854, 4855, 4856], [4040, 4068, 8504, 10366, 10367, 10368], [11885, 11893, 11896, 11903, 11910, 11911], [6413, 6418, 6419, 6420, 6421, 6422], [2796, 7492, 7496, 7500, 7501, 7502], [1854, 1858, 5473, 7818, 7824, 7825], [3191, 3192, 5446, 5454, 7775, 7777], [2505, 9009, 9017, 9020, 9022, 9023], [800, 1758, 4164, 4174, 4177, 4178], [7711, 7713, 7719, 7720, 7721], [6490, 6491, 6492, 6493, 6494, 6495], [12031, 12046, 12047, 12048, 12049, 12050], [354, 363, 366, 367, 368, 369], [8054, 8060, 8061, 8062, 8063, 8064], [2855, 2877, 2886, 2888, 2889, 2890], [4930, 7285, 7286, 7287, 7288, 7289], [10512, 10518, 10550, 11495, 11496, 11497], [8913, 8950, 8952, 10537, 10540, 10541], [736, 1958, 1963, 1964, 1965, 1966], [5645, 5647, 7958, 7980, 7986, 7987], [5733, 5739, 8077, 10238, 10240, 10244], [92, 271, 272, 273, 274], [1381, 1837, 1849, 1934, 1935, 1936], [8185, 10209, 10738, 11663, 11665], [5800, 5801, 5802, 5803, 5804, 5805], [2490, 2495, 4538, 4580, 4588, 4589], [446, 447, 448, 449, 450, 451], [5123, 7466, 7471, 7472], [7146, 9299, 9455, 9457, 9458, 9459], [732, 1886, 1891, 1915, 1917, 1918], [1421, 1840, 1841, 1845, 1846, 1847], [6185, 6187, 6189, 8509, 8511, 8512], [750, 1385, 1938, 1940, 1941, 1942], [4132, 4868, 4881, 4888, 4896, 4898], [2237, 2594, 3939, 4827, 4833, 4834], [1342, 1354, 1356, 1357, 1358], [11079, 11081, 11086, 11117, 11118, 11119], [1461, 1464, 1471, 3295, 3300, 3302], [3870, 3876, 3877, 3878, 3879], [10196, 10197, 10198, 10199, 10200, 10201], [6476, 8845, 9728, 9742, 9748, 9749], [2914, 4312, 5269, 5275, 5276, 5277], [4521, 4522, 4523, 4524, 4525, 4526], [5959, 5965, 8051, 8235, 8239, 8240], [28, 29, 30, 31, 32, 33], [1235, 1240, 2930, 2937, 2938, 2939], [4216, 7160, 7165, 7166, 7167], [2955, 2956, 2957, 2958, 2959, 2960], [5686, 5689, 5690, 8010, 8016, 8017], [10536, 11559, 11591, 11901, 11906, 11908], [7585, 7586, 7587, 7588, 7589, 7590], [10048, 10065, 10072, 10095, 11158, 11162, 11164], [2503, 4429, 4438, 4439, 4440, 4441], [4735, 6980, 6997, 7002, 7003, 7004], [3053, 3057, 3065, 3066, 3067, 3068], [3496, 3500, 8105, 10128, 10133, 10134], [4873, 4892, 4895, 6264, 6265], [3110, 3116, 3122, 5375, 5376, 5377], [270, 289, 293, 940, 941, 942], [8389, 10279, 10283, 10286, 10287, 10288], [2967, 7648, 7651, 9911, 9914, 9917], [4796, 7055, 7119, 7120, 7121, 7122], [6484, 8840, 10639, 11612, 11618, 11619], [3082, 5355, 5367, 7730, 7732], [4328, 5244, 5248, 6605, 6612, 6613, 6614], [8108, 8117, 11271, 11276, 11277, 11278], [10149, 10151, 11280, 11775, 11778, 11779], [8479, 8491, 8494, 8499, 8501, 8502], [275, 552, 1628, 1634, 1636, 1637], [5498, 5502, 5526, 5968, 5969, 5970], [3092, 3093, 3094, 3095, 3096, 3097], [6540, 6544, 6546, 7264, 7266, 7267], [9147, 9157, 9163, 9164, 9165, 9166], [4340, 6471, 8821, 8991, 8994, 8995], [1044, 7232, 7578, 7579, 7580], [7038, 7044, 7101, 7102, 7103, 7104], [6632, 8914, 10499, 10507, 10508], [7938, 10053, 10093, 11771, 11772, 11773], [2185, 2195, 3834, 3838, 3841], [3435, 5584, 7932, 10076, 10081, 10082], [960, 961, 962, 963, 964], [2011, 2012, 2013, 2014, 2015, 2016], [5252, 6653, 6655, 9835, 9842, 9844], [9478, 9483, 9502, 10911, 10912, 10913], [10520, 10572, 11881, 12090, 12094, 12096], [1197, 1206, 3023, 7680, 7685, 7686], [12050, 12195, 12205, 12207, 12208, 12209], [1172, 1173, 1174, 1175, 1176], [2532, 2533, 2534, 2535, 2536, 2537], [9181, 9187, 9194, 10742, 10744, 10745], [4844, 4850, 7187, 9584, 9590, 9591], [8908, 8909, 8910, 8911, 8912, 8913], [10046, 10047, 10048, 10049, 10050, 10051], [4055, 4056, 4057, 4058, 4059, 4060], [930, 2154, 2170, 2668, 2670, 2671], [516, 1376, 1436, 1442, 1443, 1444], [7014, 7024, 7065, 7071, 7072, 7073], [2431, 2440, 3894, 4484, 4493, 4494], [5783, 8028, 8384, 8392, 8393, 8394], [7280, 7283, 10980, 10985, 10986], [5804, 5812, 5813, 5839, 5847, 5851], [10718, 10719, 10720, 10721, 10722, 10723], [4594, 4601, 6012, 9236, 9242, 9243], [511, 1303, 1313, 1393, 1394, 1395], [10937, 10946, 11407, 11734, 11740, 11741], [8403, 8404, 8405, 8406, 8407, 8408], [4732, 6996, 7002, 8223, 8228, 8229], [9936, 11063, 11069, 11070, 11071], [5970, 5972, 5975, 7005, 7006, 7007], [953, 5014, 5015, 5016, 5017, 5018], [6357, 6367, 6381, 6388, 8679, 8685, 8686], [2943, 2944, 2945, 2946, 2947, 2948], [1448, 1456, 5373, 9930, 9932], [4274, 4278, 4305, 4343, 4350, 4351], [4324, 6645, 6651, 6652, 6653, 6654], [9257, 9263, 9264, 9265, 9266, 9267], [101, 278, 598, 599, 600, 601], [1682, 1683, 1684, 1685, 1686, 1687], [11499, 11602, 11608, 11888, 11895, 11899], [2373, 4273, 4296, 4304, 4305, 4306], [11957, 12056, 12060, 12278, 12283, 12285], [914, 2596, 2602, 2603, 2604, 2605], [9485, 9486, 9487, 9488, 9489], [1016, 1033, 1061, 2327, 2332, 2333], [619, 1114, 2965, 2966, 2967, 2968], [8898, 8902, 10943, 11402, 11403], [8620, 8622, 8626, 8631, 8638, 8641], [6474, 6475, 6476, 6477, 6478, 6479], [6949, 9330, 9336, 9337, 9338, 9339], [5384, 5386, 5389, 7763, 7768, 7770], [4527, 4535, 4556, 4640, 4641, 4642], [1728, 1732, 4773, 4778, 4779, 4780], [12043, 12110, 12122, 12202, 12237, 12240, 12243], [3483, 3486, 5613, 5636, 5637, 5638], [5657, 5662, 5665, 5735, 5737, 5738], [4092, 4096, 8459, 10339, 10345, 10346], [1373, 1377, 1438, 1442, 1445], [709, 3213, 5436, 7808, 7814, 7816], [11300, 11302, 11376, 11842, 11850, 11851], [839, 2198, 4450, 4467, 4473, 4474], [2315, 2658, 2663, 2664, 2665, 2666], [7600, 7603, 9864, 9870, 9871, 9872], [4885, 4886, 4887, 4888, 4889, 4890], [306, 307, 308, 309, 310], [5537, 5540, 5542, 5544, 7887, 7893, 7894], [3619, 3624, 3719, 3720, 3721, 3722], [333, 343, 842, 4471, 4474, 4478], [4619, 4620, 4621, 4622, 4623, 4624], [4883, 8557, 8560, 8574, 8575, 8576], [2894, 2899, 2917, 2918, 2919, 2920], [688, 692, 698, 753, 760, 761], [3626, 3628, 3629, 3630, 3631, 3632], [6324, 6325, 6326, 6327, 6328], [5445, 5446, 5447, 5448, 5449, 5450], [12051, 12052, 12053, 12054, 12055, 12056], [4354, 6518, 6521, 8835, 8837, 8838], [8030, 8031, 8032, 8033, 8034, 8035], [10020, 10022, 10023, 10024, 10025, 10026], [9566, 9574, 9582, 10894, 10899, 10901], [11593, 11595, 11597, 11900, 11906, 11907], [1598, 3236, 3250, 3257, 3259, 3264], [11331, 12037, 12189, 12190, 12191, 12192], [7702, 7704, 7706, 9920, 9925, 9926], [6595, 6596, 6597, 6598, 6599, 6600], [11978, 11981, 11982, 11983, 11984], [6004, 6005, 6006, 6007, 6008, 6009], [6975, 9397, 9400, 9415, 9417, 9418], [3426, 4167, 6428, 6433, 6434, 6435], [6828, 6851, 6860, 9221, 9223, 9224], [876, 880, 4744, 4745, 4746, 4747], [11814, 12022, 12128, 12223, 12227, 12229], [5090, 5096, 5097, 5098, 5099, 5100], [8756, 8783, 8787, 10523, 10525, 10526], [7204, 9596, 9600, 9601, 9602, 9603], [3897, 4483, 4489, 4491, 4492, 4493], [6743, 6745, 9155, 10739, 10740, 10741], [5058, 5064, 7416, 7421, 7422, 7423], [3627, 3631, 11261, 11264, 11265, 11266], [11900, 11901, 11902, 11903, 11904, 11905], [1320, 1324, 1325, 3123, 3125, 3126], [8844, 9719, 9727, 9728, 9729, 9730], [3879, 3880, 4397, 9001, 11943, 11948, 11949], [673, 679, 680, 681, 682, 683], [3639, 3640, 3641, 3642, 3643, 3644], [1607, 1608, 1609, 1610, 1611], [8885, 8886, 8887, 8888, 8889], [6383, 6396, 8678, 8684, 8685], [985, 987, 2813, 2817, 2824, 2825], [3074, 5342, 5353, 7700, 7701, 7702], [1189, 1196, 1199, 1348, 3013, 3018, 3020], [8968, 8973, 10604, 10675, 10682, 10683], [1863, 1864, 1865, 1866, 1867, 1868], [4244, 4251, 4376, 6450, 6451, 6452], [1226, 2947, 2954, 7639, 7644, 7646], [7559, 7936, 9847, 9851, 9856], [3663, 3664, 3665, 3666, 3667, 3668], [8760, 8761, 8762, 8763, 8764, 8765], [4915, 7258, 7262, 9654, 9659, 9660], [696, 701, 707, 1825, 1831, 1832], [8624, 8636, 8639, 8645, 8652, 8653], [6055, 6058, 6064, 6065, 6066, 6067], [9460, 9461, 9462, 9463, 9464, 9465], [8310, 8320, 9226, 10788, 10790, 10794], [2454, 2458, 2462, 2467, 2480, 2482], [3888, 3889, 6081, 6087, 6088], [4437, 6686, 6690, 9024, 9025, 9026], [10942, 11403, 11404, 11405, 11406], [4811, 6133, 7123, 7129, 7130], [7638, 7639, 7640, 7641, 7642, 7643], [2156, 2157, 2158, 2159, 2160, 2161], [3501, 3502, 3503, 3504, 3505, 3506], [4930, 4931, 4932, 4933, 4934, 4935], [11195, 11196, 11197, 11198, 11199, 11200], [4937, 7341, 7343, 9695, 9703, 9704], [2968, 2971, 7641, 7647, 7650, 7651], [7207, 7209, 7216, 7217, 7218, 7219], [9764, 9765, 9766, 9767, 9768, 9769], [1193, 1194, 1195, 1196, 1197, 1198], [5493, 5960, 5971, 7005, 7008, 7009], [12112, 12113, 12114, 12115, 12116, 12117], [10031, 10032, 10033, 10034, 10035, 10036], [2749, 5055, 7404, 7408, 7412, 7414], [517, 524, 1443, 3294, 3298, 3301], [962, 1602, 1603, 1604, 1605, 1606], [9437, 9440, 9481, 11713, 11717, 11718], [1584, 1585, 3389, 3390, 3391, 3392], [5243, 6409, 6603, 6608, 6612], [6274, 6275, 6276, 6277, 6278, 6279], [6148, 8449, 8455, 8456, 8457], [2358, 2363, 2364, 2365, 2366, 2367], [127, 329, 346, 347, 348, 349, 350], [747, 1384, 1988, 1995, 2520, 2523, 2524], [645, 1772, 1773, 1774, 1775, 1776], [4212, 6432, 6437, 6438, 6439, 6440], [3613, 5676, 5683, 5684, 5685, 5686], [8102, 10130, 10134, 10136, 10137, 10138], [6996, 6997, 6998, 6999, 7000, 7001], [5057, 7415, 7423, 7444, 7448, 7449], [8497, 8654, 8655, 8656, 8657, 8658], [1905, 1909, 1910, 1911, 1912, 1913], [7450, 7455, 7846, 7848, 7849, 7850], [4039, 4049, 4058, 4067, 4068, 4069], [4944, 4947, 4948, 4949, 4950, 4951], [3612, 3616, 5766, 8094, 8097, 8101], [1417, 1418, 1419, 1420, 1421, 1422], [1626, 5086, 5101, 5550, 5554, 5556], [425, 426, 427, 428, 429, 430], [5309, 7399, 7405, 7406, 7407, 7408], [6064, 8406, 8418, 8419, 8420, 8421], [1581, 3229, 3363, 7829, 9941, 9945, 9947], [6146, 8440, 8446, 8447, 8448, 8449], [7410, 7446, 7697, 7699, 9796, 9797, 9798], [3639, 3645, 3646, 3647, 3648, 3649], [11656, 11658, 11660, 11940, 11945, 11947], [3172, 3173, 3174, 3175, 3176, 3177], [966, 2702, 2703, 2704, 2705, 2706], [1382, 1850, 1855, 2001, 2004, 2005], [5881, 8170, 8199, 8203, 11364, 11366, 11367], [3693, 3696, 3697, 3698, 3699, 3700], [8163, 10191, 10193, 10194, 10195], [6441, 6442, 6443, 6444, 6445, 6446], [8116, 8118, 11276, 11337, 11342, 11343], [4124, 4869, 4872, 4876, 4877, 4878], [6891, 6901, 9281, 9282, 9283, 9284], [310, 646, 651, 1774, 1777, 1778], [1974, 1983, 3557, 3558, 3559], [1400, 1450, 1452, 1454, 1455, 1456], [3041, 3051, 3056, 3079, 3080, 3081], [6963, 6965, 9255, 9364, 9370, 9371], [6487, 6494, 6507, 10641, 10644, 10645], [3548, 3552, 3553, 3554, 3555, 3556], [8302, 8309, 8316, 10783, 10789, 10790], [4669, 4681, 6705, 9107, 9112, 9114], [7286, 7291, 9688, 10977, 10983, 10984], [811, 2341, 4241, 4242, 4243, 4244], [128, 349, 2599, 4839, 4845, 4846], [2292, 2319, 2564, 2572, 2575, 2576], [9407, 9408, 9409, 9410, 9411, 9412], [1395, 1397, 1401, 1454, 5369, 5370, 5371], [2457, 2468, 2482, 2483, 2484], [4084, 4086, 6232, 6238, 6239], [820, 821, 822, 823, 824, 825], [2206, 2251, 3964, 3971, 3974, 3975], [9962, 11085, 11089, 11120, 11135, 11140, 11141], [1000, 2809, 5130, 7516, 7522, 7523], [15, 48, 173, 210, 215, 217], [9253, 9365, 9371, 9372, 9373, 9374], [11369, 11845, 11849, 12052, 12057, 12059], [4111, 4112, 4113, 4114, 4115, 4116], [4487, 4495, 4498, 4499, 4500, 4501], [5552, 5558, 5559, 5560, 5561], [1185, 2997, 5191, 5195, 5196], [3533, 3534, 3535, 3536, 3537, 3538], [3108, 5388, 5395, 5400, 5403, 5404], [8505, 8507, 10367, 10371, 10372], [2026, 2031, 2032, 2033, 2034, 2035], [4087, 4088, 4089, 4090, 4091, 4092], [5280, 5281, 5282, 5283, 5284, 5285, 5286], [597, 601, 602, 1674, 1678, 1681], [4510, 4549, 4559, 4562, 4563, 4564], [4765, 4792, 4797, 7047, 7051, 7054], [4133, 4870, 4879, 4880, 4881], [6548, 8877, 10650, 10656, 10657, 10658], [1515, 1516, 1517, 1518, 1519], [5308, 7691, 7696, 9894, 9901, 9902], [5879, 8167, 8168, 8169, 8170, 8171], [6698, 9077, 9079, 9085, 9086, 9087], [10433, 10434, 10435, 10436, 10437, 10438], [290, 584, 594, 595, 596, 597], [8709, 10433, 10441, 11550, 11552, 11553], [637, 640, 642, 643, 644], [730, 785, 2116, 2117, 2118, 2119], [3764, 8216, 8217, 8218, 8219, 8220], [6932, 6938, 9146, 9150, 9151, 9152, 9153], [3756, 3913, 4463, 6737, 6738], [5484, 7838, 7845, 7856, 7858, 7859], [1003, 1041, 2838, 2839, 2840, 2841], [10913, 11711, 11719, 11725, 11730, 11731], [9329, 10854, 11689, 11702, 11707, 11708], [3821, 5981, 8262, 8268, 8269, 8270], [11208, 11209, 11210, 11211, 11212, 11213], [5098, 5108, 5111, 5112, 5113, 5114], [5822, 5829, 5830, 5831, 5832, 5833], [4772, 6993, 7076, 7083, 7087, 7089], [2906, 5281, 5290, 5291, 5292, 5293], [4734, 5497, 5498, 5499, 5500, 5501], [10848, 11835, 12269, 12274, 12275], [6842, 6843, 6844, 6845, 6846, 6847, 6848], [5239, 5253, 7545, 9832, 9839, 9842], [1428, 1458, 1463, 3281, 3285, 3286], [2761, 5601, 5606, 7961, 7962, 7963], [4747, 4751, 6886, 7028, 7029, 7030], [4988, 7348, 7350, 7351, 7352, 7353], [10388, 11853, 11858, 12065, 12071, 12072], [9167, 9172, 9189, 9192, 9195, 9196], [6025, 8297, 8305, 8306, 8307, 8308], [5219, 5226, 7561, 9859, 9860, 9861], [6277, 8592, 8597, 8643, 8648, 8650], [8954, 8963, 8970, 8975, 8976, 8977], [4264, 6536, 6537, 6538, 6539, 6540], [7279, 10981, 10986, 11986, 12159, 12161, 12162], [7871, 7872, 7873, 7874, 7875, 7876], [1638, 1643, 1671, 3433, 3434, 3435], [6754, 9205, 9208, 10747, 10752, 10754], [1310, 5360, 5362, 5391, 5396, 5398], [523, 1472, 1485, 3296, 3301, 3302], [9118, 9119, 9120, 9121, 9122, 9123], [5515, 6967, 6977, 9389, 9401, 9402], [2461, 2465, 2470, 2478, 2479, 2480], [1, 142, 377, 378, 379, 380], [11687, 11690, 11691, 11701, 11704, 11708], [607, 609, 611, 1682, 1688, 1689], [1221, 1227, 5302, 5303, 5304, 5305], [6249, 6255, 7212, 7213, 7214, 7215], [2299, 6292, 6329, 6330, 6331, 6332], [2442, 2443, 2444, 2445, 2446, 2447], [3189, 3192, 3193, 3194], [5117, 5119, 7461, 9815, 9821, 9822], [5216, 5217, 5218, 5219, 5220, 5221], [3578, 3586, 3588, 3589, 3590, 3591], [4126, 4876, 8549, 8554, 8559, 8567], [11803, 11810, 11812, 11814, 11815, 11816], [5416, 5423, 7783, 7790, 7791, 7792], [5617, 5633, 7982, 7988, 7989, 7990], [6105, 6106, 6107, 6108, 6109, 6110], [922, 924, 2628, 2636, 2645, 2646], [9508, 9510, 10903, 10908, 10909, 10910], [2911, 2916, 5282, 5293, 5294], [7062, 7064, 9429, 9435, 9444, 9445, 9446], [1096, 1137, 1150, 2940, 2941, 2942], [810, 2361, 4242, 4365, 4368, 4375], [7575, 7582, 9648, 11055, 11057, 11060], [970, 1709, 1710, 1711, 1712, 1713], [12024, 12187, 12204, 12248, 12252, 12253], [2695, 5033, 5036, 7373, 7378, 7380], [9754, 9780, 10685, 11925, 11927, 11928], [3858, 3859, 3860, 3861, 3862, 3863], [1175, 1182, 2999, 3005, 3030, 3034, 3036], [9949, 9950, 9951, 9952, 9953, 9954], [4194, 7168, 8795, 8802, 8807, 8809], [2675, 2680, 2891, 2892, 2893, 2894], [1579, 1580, 1581, 1582, 1583, 1584], [4293, 4294, 4295, 4296, 4297, 4298], [2501, 6830, 6834, 6835, 6836, 6837], [7144, 7154, 9550, 9556, 9557, 9558], [1168, 1186, 1190, 3008, 3011], [1867, 1869, 1870, 1871, 1872, 1873], [372, 374, 863, 866, 867, 868], [8254, 10274, 11410, 11413, 11414], [7664, 9897, 9904, 9910, 9912, 9915], [6712, 6721, 6722, 6723, 6724, 6725], [5017, 7385, 9789, 11014, 11017, 11020], [5156, 5167, 5173, 5174, 5175, 5176, 5177], [3692, 3797, 3798, 3799, 3800], [3854, 3857, 4398, 6660, 6663, 6664], [7030, 7034, 7041, 9448, 9450, 9453], [6027, 8295, 8304, 8305, 10184, 10187, 10188], [177, 399, 983, 984, 985], [3567, 3570, 3782, 3789, 3790, 3796], [11452, 11453, 11454, 11455, 11456, 11457], [992, 2821, 5159, 5161, 5162, 5163], [2506, 9021, 9022, 9119, 9125, 9126], [720, 3225, 3228, 3237, 3238, 3239], [3825, 5780, 5781, 5782, 5783, 5784], [2230, 2237, 2238, 2239, 2240, 2241], [2681, 2682, 2683, 2684, 2685], [8381, 8386, 8391, 8395, 8399, 8400], [1552, 1556, 3086, 3089, 3090, 3091], [10453, 11514, 11525, 11531, 11537, 11538], [2760, 2761, 2762, 2763, 2764, 2765], [1005, 5228, 9831, 9838, 9840, 9841], [9830, 9831, 9832, 9833, 9834, 9835], [4221, 6448, 8812, 10578, 10590, 10591], [562, 565, 566, 567, 568, 569], [281, 586, 588, 589, 590, 591], [4553, 4566, 6746, 6795, 6796, 6797], [88, 295, 300, 302, 303, 304], [1101, 1218, 1225, 2948, 2951, 2954], [4933, 7273, 7274, 7275, 7276], [8138, 10132, 10137, 10139, 10140], [378, 389, 2614, 2618, 2621], [1620, 1623, 5070, 5077, 5078, 5079], [9272, 10813, 10821, 10825, 10828, 10829], [11061, 11062, 11063, 11064, 11065, 11066], [454, 458, 7527, 11034, 11040, 11041], [1404, 1411, 1569, 1576, 1577, 1578], [3805, 6007, 6016, 6848, 6857, 6858], [3413, 3416, 5083, 5088, 5094, 5095], [2138, 3705, 5777, 5855, 5858, 5859], [4203, 4211, 6438, 8774, 8781, 8782], [10595, 10603, 10613, 10618, 10620, 10621], [10661, 11640, 11644, 11930, 11932, 11933], [8200, 8210, 11366, 11823, 11829, 11830], [556, 3400, 3429, 3430, 3431, 3432], [6981, 7003, 9406, 9420, 9425, 9426], [9072, 9073, 10808, 11698, 11703, 11705], [11732, 11733, 11734, 11735, 11736, 11737], [752, 753, 754, 755, 756, 757], [8300, 8311, 8316, 8317, 8318], [8922, 8926, 8932, 8934, 8935, 8936], [7855, 7866, 7870, 7872, 7878, 7879], [235, 237, 413, 414, 415, 416], [2535, 3942, 3943, 3944, 3945, 3946], [10856, 10858, 10860, 11700, 11706, 11707], [2186, 2196, 2197, 2198, 2199, 2200], [1139, 1146, 1153, 1532, 1533, 1534], [9686, 9689, 9690, 10976, 10982, 10983], [2708, 2714, 2732, 2744, 2745, 2746], [742, 1914, 1970, 1971, 1972, 1973], [11326, 11328, 11794, 11800, 11805, 11807], [10958, 11054, 11761, 11970, 11972, 11973], [10663, 10665, 11633, 11639, 11640, 11641], [8266, 8276, 8279, 8283, 8286, 8287], [395, 988, 994, 995, 996, 997], [1964, 1992, 1996, 3595, 3596, 3597], [7993, 10112, 11200, 11202, 11206, 11207], [9692, 9699, 9702, 9708, 9715, 9716], [615, 1113, 1117, 1122, 1123, 1124], [8383, 8388, 8402, 10283, 10284, 10285], [3877, 4408, 4414, 11942, 11946, 11949], [959, 2750, 2751, 2752, 2753, 2754], [1645, 1651, 1656, 1657, 1658, 1659], [4718, 4725, 4726, 4727, 4728, 4729], [5231, 5232, 5233, 5234, 5235, 5236], [10592, 10593, 10594, 10595, 10596, 10597], [1322, 5356, 5358, 5359, 5360, 5361], [5514, 5515, 5516, 5517, 5518, 5519], [2255, 3919, 3923, 3977, 3983, 3984], [4931, 4938, 7288, 9696, 9700, 9704], [2434, 4458, 4461, 5889, 5896, 5897], [10123, 11215, 11220, 11224, 11229, 11231], [208, 577, 581, 919, 923, 924], [5929, 5931, 8196, 10224, 10229, 10230], [4019, 8754, 10544, 11599, 11606, 11607], [2436, 2437, 4457, 4459, 4460, 4461], [1152, 1155, 1156, 1157, 1158, 1159], [11253, 11255, 11257, 11279, 11282, 11283], [274, 948, 957, 7388, 7393, 7395], [6452, 6454, 6458, 7590, 7592, 7594], [767, 768, 769, 770, 771, 772], [5056, 7407, 7414, 7655, 7658, 7659], [426, 467, 472, 1260, 1265, 1266], [9953, 9961, 9962, 9963, 9964, 9965], [2205, 2249, 2250, 2251, 2252, 2253], [11912, 11913, 11914, 11915, 11916, 11917], [1639, 3433, 3439, 5582, 5584, 5585], [11249, 11339, 11346, 11347, 11348, 11349], [61, 69, 70, 71, 72, 73, 74], [8008, 8009, 8010, 8011, 8012, 8013], [1823, 1824, 1825, 1826, 1827, 1828], [6449, 8803, 8808, 10579, 10584, 10591], [3804, 3812, 3814, 3815, 3816, 3817], [1694, 1706, 2694, 5034, 5036, 5037], [884, 2540, 2547, 2548, 2549, 2550], [7779, 7780, 7781, 7782, 7783, 7784], [10713, 10715, 10717, 11655, 11657, 11658], [309, 647, 651, 652, 653, 654], [284, 578, 582, 590, 592, 593], [60, 67, 69, 76, 81, 83], [1736, 1745, 3476, 3477, 3478, 3479, 3480], [2834, 2836, 5198, 7505, 7510, 7511], [10886, 10888, 10890, 10895, 10900, 10902], [1062, 1064, 1065, 1066, 1067, 1068], [9303, 9447, 9454, 9464, 9470, 9471], [5828, 5833, 5837, 5842, 5848, 5849], [6683, 9058, 9076, 10723, 10729, 10732], [10574, 10575, 10576, 10577, 10578, 10579], [8197, 10217, 10222, 10228, 10229], [3402, 3430, 5564, 6374, 6375, 6376], [8062, 8074, 10260, 11379, 11385, 11386], [1495, 1496, 3315, 3322, 3324, 3325], [9474, 9476, 9479, 9480, 9483, 9484], [8825, 8826, 8827, 8828, 8829, 8830], [3477, 5619, 5626, 5627, 5628, 5629], [4050, 4054, 4057, 4065, 4066, 4067], [4909, 7263, 9652, 9656, 9657, 9658], [7577, 11046, 11053, 11057, 11058, 11059], [6168, 6169, 6170, 6171, 6172, 6173], [9227, 9229, 9231, 10787, 10793, 10794], [11777, 11779, 11792, 12007, 12012, 12014], [9718, 9719, 9720, 9721, 9722, 9723], [7293, 7296, 7310, 7312, 7313, 7314], [144, 379, 381, 382, 383, 384, 385], [456, 3037, 5317, 11033, 11039, 11040], [8220, 8222, 10256, 11382, 11384, 11389], [821, 2413, 4504, 4507, 4508, 4509], [4318, 6510, 6517, 6549, 6555, 6556], [5622, 5631, 5635, 11198, 11204, 11205], [981, 2812, 5150, 5170, 5181, 5184], [4606, 4616, 4620, 4628, 4629, 4630], [3395, 4738, 6985, 6987, 6988, 6989], [4956, 4960, 4970, 4991, 4993, 4994], [1807, 1809, 3633, 3634, 3635, 3636], [6954, 6958, 6959, 9345, 9351, 9352], [3383, 3384, 3385, 3386, 3387, 3388], [703, 708, 1392, 5435, 5436, 5437], [540, 1295, 3336, 3342, 3343, 3344], [11094, 11096, 11100, 11103, 11104, 11105], [4480, 4497, 4499, 5898, 5899, 5900], [4172, 4200, 4209, 4210, 4211, 4212], [4003, 4061, 4107, 4114, 4120, 4121], [436, 441, 460, 5158, 7527, 7528, 7529], [5110, 5114, 7456, 9803, 9809, 9810], [3592, 5729, 5730, 5731, 5732, 5733], [1149, 1715, 2940, 2958, 2961, 2962], [4530, 4532, 4533, 4534, 4535, 4536], [4913, 7254, 7260, 9655, 9656, 9659], [8398, 10174, 10179, 11325, 11327, 11328], [11044, 11058, 11974, 12145, 12150, 12152], [6749, 9159, 9168, 9171, 9172, 9173], [5201, 5202, 5203, 5204, 5205], [2369, 2387, 2396, 4269, 4276, 4277], [1398, 1435, 1441, 1446, 1451, 1452], [1957, 1965, 3595, 8083, 8088, 8089], [11192, 11194, 11768, 11996, 12002, 12003], [7566, 11045, 11050, 12147, 12152, 12153], [8556, 8566, 8570, 8571, 8572, 8573], [4137, 8667, 8668, 8669, 8670, 8671], [10649, 10658, 10967, 11624, 11626, 11627], [798, 1749, 1751, 1752, 1753, 1754], [5634, 7988, 7994, 11199, 11205, 11206], [3729, 3739, 5884, 8175, 8177, 8178], [7268, 7271, 9661, 9662, 9663], [10460, 10461, 10462, 10463, 10464, 10465], [3221, 3222, 3223, 3224, 3225, 3226], [3154, 3155, 3156, 3157, 3158, 3159], [5819, 5829, 5976, 5977, 5978], [9035, 9038, 9039, 9040, 9041], [951, 2740, 2743, 5021, 5028, 5029], [1307, 1312, 5363, 7734, 7739, 7741], [11287, 11374, 11956, 11957, 11958, 11959], [9597, 9599, 9600, 10923, 10927, 10930], [8901, 8905, 9624, 10934, 10940, 10941], [7857, 7859, 7861, 7865, 7869, 7870], [5310, 7406, 7653, 7658, 9895, 9902, 9903], [6162, 6163, 6164, 6165, 6166, 6167], [6574, 8519, 8534, 8538, 8540, 8541], [5878, 8162, 8168, 10190, 10192], [2303, 2304, 2305, 2306, 2307, 2308], [691, 695, 696, 697, 698, 699], [11056, 11059, 11060, 11972, 11974, 11975], [296, 303, 604, 612, 613, 614], [1586, 1860, 3391, 5528, 5529, 5530], [123, 135, 328, 803, 804, 805], [5091, 5100, 5102, 5549, 5554, 5555], [6376, 6378, 6380, 6386, 6393, 6395, 6396], [816, 2343, 2350, 2353, 2354, 2355], [9705, 9706, 9707, 9708, 9709, 9710], [3240, 3241, 3242, 3243, 3244, 3245], [1489, 1490, 1491, 1492, 1493, 1494, 1495], [108, 2510, 4663, 5926, 5930, 5931], [11175, 11176, 11177, 11178, 11179, 11180], [2900, 2917, 5265, 7626, 7631, 7633], [91, 271, 548, 549, 550, 551], [4, 18, 167, 170, 171, 172], [3244, 3248, 5694, 5696, 5699, 5700], [955, 2748, 5016, 7403, 7412, 7413], [5001, 7315, 7321, 7322, 7323], [2280, 2287, 2577, 2578, 2579, 2580], [1607, 1613, 1625, 5553, 5556, 5557, 5558], [439, 441, 442, 443, 444, 445], [6968, 6974, 9388, 9399, 9400, 9401], [1614, 3401, 5557, 5559, 5562, 5563], [3184, 3187, 7708, 7710, 7711, 7712], [2424, 2429, 2430, 4430, 4433, 4434], [1272, 1338, 3082, 3083, 3084], [318, 3747, 3748, 3749, 3750, 3751], [8545, 8547, 9736, 9740, 9741], [2129, 3549, 5952, 5957, 5958, 5959], [7052, 7058, 7059, 7060, 7061, 7062], [122, 314, 835, 9029, 9030, 9031], [885, 2549, 2567, 4820, 4822, 4823], [4665, 4674, 4675, 4676, 4677, 4678], [6676, 6681, 9050, 9059, 9060, 9061], [878, 3762, 4749, 11692, 11695, 11696], [10338, 10339, 10340, 10341, 10342, 10343], [867, 7111, 7183, 7184, 7185, 7186], [8561, 8575, 8585, 10396, 10400, 10403], [8277, 8278, 8279, 8280, 8281, 8282], [6493, 6503, 8876, 10641, 10642, 10643], [2304, 3860, 4148, 10419, 10420, 10421], [8762, 8768, 8772, 8778, 8779, 8780], [2225, 3901, 3912, 3924, 3926, 3927], [8974, 10596, 10599, 10602, 10603, 10604], [9449, 9452, 9453, 9463, 9466, 9470], [262, 266, 489, 494, 495, 496], [12134, 12135, 12136, 12137, 12138], [442, 993, 998, 5158, 5159, 5160], [4910, 4923, 6522, 6523, 6524, 6525], [7282, 7365, 12156, 12159, 12160], [3552, 4729, 5659, 5664, 5667, 5669], [4310, 4316, 5285, 5299, 5300, 5301], [488, 489, 490, 491, 492, 493], [2282, 4030, 4035, 4043, 4044, 4045], [6820, 6925, 7142, 9553, 9557, 9562], [8396, 8399, 11321, 11324, 11325, 11326], [2125, 2126, 2127, 2128, 2129, 2130], [1785, 1789, 1792, 1828, 1833, 1834], [3121, 3124, 3126, 5392, 5397, 5399], [4124, 4125, 4126, 4127, 4128, 4129], [6274, 8553, 8563, 8564, 8565, 8566], [5888, 5889, 5890, 5891, 5892, 5893], [1617, 1619, 1632, 1641, 1642, 1643, 1644], [3130, 3131, 3132, 3133, 3134, 3135], [921, 2616, 2622, 2628, 2629, 2630], [1142, 1143, 1144, 1145, 1146, 1147], [3042, 3047, 3075, 3076, 3077, 3078], [4159, 7978, 8690, 11228, 11233, 11234], [2419, 4392, 6717, 6719, 8996, 8999, 9000], [7663, 9891, 9897, 9898, 9899], [7387, 7388, 7389, 7390, 7391, 7392], [5966, 7010, 8233, 8238, 8239], [77, 82, 83, 84, 85, 86], [4969, 4989, 4990, 4991, 4992], [3081, 5332, 5337, 5347, 5351, 5352], [9906, 9907, 9908, 9909, 9910, 9911], [5030, 5031, 5032, 5033, 5034, 5035], [10353, 10369, 11452, 11458, 11459, 11460], [9845, 9846, 9847, 9848, 9849, 9850], [8658, 8661, 10411, 10416, 10417, 10418], [8526, 8532, 8542, 8544, 8546, 8547], [9720, 9729, 9732, 9743, 9748, 9750], [5830, 5976, 8242, 8243, 8244], [8568, 8573, 9598, 10924, 10930, 10931], [717, 1587, 1859, 1860, 1861, 1862], [5371, 5372, 7735, 7740, 7742, 7743], [8198, 8199, 8200, 8201, 8202], [1627, 1628, 1629, 1630, 1631, 1632], [4920, 7268, 7269, 7270], [1049, 2868, 5220, 5225, 5226, 5227], [5106, 5107, 5113, 5603, 5604, 5605], [6477, 8826, 9745, 9749, 9752, 9753], [898, 905, 4195, 4816, 4817, 4818, 4819], [3930, 6106, 6137, 9517, 9522, 9523], [1883, 1893, 1902, 2093, 2094, 2095], [3861, 3865, 3874, 3882, 3883, 3884], [8296, 8300, 8301, 8302, 8303, 8304], [1243, 1244, 1245, 1246, 1247, 1248], [7032, 9278, 9306, 9308, 9309, 9310], [8744, 8748, 8749, 8750, 8751, 8752], [3770, 5949, 10252, 10253, 10254, 10255], [96, 269, 273, 940, 943, 948, 949], [4442, 6713, 6725, 6726, 6727, 6728], [4286, 4288, 4289, 4290, 4291, 4292], [6398, 6633, 8694, 8703, 10500, 10506, 10507], [11323, 11796, 12018, 12028, 12035, 12036], [4267, 6533, 6539, 8866, 8871, 8873], [8697, 8698, 8699, 8700, 8701, 8702], [10393, 10547, 11864, 11865, 11866], [6684, 9048, 9055, 9056, 9057, 9058], [10003, 10005, 10012, 11150, 11153, 11154], [1098, 1099, 1100, 1101, 1102, 1103], [6770, 9201, 10771, 10775, 10778, 10781], [2765, 3383, 5103, 5104, 5105, 5106], [134, 806, 4207, 8764, 8767, 8769], [2898, 2901, 2905, 5263, 5265, 5266], [8274, 11329, 11333, 12037, 12038, 12039], [9004, 9005, 9006, 9007, 9008, 9009], [10643, 10645, 11623, 11915, 11921, 11922], [1931, 1947, 1948, 1949, 1950, 1951], [11406, 11409, 11742, 11747, 11748], [12032, 12046, 12131, 12132, 12133], [2677, 2895, 2896, 2897, 2898], [1402, 1403, 1404, 1405, 1406, 1407, 1408], [1352, 1355, 1357, 1359, 1360], [2441, 3904, 4459, 4462, 4465, 4466], [6988, 9386, 9392, 9393, 9394, 9395], [2374, 2375, 2376, 2377, 2378, 2379], [6750, 6751, 6752, 6753, 6754, 6755], [4347, 4358, 10630, 10636, 10637], [4215, 6447, 7166, 7169, 8801, 8807, 8808], [7495, 7502, 7507, 7512, 7513], [4608, 6880, 9326, 11666, 11669, 11670], [1097, 2941, 2945, 2950, 2952, 2953], [202, 393, 398, 401, 402, 403], [487, 1274, 1281, 1335, 1337, 1341], [2560, 2568, 4822, 7176, 7179, 7182], [6338, 6340, 6342, 6348, 6351, 6353], [247, 1094, 1138, 1533, 1535, 1536], [2269, 2270, 2271, 2272, 2273, 2274], [11307, 11316, 11317, 11799, 11804, 11806], [3909, 3918, 3919, 3920, 3921, 3922], [116, 854, 9357, 9359, 9360], [9419, 9420, 9421, 9422, 9423], [10949, 10951, 11754, 11756, 11759, 11760], [4073, 4079, 6179, 6316, 6318, 6319], [86, 239, 241, 1081, 1086, 1088], [6164, 6173, 6208, 8609, 8612, 8617], [699, 702, 706, 707, 708, 709], [4668, 4673, 6673, 6674, 6675, 6676], [1985, 1986, 1987, 1988, 1989, 1990], [7653, 7654, 7655, 7656, 7657], [2826, 2827, 2828, 2829, 2830], [875, 4744, 4748, 4749, 4750, 4751], [10172, 10181, 11309, 11313, 11314], [9514, 9515, 9516, 9517, 9518, 9519], [2182, 2194, 2201, 2211, 3832, 3838, 3839], [6427, 6435, 8758, 10556, 10562, 10563], [6470, 6473, 8821, 8822, 8823, 8824], [4447, 4453, 6726, 9123, 9127, 9129], [6071, 6072, 6073, 6074, 6075], [723, 2125, 3606, 3607, 3608, 3609], [10646, 10647, 10648, 10649, 10650, 10651, 10652], [5129, 7491, 7494, 7497, 7501, 7503], [10484, 10493, 10497, 10503, 10504, 10505], [825, 830, 2399, 2452, 2453, 2454], [8887, 9738, 10667, 10669, 10670, 10671, 10672], [3062, 3069, 7661, 7662, 7663, 7664, 7665], [2558, 4018, 4214, 4222, 4224, 4225], [8061, 10254, 10258, 10259, 10260, 10261], [3655, 8035, 8038, 8040, 8046, 8047], [7737, 7743, 7746, 9929, 9931], [2439, 3894, 3895, 3896, 3897, 3898], [2265, 2464, 2474, 2475, 2476, 2477], [4024, 4028, 6183, 8508, 8509, 8510], [12042, 12045, 12200, 12201, 12202, 12203], [4806, 7140, 9564, 9565, 9566, 9567], [9601, 9609, 9612, 10921, 10927, 10928], [2713, 2731, 2739, 2742, 2743, 2744], [257, 258, 259, 260, 261, 262], [12061, 12062, 12063, 12064, 12065, 12066], [4454, 5893, 5897, 6730, 6731], [1284, 1553, 7759, 7762, 7767, 7769], [3718, 3722, 3723, 5863, 5870, 5871], [2077, 3617, 3678, 3686, 3687, 3688], [725, 1559, 5491, 5494, 5495, 5496], [59, 60, 61, 62, 63, 64], [10524, 10526, 10565, 11575, 11581, 11582], [8815, 10519, 10551, 10571, 10572, 10573], [1416, 1430, 1596, 3252, 3258, 3259], [883, 4745, 4752, 4753, 4754, 4755], [5891, 6731, 6733, 6734, 6735], [1746, 3479, 5630, 11197, 11203, 11204], [6794, 6797, 6798, 6868, 6871, 6872], [9041, 9043, 9045, 9099, 9100, 9101], [2532, 3944, 4810, 6125, 6132, 6133, 6134], [6682, 6689, 6697, 9076, 9077, 9078], [10548, 11604, 11864, 12062, 12068, 12069], [5591, 5596, 6370, 6371, 6372, 6373], [7654, 7671, 9896, 9898, 9903, 9904, 9905], [6800, 6806, 6905, 6915, 6919, 6922], [5507, 5522, 5524, 5535, 5536, 5537], [2224, 2256, 3910, 3922, 3923, 3924], [3546, 8000, 8007, 8122, 8128, 8129], [6294, 8470, 8471, 8472, 8473, 8474], [672, 1782, 1793, 1794, 1795, 1796], [8696, 8732, 8737, 8738, 8739, 8740], [4074, 6220, 6225, 6227, 6228, 6229], [1908, 1913, 3568, 5718, 5723, 5725], [8722, 8726, 11871, 12073, 12079, 12080], [2442, 2449, 6763, 6768, 6769, 6770], [6246, 6251, 6311, 8531, 8536, 8537], [812, 2349, 2354, 2360, 2361, 2362], [1159, 1164, 2972, 2977, 2978, 2979], [4664, 4665, 4666, 4667, 4668, 4669], [676, 683, 684, 685, 686, 687], [11515, 11517, 11519, 11523, 11525, 11526], [729, 730, 731, 732, 733, 734], [11145, 11146, 11147, 11148, 11149, 11150], [109, 113, 114, 115, 116, 117], [568, 2626, 2639, 2647, 2648, 2649], [1135, 2727, 2733, 2734, 2735, 2736], [8382, 8383, 8384, 8385, 8386, 8387], [2324, 2325, 2326, 2327, 2328, 2329], [4949, 4953, 4958, 4997, 4999, 5000], [5085, 5087, 5092, 5094, 5101, 5102], [8601, 8603, 8621, 8623, 8624, 8625, 8626], [2404, 4385, 4390, 6670, 6671, 6672], [8792, 8800, 10449, 11520, 11521, 11522], [1012, 1024, 1031, 1033, 1034, 1035], [4514, 6757, 9191, 9197, 9198, 9199], [3589, 5654, 5660, 5661, 5662], [5779, 5854, 5858, 8133, 8134, 8135], [2863, 2869, 2887, 5221, 5222, 5227], [4701, 4711, 6964, 9363, 9369, 9370], [9666, 9671, 10963, 12163, 12166, 12167], [8164, 8169, 10189, 10191, 10192], [11021, 11022, 11023, 11024, 11025, 11026], [10280, 10282, 10286, 11415, 11421, 11422], [5215, 5259, 7532, 7537, 7540, 7541], [11527, 11528, 11529, 11530, 11531, 11532], [7939, 7940, 7941, 7942, 7943, 7944], [2709, 2712, 2713, 2714, 2715, 2716], [5387, 5402, 5404, 7765, 7770, 7772], [388, 390, 920, 2617, 2621, 2622], [11631, 11632, 11633, 11634, 11635, 11636], [6960, 9251, 9253, 9254, 9255, 9256], [8156, 8157, 8158, 8159, 8160], [1099, 1107, 1216, 2927, 2932, 2935], [9330, 9331, 9332, 9333, 9334, 9335], [1022, 1029, 1039, 2843, 2848, 2849], [10454, 10457, 10459, 11530, 11535, 11537], [1773, 1805, 3498, 3633, 10141, 10142, 10143], [3733, 3743, 5906, 8181, 8190, 8191], [1326, 3111, 3117, 3122, 3123, 3124], [5772, 10150, 11256, 11279, 11280, 11281], [9673, 9674, 9675, 9676, 9677, 9678], [889, 893, 915, 916, 917, 918], [7843, 9972, 9984, 9985, 9986, 9987], [869, 877, 880, 881, 882, 883], [8727, 8728, 8729, 8730, 8731, 8732], [2612, 2613, 2614, 2615, 2616, 2617], [1232, 1233, 1234, 1235, 1236, 1237], [1364, 1371, 3146, 3147, 3152, 3153], [11543, 11546, 11876, 12076, 12082, 12083], [3064, 5341, 7662, 7666, 7667]]}

==> rates_results/dim2_voronoi/meshes/voronoi2d_random_N8_lloyd_tol0.25.json <==
{"info": {"d": 2, "N": 8, "amp": 0.0, "seeds": "random", "lloyd_iterations": 616, "face_tol": 0.25, "fix_iterations": 4, "cells": 64, "faces": 193, "dropped_degenerate_ridges": 0, "boundary_faces": 30, "vertices": 130, "h": 0.19109587802393474, "faces_per_cell": [4, 5.5625, 7], "diam_over_inradius_max": 3.532041784193922, "volume_sum": 1.0}, "vertices": [[0.7417750706092331, 0.7612736178053677], [1.0, 1.0], [0.7772743249866977, 0.8516487474433345], [0.8940031343236006, 0.7698361737460115], [0.8464079502268228, 0.856029390158828], [0.8768380266792953, 0.898041558899771], [1.0, 0.8862115812173357], [1.0, 6.938893903907228e-18], [0.3925116272742082, 0.3581071070193054], [0.4861886771759484, 0.3197143761150643], [0.13265782945569204, 0.3596423877128856], [0.22832392822121564, 0.3678136140517295], [0.6162268384545924, 0.5094438753815147], [0.6575259111265103, 0.48380604419704404], [0.5299496693021041, 0.437175965043947], [0.5428767088287233, 0.37384357611884644], [0.6675842794638461, 0.37474138497984544], [0.6268239187957941, 0.3433657980718655], [0.6318026613028508, 0.2615701405720376], [0.4924520682914784, 0.2536798220688845], [0.5750601599670712, 0.1382144199593801], [0.5709860987047873, 0.21888440132371698], [0.22958610349357916, 0.1085543277379383], [0.25498423676411053, 0.14628904040893914], [0.21088602090701938, 0.22911386738266212], [0.26180610793246856, 0.3002508465382711], [0.33682340019575996, 0.28792742456810344], [0.1306407832441049, 0.10487593326595006], [1.3877787807814457e-17, 0.0], [0.10605516344360068, 0.0], [0.09912848787766088, 0.2875210053759023], [0.1381862676211742, 0.23203145420266308], [0.0973509219119779, 0.14872720325639194], [0.0, 0.14527972862120037], [0.8579985553093178, 1.0], [0.0, 1.0], [1.0, 0.7832695819350228], [0.6545723777645962, 0.6291782487395108], [0.6052574646435511, 0.5518838378978278], [0.5076634577320428, 0.5893224119336441], [0.49984113219622683, 0.6545584529221488], [0.8907784449804484, 0.10913130774631366], [0.25116097838863505, 0.0], [0.30788173302626554, 0.15022321464184166], [0.4396171899452708, 0.20915410899258202], [0.36188445413668363, 0.2330990584464604], [0.0, 0.28533063436810996], [1.0, 0.13582427302548372], [0.7254044445039934, 0.9132079061011147], [0.6329504226656765, 0.8686889281790235], [0.5694422458486395, 0.9276888467767067], [0.4206019922762849, 0.9160234508233862], [0.4845836997336469, 0.8723198560937302], [0.4898738640889805, 0.8083186058857873], [0.24626419172916864, 0.4105512042594807], [0.9035961332089185, 0.25154502939760415], [1.0, 0.3853860733267037], [1.0, 0.23144035290294107], [1.0, 0.6430159424865036], [1.0, 0.5144053960304398], [0.5402563934088851, 0.7761052982525891], [0.5492120689023527, 0.7000759999936217], [0.6359047298727413, 0.6741286043692948], [0.6836154289130901, 0.7576048568650184], [0.6269387268146492, 0.8192285925812599], [0.8464512053567936, 0.19771462191264835], [0.8477977235069272, 0.14308917138016866], [0.7531307572173004, 0.24649183401051417], [0.7119718458014679, 0.22143719748630897], [0.6330464084408393, 0.10492047085914151], [0.7059528919151146, 0.13931220645490902], [0.761605571163217, 0.09867410114714438], [0.8823662949881891, 0.0], [0.3716164202243168, 0.08849583319239099], [0.5009912643624722, 0.09867611534702594], [0.44900369321814565, 0.12885589284250556], [0.35780716810869706, 0.0], [0.5054770961430742, 1.3877787807814457e-17], [0.5703467233999588, 1.0], [0.7379808282007401, 1.0], [0.41809078621218776, 1.0], [0.4149947224752903, 0.6886481481104514], [0.41006274491217853, 0.7606735825752341], [0.12918959337371166, 1.0], [0.2772667364303053, 1.0], [0.3828871405376643, 0.4095311888208895], [0.33237889020230765, 0.44088115714466236], [0.4653400116774694, 0.47208965742324155], [0.4547517679898513, 0.5373193530400171], [0.193797901967181, 0.49851643058419726], [0.8881382947027207, 0.6418328393028876], [0.7867221371898423, 0.712492991006705], [0.8525521088469583, 0.7072904194023252], [0.7345235726262507, 0.6155807439995835], [0.6322103573506872, 0.0], [0.7689677984455618, 0.0], [0.36434806976873657, 0.6465365677210912], [0.3670909397778919, 0.5688494390600716], [0.32765977759675247, 0.537111812997174], [0.24267535568038698, 0.5566483308202762], [0.3460559449607765, 0.8667638167283473], [0.3512091302778541, 0.7976111154653152], [0.2761808803523403, 0.9069255756787521], [0.13642962913228207, 0.4987417411629681], [0.08943864372201715, 0.42894230869585753], [0.0, 0.428954470641494], [0.894178988493095, 0.5140449839115871], [0.8622962285743598, 0.5817960176260686], [0.7429438862532244, 0.5044613236635572], [0.7626087337076725, 0.5737543391478181], [0.09053091554078406, 0.5720643441212062], [0.0, 0.5748954528396579], [1.3877787807814457e-17, 0.7101074072201985], [0.0, 0.8591891923122604], [0.13770421734324195, 0.9085467875705981], [0.08104023010835265, 0.8550192490089414], [0.22048591848761817, 0.8719901976474529], [0.7907106670375891, 0.45056902761332396], [0.86200683303374, 0.4571057358176291], [0.7527087117814668, 0.3620199016287762], [0.7752956168383056, 0.32705174473774956], [0.9047963823955931, 0.3819479464877807], [0.8717726139744569, 0.3273721868147874], [0.10964063278184363, 0.7148986809781369], [0.13222074765869246, 0.7572212229819946], [0.14163435064340862, 0.6461712643716474], [0.22111682540540514, 0.6314977673709105], [0.2717425018316564, 0.6846363348334051], [0.2658162795327619, 0.7464429952791457], [0.21618126553587533, 0.7818828087103323]], "faces": [{"v": [12, 13]}, {"v": [12, 14]}, {"v": [13, 16]}, {"v": [14, 15]}, {"v": [15, 17]}, {"v": [16, 17]}, {"v": [18, 21]}, {"v": [17, 18]}, {"v": [9, 15]}, {"v": [9, 19]}, {"v": [19, 21]}, {"v": [28, 29]}, {"v": [10, 11]}, {"v": [11, 25]}, {"v": [10, 30]}, {"v": [24, 25]}, {"v": [24, 31]}, {"v": [30, 31]}, {"v": [27, 32]}, {"v": [22, 27]}, {"v": [23, 24]}, {"v": [22, 23]}, {"v": [31, 32]}, {"v": [32, 33]}, {"v": [28, 33]}, {"v": [27, 29]}, {"v": [5, 6]}, {"v": [1, 6]}, {"v": [5, 34]}, {"v": [1, 34]}, {"v": [6, 36]}, {"v": [3, 36]}, {"v": [3, 4]}, {"v": [4, 5]}, {"v": [29, 42]}, {"v": [22, 42]}, {"v": [23, 43]}, {"v": [25, 26]}, {"v": [26, 45]}, {"v": [43, 45]}, {"v": [8, 9]}, {"v": [19, 44]}, {"v": [8, 26]}, {"v": [44, 45]}, {"v": [33, 46]}, {"v": [30, 46]}, {"v": [7, 47]}, {"v": [58, 59]}, {"v": [36, 58]}, {"v": [60, 64]}, {"v": [60, 61]}, {"v": [61, 62]}, {"v": [62, 63]}, {"v": [63, 64]}, {"v": [52, 53]}, {"v": [53, 60]}, {"v": [49, 50]}, {"v": [50, 52]}, {"v": [49, 64]}, {"v": [37, 38]}, {"v": [37, 62]}, {"v": [39, 40]}, {"v": [40, 61]}, {"v": [38, 39]}, {"v": [48, 49]}, {"v": [0, 63]}, {"v": [0, 2]}, {"v": [2, 48]}, {"v": [55, 57]}, {"v": [55, 65]}, {"v": [47, 57]}, {"v": [41, 47]}, {"v": [41, 66]}, {"v": [65, 66]}, {"v": [20, 21]}, {"v": [18, 68]}, {"v": [68, 70]}, {"v": [20, 69]}, {"v": [69, 70]}, {"v": [65, 67]}, {"v": [66, 71]}, {"v": [67, 68]}, {"v": [70, 71]}, {"v": [7, 72]}, {"v": [41, 72]}, {"v": [76, 77]}, {"v": [73, 76]}, {"v": [73, 75]}, {"v": [74, 77]}, {"v": [74, 75]}, {"v": [42, 76]}, {"v": [43, 73]}, {"v": [44, 75]}, {"v": [20, 74]}, {"v": [78, 79]}, {"v": [48, 79]}, {"v": [50, 78]}, {"v": [2, 4]}, {"v": [34, 79]}, {"v": [78, 80]}, {"v": [51, 80]}, {"v": [51, 52]}, {"v": [40, 81]}, {"v": [53, 82]}, {"v": [81, 82]}, {"v": [83, 84]}, {"v": [35, 83]}, {"v": [80, 84]}, {"v": [8, 85]}, {"v": [14, 87]}, {"v": [85, 87]}, {"v": [11, 54]}, {"v": [54, 86]}, {"v": [85, 86]}, {"v": [39, 88]}, {"v": [12, 38]}, {"v": [87, 88]}, {"v": [3, 92]}, {"v": [58, 90]}, {"v": [90, 92]}, {"v": [0, 91]}, {"v": [37, 93]}, {"v": [91, 93]}, {"v": [91, 92]}, {"v": [94, 95]}, {"v": [77, 94]}, {"v": [69, 94]}, {"v": [71, 95]}, {"v": [72, 95]}, {"v": [56, 59]}, {"v": [56, 57]}, {"v": [88, 97]}, {"v": [81, 96]}, {"v": [96, 97]}, {"v": [86, 98]}, {"v": [97, 98]}, {"v": [54, 89]}, {"v": [89, 99]}, {"v": [98, 99]}, {"v": [51, 100]}, {"v": [82, 101]}, {"v": [100, 101]}, {"v": [84, 102]}, {"v": [100, 102]}, {"v": [10, 104]}, {"v": [89, 103]}, {"v": [103, 104]}, {"v": [46, 105]}, {"v": [104, 105]}, {"v": [59, 106]}, {"v": [90, 107]}, {"v": [106, 107]}, {"v": [93, 109]}, {"v": [107, 109]}, {"v": [13, 108]}, {"v": [108, 109]}, {"v": [103, 110]}, {"v": [105, 111]}, {"v": [110, 111]}, {"v": [112, 113]}, {"v": [111, 112]}, {"v": [35, 113]}, {"v": [83, 114]}, {"v": [102, 116]}, {"v": [114, 116]}, {"v": [113, 115]}, {"v": [114, 115]}, {"v": [117, 118]}, {"v": [117, 119]}, {"v": [118, 121]}, {"v": [119, 120]}, {"v": [120, 122]}, {"v": [121, 122]}, {"v": [106, 118]}, {"v": [108, 117]}, {"v": [16, 119]}, {"v": [56, 121]}, {"v": [67, 120]}, {"v": [55, 122]}, {"v": [123, 125]}, {"v": [123, 124]}, {"v": [124, 129]}, {"v": [125, 126]}, {"v": [126, 127]}, {"v": [127, 128]}, {"v": [128, 129]}, {"v": [110, 125]}, {"v": [112, 123]}, {"v": [115, 124]}, {"v": [116, 129]}, {"v": [99, 126]}, {"v": [96, 127]}, {"v": [101, 128]}], "face_cells": [[38, 13], [38, 37], [38, 56], [38, 19], [38, 43], [38, 45], [43, 49], [43, 45], [43, 19], [43, 7], [43, 41], [30, -1], [15, 50], [15, 20], [15, 0], [15, 22], [15, 40], [15, 9], [40, 30], [40, 2], [40, 22], [40, 52], [40, 9], [30, 9], [30, -1], [30, 2], [51, 23], [51, -1], [51, 6], [51, -1], [23, -1], [23, 27], [23, 44], [23, 6], [2, -1], [2, 52], [22, 52], [22, 20], [22, 7], [22, 54], [7, 19], [7, 41], [7, 20], [7, 54], [9, -1], [9, 0], [29, -1], [34, -1], [27, -1], [5, 3], [5, 55], [5, 61], [5, 47], [5, 8], [3, 12], [3, 55], [3, 39], [3, 42], [3, 8], [61, 13], [61, 47], [61, 48], [61, 55], [61, 37], [8, 39], [8, 47], [8, 44], [8, 6], [31, 32], [31, 53], [31, -1], [31, 29], [31, 62], [31, 46], [49, 41], [49, 45], [49, 46], [49, 25], [49, 33], [46, 53], [46, 62], [46, 45], [46, 33], [29, -1], [29, 62], [17, -1], [17, 52], [17, 54], [17, 25], [17, 41], [52, -1], [52, 54], [54, 41], [41, 25], [39, -1], [39, 6], [39, 42], [6, 44], [6, -1], [42, -1], [42, 18], [42, 12], [55, 48], [55, 12], [55, 16], [63, -1], [21, -1], [18, -1], [19, 20], [19, 37], [19, 11], [20, 50], [20, 57], [20, 11], [37, 48], [37, 13], [37, 11], [27, 44], [27, 34], [27, 58], [47, 44], [47, 13], [47, 58], [44, 58], [33, -1], [25, -1], [33, 25], [33, 62], [62, -1], [59, -1], [32, -1], [48, 11], [48, 16], [48, 4], [11, 57], [11, 4], [57, 50], [57, 10], [57, 4], [12, 18], [12, 16], [12, 1], [18, 63], [18, 1], [50, 0], [50, 10], [50, 35], [0, -1], [0, 35], [34, 59], [34, 58], [34, 36], [58, 13], [58, 36], [13, 56], [13, 36], [35, 10], [35, -1], [35, 14], [28, -1], [14, -1], [21, -1], [63, 21], [63, 1], [63, 26], [21, 28], [21, 26], [60, 36], [60, 56], [60, 59], [60, 45], [60, 53], [60, 32], [36, 59], [36, 56], [56, 45], [59, 32], [45, 53], [53, 32], [24, 14], [24, 28], [24, 26], [24, 10], [24, 4], [24, 16], [24, 1], [14, 10], [14, 28], [28, 26], [26, 1], [10, 4], [4, 16], [16, 1]], "cells": [[14, 45, 144, 147, 148], [141, 143, 163, 185, 189, 192], [19, 25, 34, 35], [49, 54, 55, 56, 57, 58], [133, 135, 138, 183, 190, 191], [49, 50, 51, 52, 53], [28, 33, 67, 95, 97, 98], [9, 38, 40, 41, 42, 43], [53, 58, 64, 65, 66, 67], [17, 22, 23, 44, 45], [137, 145, 156, 182, 186, 190], [110, 113, 116, 131, 134, 135], [54, 101, 103, 139, 140, 141], [0, 59, 115, 121, 152, 154, 155], [158, 160, 179, 186, 187], [12, 13, 14, 15, 16, 17], [104, 132, 140, 184, 191, 192], [85, 86, 87, 88, 89], [100, 107, 139, 142, 143], [3, 8, 40, 108, 109, 110], [13, 37, 42, 108, 111, 112, 113], [106, 161, 162, 165, 166], [15, 20, 36, 37, 38, 39], [26, 30, 31, 32, 33], [179, 180, 181, 182, 183, 184, 185], [77, 88, 93, 125, 126], [164, 166, 181, 188, 189], [31, 48, 117, 118, 119], [159, 165, 180, 187, 188], [46, 71, 83, 84], [11, 18, 23, 24, 25], [68, 69, 70, 71, 72, 73], [68, 130, 172, 176, 178], [78, 82, 124, 126, 127], [47, 118, 149, 150, 151], [146, 148, 156, 157, 158], [151, 153, 155, 167, 173, 174], [1, 63, 109, 114, 115, 116], [0, 1, 2, 3, 4, 5], [56, 64, 94, 95, 96], [16, 18, 19, 20, 21, 22], [10, 41, 74, 89, 92, 93], [57, 96, 99, 100, 101], [4, 6, 7, 8, 9, 10], [32, 66, 97, 117, 120, 123], [5, 7, 75, 81, 170, 175, 177], [73, 76, 79, 80, 81, 82], [52, 60, 65, 120, 121, 122], [61, 102, 114, 131, 132, 133], [6, 74, 75, 76, 77, 78], [12, 111, 136, 144, 145, 146], [26, 27, 28, 29], [21, 35, 36, 86, 90, 91], [69, 79, 171, 177, 178], [39, 43, 87, 91, 92], [50, 55, 62, 102, 103, 104], [2, 154, 168, 174, 175], [112, 134, 136, 137, 138], [119, 122, 123, 150, 152, 153], [129, 149, 169, 173, 176], [167, 168, 169, 170, 171, 172], [51, 59, 60, 61, 62, 63], [72, 80, 84, 127, 128], [105, 142, 162, 163, 164]]}
